Exactly computing the tail of the Poisson-Binomial Distribution

We offer ShiftConvolvePoibin, a fast exact method to compute the tail of a Poisson-Binomial distribution (PBD). Our method employs an exponential shift to retain its accuracy when computing a tail probability, and in practice we find that it is immune to the significant relative errors that other methods, exact or approximate, can suffer from when computing very small tail probabilities of the PBD. The accompanying R package is also competitive with the fastest implementations for computing the entire PBD.

==> newfigures/HIRESPVALS_ERRS.csv <==
"","naivepvals","uspvals","pedpvals","userrs","pederrs"
"1",-2.22044604925031e-14,0,-9824.65659168893,2.22044604925031e-14,1
"2",-2.22044604925031e-14,0,-9771.00596345825,2.22044604925031e-14,1
"3",-2.22044604925031e-14,0,-9727.44509700683,2.22044604925031e-14,1
"4",-2.22044604925031e-14,0,-9689.26923734134,2.22044604925031e-14,1
"5",-2.22044604925031e-14,0,-9654.05918681317,2.22044604925031e-14,1
"6",-2.22044604925031e-14,0,-9620.48678889969,2.22044604925031e-14,1
"7",-2.22044604925031e-14,0,-9587.83367320378,2.22044604925031e-14,1
"8",-2.22044604925031e-14,0,-9555.73060879382,2.22044604925031e-14,1
"9",-2.22044604925031e-14,0,-9524.00333255149,2.22044604925031e-14,1
"10",-2.22044604925031e-14,0,-9492.58144113553,2.22044604925031e-14,1
"11",-2.22044604925031e-14,0,-9461.44627588144,2.22044604925031e-14,1
"12",-2.22044604925031e-14,0,-9430.60236030925,2.22044604925031e-14,1
"13",-2.22044604925031e-14,0,-9400.06250745438,2.22044604925031e-14,1
"14",-2.22044604925031e-14,0,-9369.84054578877,2.22044604925031e-14,1
"15",-2.22044604925031e-14,0,-9339.94812533939,2.22044604925031e-14,1
"16",-2.22044604925031e-14,0,-9310.39361436098,2.22044604925031e-14,1
"17",-2.22044604925031e-14,0,-9281.18200471108,2.22044604925031e-14,1
"18",-2.22044604925031e-14,0,-9252.31525649691,2.22044604925031e-14,1
"19",-2.22044604925031e-14,0,-9223.79279352773,2.22044604925031e-14,1
"20",-2.22044604925031e-14,0,-9195.61201131007,2.22044604925031e-14,1
"21",-2.22044604925031e-14,0,-9167.76873754954,2.22044604925031e-14,1
"22",-2.22044604925031e-14,0,-9140.25762449735,2.22044604925031e-14,1
"23",-2.22044604925031e-14,0,-9113.07247129737,2.22044604925031e-14,1
"24",-2.22044604925031e-14,0,-9086.20648266131,2.22044604925031e-14,1
"25",-2.22044604925031e-14,0,-9059.65247301564,2.22044604925031e-14,1
"26",-2.22044604925031e-14,0,-9033.40302554547,2.22044604925031e-14,1
"27",-2.22044604925031e-14,0,-9007.45061471459,2.22044604925031e-14,1
"28",-2.22044604925031e-14,0,-8981.78769962512,2.22044604925031e-14,1
"29",-2.22044604925031e-14,0,-8956.40679431465,2.22044604925031e-14,1
"30",-2.22044604925031e-14,0,-8931.3005199415,2.22044604925031e-14,1
"31",-2.22044604925031e-14,0,-8906.46164282021,2.22044604925031e-14,1
"32",-2.22044604925031e-14,0,-8881.88310145306,2.22044604925031e-14,1
"33",-2.22044604925031e-14,0,-8857.55802503904,2.22044604925031e-14,1
"34",-2.22044604925031e-14,0,-8833.47974541364,2.22044604925031e-14,1
"35",-2.22044604925031e-14,0,-8809.64180394674,2.22044604925031e-14,1
"36",-2.22044604925031e-14,0,-8786.03795459841,2.22044604925031e-14,1
"37",-2.22044604925031e-14,0,-8762.66216406752,2.22044604925031e-14,1
"38",-2.22044604925031e-14,0,-8739.50860976239,2.22044604925031e-14,1
"39",-2.22044604925031e-14,0,-8716.57167616577,2.22044604925031e-14,1
"40",-2.22044604925031e-14,0,-8693.84595003303,2.22044604925031e-14,1
"41",-2.22044604925031e-14,0,-8671.3262147711,2.22044604925031e-14,1
"42",-2.22044604925031e-14,0,-8649.00744426184,2.22044604925031e-14,1
"43",-2.22044604925031e-14,0,-8626.88479633746,2.22044604925031e-14,1
"44",-2.22044604925031e-14,0,-8604.95360606405,2.22044604925031e-14,1
"45",-2.22044604925031e-14,0,-8583.20937895495,2.22044604925031e-14,1
"46",-2.22044604925031e-14,0,-8561.64778420393,2.22044604925031e-14,1
"47",-2.22044604925031e-14,0,-8540.26464800743,2.22044604925031e-14,1
"48",-2.22044604925031e-14,0,-8519.0559470253,2.22044604925031e-14,1
"49",-2.22044604925031e-14,0,-8498.01780201564,2.22044604925031e-14,1
"50",-2.22044604925031e-14,0,-8477.14647167082,2.22044604925031e-14,1
"51",-2.22044604925031e-14,0,-8456.43834666908,2.22044604925031e-14,1
"52",-2.22044604925031e-14,0,-8435.88994395309,2.22044604925031e-14,1
"53",-2.22044604925031e-14,0,-8415.49790124036,2.22044604925031e-14,1
"54",-2.22044604925031e-14,0,-8395.25897176648,2.22044604925031e-14,1
"55",-2.22044604925031e-14,0,-8375.1700192588,2.22044604925031e-14,1
"56",-2.22044604925031e-14,0,-8355.22801313807,2.22044604925031e-14,1
"57",-2.22044604925031e-14,0,-8335.43002394118,2.22044604925031e-14,1
"58",-2.22044604925031e-14,0,-8315.77321895854,2.22044604925031e-14,1
"59",-2.22044604925031e-14,0,-8296.25485807907,2.22044604925031e-14,1
"60",-2.22044604925031e-14,0,-8276.87228983454,2.22044604925031e-14,1
"61",-2.22044604925031e-14,0,-8257.6229476351,2.22044604925031e-14,1
"62",-2.22044604925031e-14,0,-8238.50434618699,2.22044604925031e-14,1
"63",-2.22044604925031e-14,0,-8219.51407808531,2.22044604925031e-14,1
"64",-2.22044604925031e-14,0,-8200.64981057251,2.22044604925031e-14,1
"65",-2.22044604925031e-14,0,-8181.9092824547,2.22044604925031e-14,1
"66",-2.22044604925031e-14,0,-8163.29030116842,2.22044604925031e-14,1
"67",-2.22044604925031e-14,0,-8144.7907399897,2.22044604925031e-14,1
"68",-2.22044604925031e-14,0,-8126.4085353785,2.22044604925031e-14,1
"69",-2.22044604925031e-14,0,-8108.14168445122,2.22044604925031e-14,1
"70",-2.22044604925031e-14,0,-8089.98824257445,2.22044604925031e-14,1
"71",-2.22044604925031e-14,0,-8071.94632107457,2.22044604925031e-14,1
"72",-2.22044604925031e-14,0,-8054.01408505553,2.22044604925031e-14,1
"73",-2.22044604925031e-14,0,-8036.18975132074,2.22044604925031e-14,1
"74",-2.22044604925031e-14,0,-8018.47158639216,2.22044604925031e-14,1
"75",-2.22044604925031e-14,0,-8000.85790462226,2.22044604925031e-14,1
"76",-2.22044604925031e-14,0,-7983.3470663938,2.22044604925031e-14,1
"77",-2.22044604925031e-14,0,-7965.93747640258,2.22044604925031e-14,1
"78",-2.22044604925031e-14,0,-7948.62758201916,2.22044604925031e-14,1
"79",-2.22044604925031e-14,0,-7931.41587172484,2.22044604925031e-14,1
"80",-2.22044604925031e-14,0,-7914.30087361851,2.22044604925031e-14,1
"81",-2.22044604925031e-14,0,-7897.28115399083,2.22044604925031e-14,1
"82",-2.22044604925031e-14,0,-7880.35531596085,2.22044604925031e-14,1
"83",-2.22044604925031e-14,0,-7863.52199817489,2.22044604925031e-14,1
"84",-2.22044604925031e-14,0,-7846.77987356024,2.22044604925031e-14,1
"85",-2.22044604925031e-14,0,-7830.12764813463,2.22044604925031e-14,1
"86",-2.22044604925031e-14,0,-7813.56405986666,2.22044604925031e-14,1
"87",-2.22044604925031e-14,0,-7797.08787758539,2.22044604925031e-14,1
"88",-2.22044604925031e-14,0,-7780.69789993591,2.22044604925031e-14,1
"89",-2.22044604925031e-14,0,-7764.39295437923,2.22044604925031e-14,1
"90",-2.22044604925031e-14,0,-7748.17189623421,2.22044604925031e-14,1
"91",-2.22044604925031e-14,0,-7732.03360775904,2.22044604925031e-14,1
"92",-2.22044604925031e-14,0,-7715.97699727082,2.22044604925031e-14,1
"93",-2.22044604925031e-14,0,-7700.00099830132,2.22044604925031e-14,1
"94",-2.22044604925031e-14,0,-7684.10456878641,2.22044604925031e-14,1
"95",-2.22044604925031e-14,0,-7668.28669028904,2.22044604925031e-14,1
"96",-2.22044604925031e-14,0,-7652.54636725253,2.22044604925031e-14,1
"97",-2.22044604925031e-14,0,-7636.882626284,2.22044604925031e-14,1
"98",-2.22044604925031e-14,0,-7621.29451546557,2.22044604925031e-14,1
"99",-2.22044604925031e-14,0,-7605.78110369296,2.22044604925031e-14,1
"100",-2.22044604925031e-14,0,-7590.3414800394,2.22044604925031e-14,1
"101",-2.22044604925031e-14,0,-7574.97475314407,2.22044604925031e-14,1
"102",-2.22044604925031e-14,0,-7559.68005062406,2.22044604925031e-14,1
"103",-2.22044604925031e-14,0,-7544.45651850833,2.22044604925031e-14,1
"104",-2.22044604925031e-14,0,-7529.30332069331,2.22044604925031e-14,1
"105",-2.22044604925031e-14,0,-7514.21963841834,2.22044604925031e-14,1
"106",-2.22044604925031e-14,0,-7499.20466976131,2.22044604925031e-14,1
"107",-2.22044604925031e-14,0,-7484.25762915186,2.22044604925031e-14,1
"108",-2.22044604925031e-14,0,-7469.37774690324,2.22044604925031e-14,1
"109",-2.22044604925031e-14,0,-7454.56426876058,2.22044604925031e-14,1
"110",-2.22044604925031e-14,0,-7439.81645546561,2.22044604925031e-14,1
"111",-2.22044604925031e-14,0,-7425.13358233698,2.22044604925031e-14,1
"112",-2.22044604925031e-14,0,-7410.51493886521,2.22044604925031e-14,1
"113",-2.22044604925031e-14,0,-7395.95982832226,2.22044604925031e-14,1
"114",-2.22044604925031e-14,0,-7381.46756738443,2.22044604925031e-14,1
"115",-2.22044604925031e-14,0,-7367.03748576836,2.22044604925031e-14,1
"116",-2.22044604925031e-14,0,-7352.66892587976,2.22044604925031e-14,1
"117",-2.22044604925031e-14,0,-7338.36124247413,2.22044604925031e-14,1
"118",-2.22044604925031e-14,0,-7324.11380232856,2.22044604925031e-14,1
"119",-2.22044604925031e-14,0,-7309.92598392547,2.22044604925031e-14,1
"120",-2.22044604925031e-14,0,-7295.79717714587,2.22044604925031e-14,1
"121",-2.22044604925031e-14,0,-7281.72678297379,2.22044604925031e-14,1
"122",-2.22044604925031e-14,0,-7267.71421320972,2.22044604925031e-14,1
"123",-2.22044604925031e-14,0,-7253.75889019404,2.22044604925031e-14,1
"124",-2.22044604925031e-14,0,-7239.86024653902,2.22044604925031e-14,1
"125",-2.22044604925031e-14,0,-7226.01772486953,2.22044604925031e-14,1
"126",-2.22044604925031e-14,0,-7212.23077757251,2.22044604925031e-14,1
"127",-2.22044604925031e-14,0,-7198.49886655407,2.22044604925031e-14,1
"128",-2.22044604925031e-14,0,-7184.82146300386,2.22044604925031e-14,1
"129",-2.22044604925031e-14,0,-7171.19804716824,2.22044604925031e-14,1
"130",-2.22044604925031e-14,0,-7157.62810812866,2.22044604925031e-14,1
"131",-2.22044604925031e-14,0,-7144.11114358879,2.22044604925031e-14,1
"132",-2.22044604925031e-14,0,-7130.64665966666,2.22044604925031e-14,1
"133",-2.22044604925031e-14,0,-7117.23417069435,2.22044604925031e-14,1
"134",-2.22044604925031e-14,0,-7103.87319902292,2.22044604925031e-14,1
"135",-2.22044604925031e-14,0,-7090.56327483408,2.22044604925031e-14,1
"136",-2.22044604925031e-14,0,-7077.30393595646,2.22044604925031e-14,1
"137",-2.22044604925031e-14,0,-7064.09472768838,2.22044604925031e-14,1
"138",-2.22044604925031e-14,0,-7050.93520262563,2.22044604925031e-14,1
"139",-2.22044604925031e-14,0,-7037.82492049379,2.22044604925031e-14,1
"140",-2.22044604925031e-14,0,-7024.76344798597,2.22044604925031e-14,1
"141",-2.22044604925031e-14,0,-7011.75035860526,2.22044604925031e-14,1
"142",-2.22044604925031e-14,0,-6998.78523251182,2.22044604925031e-14,1
"143",-2.22044604925031e-14,0,-6985.86765637372,2.22044604925031e-14,1
"144",-2.22044604925031e-14,0,-6972.99722322291,2.22044604925031e-14,1
"145",-2.22044604925031e-14,0,-6960.17353231498,2.22044604925031e-14,1
"146",-2.22044604925031e-14,0,-6947.3961889924,2.22044604925031e-14,1
"147",-2.22044604925031e-14,0,-6934.66480455246,2.22044604925031e-14,1
"148",-2.22044604925031e-14,0,-6921.97899611796,2.22044604925031e-14,1
"149",-2.22044604925031e-14,0,-6909.33838651258,2.22044604925031e-14,1
"150",-2.22044604925031e-14,0,-6896.7426041386,2.22044604925031e-14,1
"151",-2.22044604925031e-14,0,-6884.1912828585,2.22044604925031e-14,1
"152",-2.22044604925031e-14,0,-6871.68406188011,2.22044604925031e-14,1
"153",-2.22044604925031e-14,0,-6859.22058564421,2.22044604925031e-14,1
"154",-2.22044604925031e-14,0,-6846.80050371522,2.22044604925031e-14,1
"155",-2.22044604925031e-14,0,-6834.42347067572,2.22044604925031e-14,1
"156",-2.22044604925031e-14,0,-6822.08914602259,2.22044604925031e-14,1
"157",-2.22044604925031e-14,0,-6809.79719406646,2.22044604925031e-14,1
"158",-2.22044604925031e-14,0,-6797.54728383393,2.22044604925031e-14,1
"159",-2.22044604925031e-14,0,-6785.33908897233,2.22044604925031e-14,1
"160",-2.22044604925031e-14,0,-6773.17228765633,2.22044604925031e-14,1
"161",-2.22044604925031e-14,0,-6761.0465624979,2.22044604925031e-14,1
"162",-2.22044604925031e-14,0,-6748.96160045792,2.22044604925031e-14,1
"163",-2.22044604925031e-14,0,-6736.91709276052,2.22044604925031e-14,1
"164",-2.22044604925031e-14,0,-6724.91273480905,2.22044604925031e-14,1
"165",-2.22044604925031e-14,0,-6712.94822610454,2.22044604925031e-14,1
"166",-2.22044604925031e-14,0,-6701.02327016636,2.22044604925031e-14,1
"167",-2.22044604925031e-14,0,-6689.13757445432,2.22044604925031e-14,1
"168",-2.22044604925031e-14,0,-6677.29085029362,2.22044604925031e-14,1
"169",-2.22044604925031e-14,0,-6665.48281280039,2.22044604925031e-14,1
"170",-2.22044604925031e-14,0,-6653.71318081016,2.22044604925031e-14,1
"171",-2.22044604925031e-14,0,-6641.98167680764,2.22044604925031e-14,1
"172",-2.22044604925031e-14,0,-6630.28802685822,2.22044604925031e-14,1
"173",-2.22044604925031e-14,0,-6618.63196054114,2.22044604925031e-14,1
"174",-2.22044604925031e-14,0,-6607.01321088432,2.22044604925031e-14,1
"175",-2.22044604925031e-14,0,-6595.43151430058,2.22044604925031e-14,1
"176",-2.22044604925031e-14,0,-6583.886610526,2.22044604925031e-14,1
"177",-2.22044604925031e-14,0,-6572.37824255852,2.22044604925031e-14,1
"178",-2.22044604925031e-14,0,-6560.90615659937,2.22044604925031e-14,1
"179",-2.22044604925031e-14,0,-6549.47010199509,2.22044604925031e-14,1
"180",-2.22044604925031e-14,0,-6538.06983118066,2.22044604925031e-14,1
"181",-2.22044604925031e-14,0,-6526.70509962499,2.22044604925031e-14,1
"182",-2.22044604925031e-14,0,-6515.37566577641,2.22044604925031e-14,1
"183",-2.22044604925031e-14,0,-6504.08129101059,2.22044604925031e-14,1
"184",-2.22044604925031e-14,0,-6492.82173957856,2.22044604925031e-14,1
"185",-2.22044604925031e-14,0,-6481.59677855694,2.22044604925031e-14,1
"186",-2.22044604925031e-14,0,-6470.40617779828,2.22044604925031e-14,1
"187",-2.22044604925031e-14,0,-6459.24970988354,2.22044604925031e-14,1
"188",-2.22044604925031e-14,0,-6448.12715007488,2.22044604925031e-14,1
"189",-2.22044604925031e-14,0,-6437.03827626953,2.22044604925031e-14,1
"190",-2.22044604925031e-14,0,-6425.98286895569,2.22044604925031e-14,1
"191",-2.22044604925031e-14,0,-6414.96071116746,2.22044604925031e-14,1
"192",-2.22044604925031e-14,0,-6403.97158844317,2.22044604925031e-14,1
"193",-2.22044604925031e-14,0,-6393.01528878242,2.22044604925031e-14,1
"194",-2.22044604925031e-14,0,-6382.09160260542,2.22044604925031e-14,1
"195",-2.22044604925031e-14,0,-6371.20032271282,2.22044604925031e-14,1
"196",-2.22044604925031e-14,0,-6360.34124424629,2.22044604925031e-14,1
"197",-2.22044604925031e-14,0,-6349.51416465013,2.22044604925031e-14,1
"198",-2.22044604925031e-14,0,-6338.71888363351,2.22044604925031e-14,1
"199",-2.22044604925031e-14,0,-6327.9552031335,2.22044604925031e-14,1
"200",-2.22044604925031e-14,0,-6317.22292727958,2.22044604925031e-14,1
"201",-2.22044604925031e-14,0,-6306.52186235758,2.22044604925031e-14,1
"202",-2.22044604925031e-14,0,-6295.85181677541,2.22044604925031e-14,1
"203",-2.22044604925031e-14,0,-6285.21260102949,2.22044604925031e-14,1
"204",-2.22044604925031e-14,0,-6274.60402767096,2.22044604925031e-14,1
"205",-2.22044604925031e-14,0,-6264.02591127406,2.22044604925031e-14,1
"206",-2.22044604925031e-14,0,-6253.47806840327,2.22044604925031e-14,1
"207",-2.22044604925031e-14,0,-6242.96031758319,2.22044604925031e-14,1
"208",-2.22044604925031e-14,0,-6232.47247926738,2.22044604925031e-14,1
"209",-2.22044604925031e-14,0,-6222.01437580868,2.22044604925031e-14,1
"210",-2.22044604925031e-14,0,-6211.58583142984,2.22044604925031e-14,1
"211",-2.22044604925031e-14,0,-6201.186672195,2.22044604925031e-14,1
"212",-2.22044604925031e-14,0,-6190.81672598132,2.22044604925031e-14,1
"213",-2.22044604925031e-14,0,-6180.47582245141,2.22044604925031e-14,1
"214",-2.22044604925031e-14,0,-6170.16379302662,2.22044604925031e-14,1
"215",-2.22044604925031e-14,0,-6159.88047086015,2.22044604925031e-14,1
"216",-2.22044604925031e-14,0,-6149.62569081127,2.22044604925031e-14,1
"217",-2.22044604925031e-14,0,-6139.39928942006,2.22044604925031e-14,1
"218",-2.22044604925031e-14,0,-6129.20110488178,2.22044604925031e-14,1
"219",-2.22044604925031e-14,0,-6119.03097702322,2.22044604925031e-14,1
"220",-2.22044604925031e-14,0,-6108.88874727816,2.22044604925031e-14,1
"221",-2.22044604925031e-14,0,-6098.77425866397,2.22044604925031e-14,1
"222",-2.22044604925031e-14,0,-6088.68735575833,2.22044604925031e-14,1
"223",-2.22044604925031e-14,0,-6078.62788467699,2.22044604925031e-14,1
"224",-2.22044604925031e-14,0,-6068.59569305115,2.22044604925031e-14,1
"225",-2.22044604925031e-14,0,-6058.59063000561,2.22044604925031e-14,1
"226",-2.22044604925031e-14,0,-6048.61254613769,2.22044604925031e-14,1
"227",-2.22044604925031e-14,0,-6038.66129349627,2.22044604925031e-14,1
"228",-2.22044604925031e-14,0,-6028.73672556058,2.22044604925031e-14,1
"229",-2.22044604925031e-14,0,-6018.83869722044,2.22044604925031e-14,1
"230",-2.22044604925031e-14,0,-6008.96706475668,2.22044604925031e-14,1
"231",-2.22044604925031e-14,0,-5999.12168582106,2.22044604925031e-14,1
"232",-2.22044604925031e-14,0,-5989.30241941714,2.22044604925031e-14,1
"233",-2.22044604925031e-14,0,-5979.5091258822,2.22044604925031e-14,1
"234",-2.22044604925031e-14,0,-5969.74166686804,2.22044604925031e-14,1
"235",-2.22044604925031e-14,0,-5959.99990532322,2.22044604925031e-14,1
"236",-2.22044604925031e-14,0,-5950.2837054754,2.22044604925031e-14,1
"237",-2.22044604925031e-14,0,-5940.59293281328,2.22044604925031e-14,1
"238",-2.22044604925031e-14,0,-5930.92745407044,2.22044604925031e-14,1
"239",-2.22044604925031e-14,0,-5921.28713720742,2.22044604925031e-14,1
"240",-2.22044604925031e-14,0,-5911.67185139594,2.22044604925031e-14,1
"241",-2.22044604925031e-14,0,-5902.0814670025,2.22044604925031e-14,1
"242",-2.22044604925031e-14,0,-5892.5158555719,2.22044604925031e-14,1
"243",-2.22044604925031e-14,0,-5882.97488981223,2.22044604925031e-14,1
"244",-2.22044604925031e-14,0,-5873.4584435791,2.22044604925031e-14,1
"245",-2.22044604925031e-14,0,-5863.96639186055,2.22044604925031e-14,1
"246",-2.22044604925031e-14,0,-5854.49861076223,2.22044604925031e-14,1
"247",-2.22044604925031e-14,0,-5845.05497749261,2.22044604925031e-14,1
"248",-2.22044604925031e-14,0,-5835.63537034874,2.22044604925031e-14,1
"249",-2.22044604925031e-14,0,-5826.23966870214,2.22044604925031e-14,1
"250",-2.22044604925031e-14,0,-5816.86775298471,2.22044604925031e-14,1
"251",-2.22044604925031e-14,0,-5807.51950467527,2.22044604925031e-14,1
"252",-2.22044604925031e-14,0,-5798.19480628606,2.22044604925031e-14,1
"253",-2.22044604925031e-14,0,-5788.8935413496,2.22044604925031e-14,1
"254",-2.22044604925031e-14,0,-5779.61559440563,2.22044604925031e-14,1
"255",-2.22044604925031e-14,0,-5770.36085098822,2.22044604925031e-14,1
"256",-2.22044604925031e-14,0,-5761.12919761363,2.22044604925031e-14,1
"257",-2.22044604925031e-14,0,-5751.92052176749,2.22044604925031e-14,1
"258",-2.22044604925031e-14,0,-5742.73471189306,2.22044604925031e-14,1
"259",-2.22044604925031e-14,0,-5733.57165737894,2.22044604925031e-14,1
"260",-2.22044604925031e-14,0,-5724.4312485475,2.22044604925031e-14,1
"261",-2.22044604925031e-14,0,-5715.31337664352,2.22044604925031e-14,1
"262",-2.22044604925031e-14,0,-5706.21793382241,2.22044604925031e-14,1
"263",-2.22044604925031e-14,0,-5697.1448131392,2.22044604925031e-14,1
"264",-2.22044604925031e-14,0,-5688.09390853784,2.22044604925031e-14,1
"265",-2.22044604925031e-14,0,-5679.06511483992,2.22044604925031e-14,1
"266",-2.22044604925031e-14,0,-5670.05832773421,2.22044604925031e-14,1
"267",-2.22044604925031e-14,0,-5661.07344376619,2.22044604925031e-14,1
"268",-2.22044604925031e-14,0,-5652.11036032784,2.22044604925031e-14,1
"269",-2.22044604925031e-14,0,-5643.16897564724,2.22044604925031e-14,1
"270",-2.22044604925031e-14,0,-5634.24918877875,2.22044604925031e-14,1
"271",-2.22044604925031e-14,0,-5625.35089959318,2.22044604925031e-14,1
"272",-2.22044604925031e-14,0,-5616.47400876804,2.22044604925031e-14,1
"273",-2.22044604925031e-14,0,-5607.61841777795,2.22044604925031e-14,1
"274",-2.22044604925031e-14,0,-5598.78402888539,2.22044604925031e-14,1
"275",-2.22044604925031e-14,0,-5589.97074513146,2.22044604925031e-14,1
"276",-2.22044604925031e-14,0,-5581.17847032681,2.22044604925031e-14,1
"277",-2.22044604925031e-14,0,-5572.40710904242,2.22044604925031e-14,1
"278",-2.22044604925031e-14,0,-5563.65656660105,2.22044604925031e-14,1
"279",-2.22044604925031e-14,0,-5554.92674906859,2.22044604925031e-14,1
"280",-2.22044604925031e-14,0,-5546.21756324525,2.22044604925031e-14,1
"281",-2.22044604925031e-14,0,-5537.52891665746,2.22044604925031e-14,1
"282",-2.22044604925031e-14,0,-5528.86071754914,2.22044604925031e-14,1
"283",-2.22044604925031e-14,0,-5520.2128748741,2.22044604925031e-14,1
"284",-2.22044604925031e-14,0,-5511.5852982875,2.22044604925031e-14,1
"285",-2.22044604925031e-14,0,-5502.97789813805,2.22044604925031e-14,1
"286",-2.22044604925031e-14,0,-5494.3905854606,2.22044604925031e-14,1
"287",-2.22044604925031e-14,0,-5485.82327196762,2.22044604925031e-14,1
"288",-2.22044604925031e-14,0,-5477.2758700425,2.22044604925031e-14,1
"289",-2.22044604925031e-14,0,-5468.74829273155,2.22044604925031e-14,1
"290",-2.22044604925031e-14,0,-5460.24045373673,2.22044604925031e-14,1
"291",-2.22044604925031e-14,0,-5451.7522674086,2.22044604925031e-14,1
"292",-2.22044604925031e-14,0,-5443.28364873872,2.22044604925031e-14,1
"293",-2.22044604925031e-14,0,-5434.83451335321,2.22044604925031e-14,1
"294",-2.22044604925031e-14,0,-5426.40477750546,2.22044604925031e-14,1
"295",-2.22044604925031e-14,0,-5417.9943580692,2.22044604925031e-14,1
"296",-2.22044604925031e-14,0,-5409.60317253209,2.22044604925031e-14,1
"297",-2.22044604925031e-14,0,-5401.23113898863,2.22044604925031e-14,1
"298",-2.22044604925031e-14,0,-5392.87817613409,2.22044604925031e-14,1
"299",-2.22044604925031e-14,0,-5384.54420325787,2.22044604925031e-14,1
"300",-2.22044604925031e-14,0,-5376.22914023672,2.22044604925031e-14,1
"301",-2.22044604925031e-14,0,-5367.9329075292,2.22044604925031e-14,1
"302",-2.22044604925031e-14,0,-5359.6554261691,2.22044604925031e-14,1
"303",-2.22044604925031e-14,0,-5351.39661775911,2.22044604925031e-14,1
"304",-2.22044604925031e-14,0,-5343.15640446532,2.22044604925031e-14,1
"305",-2.22044604925031e-14,0,-5334.93470901095,2.22044604925031e-14,1
"306",-2.22044604925031e-14,0,-5326.73145467051,2.22044604925031e-14,1
"307",-2.22044604925031e-14,0,-5318.54656526423,2.22044604925031e-14,1
"308",-2.22044604925031e-14,0,-5310.37996515206,2.22044604925031e-14,1
"309",-2.22044604925031e-14,0,-5302.23157922842,2.22044604925031e-14,1
"310",-2.22044604925031e-14,0,-5294.10133291652,2.22044604925031e-14,1
"311",-2.22044604925031e-14,0,-5285.98915216259,2.22044604925031e-14,1
"312",-2.22044604925031e-14,0,-5277.89496343112,2.22044604925031e-14,1
"313",-2.22044604925031e-14,0,-5269.81869369903,2.22044604925031e-14,1
"314",-2.22044604925031e-14,0,-5261.76027045054,2.22044604925031e-14,1
"315",-2.22044604925031e-14,0,-5253.71962167246,2.22044604925031e-14,1
"316",-2.22044604925031e-14,0,-5245.69667584814,2.22044604925031e-14,1
"317",-2.22044604925031e-14,0,-5237.69136195346,2.22044604925031e-14,1
"318",-2.22044604925031e-14,0,-5229.70360945109,2.22044604925031e-14,1
"319",-2.22044604925031e-14,0,-5221.7333482862,2.22044604925031e-14,1
"320",-2.22044604925031e-14,0,-5213.78050888122,2.22044604925031e-14,1
"321",-2.22044604925031e-14,0,-5205.84502213111,2.22044604925031e-14,1
"322",-2.22044604925031e-14,0,-5197.92681939893,2.22044604925031e-14,1
"323",-2.22044604925031e-14,0,-5190.02583251082,2.22044604925031e-14,1
"324",-2.22044604925031e-14,0,-5182.14199375171,2.22044604925031e-14,1
"325",-2.22044604925031e-14,0,-5174.27523586077,2.22044604925031e-14,1
"326",-2.22044604925031e-14,0,-5166.42549202668,2.22044604925031e-14,1
"327",-2.22044604925031e-14,0,-5158.59269588363,2.22044604925031e-14,1
"328",-2.22044604925031e-14,0,-5150.77678150656,2.22044604925031e-14,1
"329",-2.22044604925031e-14,0,-5142.97768340717,2.22044604925031e-14,1
"330",-2.22044604925031e-14,0,-5135.19533652961,2.22044604925031e-14,1
"331",-2.22044604925031e-14,0,-5127.4296762462,2.22044604925031e-14,1
"332",-2.22044604925031e-14,0,-5119.68063835337,2.22044604925031e-14,1
"333",-2.22044604925031e-14,0,-5111.9481590676,2.22044604925031e-14,1
"334",-2.22044604925031e-14,0,-5104.23217502146,2.22044604925031e-14,1
"335",-2.22044604925031e-14,0,-5096.5326232593,2.22044604925031e-14,1
"336",-2.22044604925031e-14,0,-5088.84944123391,2.22044604925031e-14,1
"337",-2.22044604925031e-14,0,-5081.18256680213,2.22044604925031e-14,1
"338",-2.22044604925031e-14,0,-5073.53193822118,2.22044604925031e-14,1
"339",-2.22044604925031e-14,0,-5065.89749414491,2.22044604925031e-14,1
"340",-2.22044604925031e-14,0,-5058.27917362029,2.22044604925031e-14,1
"341",-2.22044604925031e-14,0,-5050.67691608321,2.22044604925031e-14,1
"342",-2.22044604925031e-14,0,-5043.09066135525,2.22044604925031e-14,1
"343",-2.22044604925031e-14,0,-5035.52034964009,2.22044604925031e-14,1
"344",-2.22044604925031e-14,0,-5027.96592151965,2.22044604925031e-14,1
"345",-2.22044604925031e-14,0,-5020.42731795086,2.22044604925031e-14,1
"346",-2.22044604925031e-14,0,-5012.90448026215,2.22044604925031e-14,1
"347",-2.22044604925031e-14,0,-5005.39735015,2.22044604925031e-14,1
"348",-2.22044604925031e-14,0,-4997.90586967543,2.22044604925031e-14,1
"349",-2.22044604925031e-14,0,-4990.42998126094,2.22044604925031e-14,1
"350",-2.22044604925031e-14,0,-4982.9696276871,2.22044604925031e-14,1
"351",-2.22044604925031e-14,0,-4975.52475208894,2.22044604925031e-14,1
"352",-2.22044604925031e-14,0,-4968.09529795345,2.22044604925031e-14,1
"353",-2.22044604925031e-14,0,-4960.68120911568,2.22044604925031e-14,1
"354",-2.22044604925031e-14,0,-4953.28242975603,2.22044604925031e-14,1
"355",-2.22044604925031e-14,0,-4945.8989043971,2.22044604925031e-14,1
"356",-2.22044604925031e-14,0,-4938.53057790052,2.22044604925031e-14,1
"357",-2.22044604925031e-14,0,-4931.17739546372,2.22044604925031e-14,1
"358",-2.22044604925031e-14,0,-4923.83930261761,2.22044604925031e-14,1
"359",-2.22044604925031e-14,0,-4916.51624522283,2.22044604925031e-14,1
"360",-2.22044604925031e-14,0,-4909.20816946709,2.22044604925031e-14,1
"361",-2.22044604925031e-14,0,-4901.91502186279,2.22044604925031e-14,1
"362",-2.22044604925031e-14,0,-4894.63674924335,2.22044604925031e-14,1
"363",-2.22044604925031e-14,0,-4887.37329876084,2.22044604925031e-14,1
"364",-2.22044604925031e-14,0,-4880.12461788329,2.22044604925031e-14,1
"365",-2.22044604925031e-14,0,-4872.89065439167,2.22044604925031e-14,1
"366",-2.22044604925031e-14,0,-4865.67135637702,2.22044604925031e-14,1
"367",-2.22044604925031e-14,0,-4858.46667223837,2.22044604925031e-14,1
"368",-2.22044604925031e-14,0,-4851.27655067948,2.22044604925031e-14,1
"369",-2.22044604925031e-14,0,-4844.10094070648,2.22044604925031e-14,1
"370",-2.22044604925031e-14,0,-4836.93979162508,2.22044604925031e-14,1
"371",-2.22044604925031e-14,0,-4829.79305303834,2.22044604925031e-14,1
"372",-2.22044604925031e-14,0,-4822.66067484372,2.22044604925031e-14,1
"373",-2.22044604925031e-14,0,-4815.54260723093,2.22044604925031e-14,1
"374",-2.22044604925031e-14,0,-4808.4388006791,2.22044604925031e-14,1
"375",-2.22044604925031e-14,0,-4801.34920595455,2.22044604925031e-14,1
"376",-2.22044604925031e-14,0,-4794.27377410827,2.22044604925031e-14,1
"377",-2.22044604925031e-14,0,-4787.21245647363,2.22044604925031e-14,1
"378",-2.22044604925031e-14,0,-4780.16520466379,2.22044604925031e-14,1
"379",-2.22044604925031e-14,0,-4773.1319705696,2.22044604925031e-14,1
"380",-2.22044604925031e-14,0,-4766.11270635705,2.22044604925031e-14,1
"381",-2.22044604925031e-14,0,-4759.10736446501,2.22044604925031e-14,1
"382",-2.22044604925031e-14,0,-4752.11589760324,2.22044604925031e-14,1
"383",-2.22044604925031e-14,0,-4745.13825874975,2.22044604925031e-14,1
"384",-2.22044604925031e-14,0,-4738.17440114866,2.22044604925031e-14,1
"385",-2.22044604925031e-14,0,-4731.22427830837,2.22044604925031e-14,1
"386",-2.22044604925031e-14,0,-4724.28784399881,2.22044604925031e-14,1
"387",-2.22044604925031e-14,0,-4717.36505224975,2.22044604925031e-14,1
"388",-2.22044604925031e-14,0,-4710.45585734837,2.22044604925031e-14,1
"389",-2.22044604925031e-14,0,-4703.56021383741,2.22044604925031e-14,1
"390",-2.22044604925031e-14,0,-4696.67807651292,2.22044604925031e-14,1
"391",-2.22044604925031e-14,0,-4689.80940042211,2.22044604925031e-14,1
"392",-2.22044604925031e-14,0,-4682.95414086166,2.22044604925031e-14,1
"393",-2.22044604925031e-14,0,-4676.11225337533,2.22044604925031e-14,1
"394",-2.22044604925031e-14,0,-4669.2836937522,2.22044604925031e-14,1
"395",-2.22044604925031e-14,0,-4662.4684180246,2.22044604925031e-14,1
"396",-2.22044604925031e-14,0,-4655.66638246617,2.22044604925031e-14,1
"397",-2.22044604925031e-14,0,-4648.87754358997,2.22044604925031e-14,1
"398",-2.22044604925031e-14,0,-4642.10185814638,2.22044604925031e-14,1
"399",-2.22044604925031e-14,0,-4635.3392831217,2.22044604925031e-14,1
"400",-2.22044604925031e-14,0,-4628.58977573559,2.22044604925031e-14,1
"401",-2.22044604925031e-14,0,-4621.85329343973,2.22044604925031e-14,1
"402",-2.22044604925031e-14,0,-4615.12979391599,2.22044604925031e-14,1
"403",-2.22044604925031e-14,0,-4608.41923507412,2.22044604925031e-14,1
"404",-2.22044604925031e-14,0,-4601.72157505061,2.22044604925031e-14,1
"405",-2.22044604925031e-14,0,-4595.03677220627,2.22044604925031e-14,1
"406",-2.22044604925031e-14,0,-4588.36478512528,2.22044604925031e-14,1
"407",-2.22044604925031e-14,0,-4581.70557261256,2.22044604925031e-14,1
"408",-2.22044604925031e-14,0,-4575.05909369261,2.22044604925031e-14,1
"409",-2.22044604925031e-14,0,-4568.42530760771,2.22044604925031e-14,1
"410",-2.22044604925031e-14,0,-4561.8041738161,2.22044604925031e-14,1
"411",-2.22044604925031e-14,0,-4555.19565199048,2.22044604925031e-14,1
"412",-2.22044604925031e-14,0,-4548.5997020163,2.22044604925031e-14,1
"413",-2.22044604925031e-14,0,-4542.01628399006,2.22044604925031e-14,1
"414",-2.22044604925031e-14,0,-4535.44535821777,2.22044604925031e-14,1
"415",-2.22044604925031e-14,0,-4528.88688521319,2.22044604925031e-14,1
"416",-2.22044604925031e-14,0,-4522.34082569662,2.22044604925031e-14,1
"417",-2.22044604925031e-14,0,-4515.80714059278,2.22044604925031e-14,1
"418",-2.22044604925031e-14,0,-4509.28579102997,2.22044604925031e-14,1
"419",-2.22044604925031e-14,0,-4502.77673833776,2.22044604925031e-14,1
"420",-2.22044604925031e-14,0,-4496.27994404596,2.22044604925031e-14,1
"421",-2.22044604925031e-14,0,-4489.79536988306,2.22044604925031e-14,1
"422",-2.22044604925031e-14,0,-4483.32297777463,2.22044604925031e-14,1
"423",-2.22044604925031e-14,0,-4476.86272984169,2.22044604925031e-14,1
"424",-2.22044604925031e-14,0,-4470.41458839991,2.22044604925031e-14,1
"425",-2.22044604925031e-14,0,-4463.97851595714,2.22044604925031e-14,1
"426",-2.22044604925031e-14,0,-4457.55447521287,2.22044604925031e-14,1
"427",-2.22044604925031e-14,0,-4451.14242905643,2.22044604925031e-14,1
"428",-2.22044604925031e-14,0,-4444.74234056548,2.22044604925031e-14,1
"429",-2.22044604925031e-14,0,-4438.35417300493,2.22044604925031e-14,1
"430",-2.22044604925031e-14,0,-4431.97788982521,2.22044604925031e-14,1
"431",-2.22044604925031e-14,0,-4425.61345466137,2.22044604925031e-14,1
"432",-2.22044604925031e-14,0,-4419.26083133118,2.22044604925031e-14,1
"433",-2.22044604925031e-14,0,-4412.91998383412,2.22044604925031e-14,1
"434",-2.22044604925031e-14,0,-4406.59087635004,2.22044604925031e-14,1
"435",-2.22044604925031e-14,0,-4400.27347323785,2.22044604925031e-14,1
"436",-2.22044604925031e-14,0,-4393.96773903416,2.22044604925031e-14,1
"437",-2.22044604925031e-14,0,-4387.67363845189,2.22044604925031e-14,1
"438",-2.22044604925031e-14,0,-4381.3911363792,2.22044604925031e-14,1
"439",-2.22044604925031e-14,0,-4375.12019787822,2.22044604925031e-14,1
"440",-2.22044604925031e-14,0,-4368.8607881835,2.22044604925031e-14,1
"441",-2.22044604925031e-14,0,-4362.61287270115,2.22044604925031e-14,1
"442",-2.22044604925031e-14,0,-4356.37641700749,2.22044604925031e-14,1
"443",-2.22044604925031e-14,0,-4350.15138684761,2.22044604925031e-14,1
"444",-2.22044604925031e-14,0,-4343.93774813462,2.22044604925031e-14,1
"445",-2.22044604925031e-14,0,-4337.73546694797,2.22044604925031e-14,1
"446",-2.22044604925031e-14,0,-4331.54450953252,2.22044604925031e-14,1
"447",-2.22044604925031e-14,0,-4325.36484229742,2.22044604925031e-14,1
"448",-2.22044604925031e-14,0,-4319.19643181481,2.22044604925031e-14,1
"449",-2.22044604925031e-14,0,-4313.03924481885,2.22044604925031e-14,1
"450",-2.22044604925031e-14,0,-4306.89324820423,2.22044604925031e-14,1
"451",-2.22044604925031e-14,0,-4300.75840902558,2.22044604925031e-14,1
"452",-2.22044604925031e-14,0,-4294.63469449584,2.22044604925031e-14,1
"453",-2.22044604925031e-14,0,-4288.52207198531,2.22044604925031e-14,1
"454",-2.22044604925031e-14,0,-4282.42050902089,2.22044604925031e-14,1
"455",-2.22044604925031e-14,0,-4276.32997328441,2.22044604925031e-14,1
"456",-2.22044604925031e-14,0,-4270.25043261207,2.22044604925031e-14,1
"457",-2.22044604925031e-14,0,-4264.18185499303,2.22044604925031e-14,1
"458",-2.22044604925031e-14,0,-4258.12420856857,2.22044604925031e-14,1
"459",-2.22044604925031e-14,0,-4252.07746163094,2.22044604925031e-14,1
"460",-2.22044604925031e-14,0,-4246.04158262234,2.22044604925031e-14,1
"461",-2.22044604925031e-14,0,-4240.01654013371,2.22044604925031e-14,1
"462",-2.22044604925031e-14,0,-4234.00230290434,2.22044604925031e-14,1
"463",-2.22044604925031e-14,0,-4227.99883981991,2.22044604925031e-14,1
"464",-2.22044604925031e-14,0,-4222.00611991239,2.22044604925031e-14,1
"465",-2.22044604925031e-14,0,-4216.02411235846,2.22044604925031e-14,1
"466",-2.22044604925031e-14,0,-4210.05278647868,2.22044604925031e-14,1
"467",-2.22044604925031e-14,0,-4204.09211173672,2.22044604925031e-14,1
"468",-2.22044604925031e-14,0,-4198.14205773806,2.22044604925031e-14,1
"469",-2.22044604925031e-14,0,-4192.20259422948,2.22044604925031e-14,1
"470",-2.22044604925031e-14,0,-4186.27369109758,2.22044604925031e-14,1
"471",-2.22044604925031e-14,0,-4180.35531836805,2.22044604925031e-14,1
"472",-2.22044604925031e-14,0,-4174.44744620513,2.22044604925031e-14,1
"473",-2.22044604925031e-14,0,-4168.55004491008,2.22044604925031e-14,1
"474",-2.22044604925031e-14,0,-4162.66308492064,2.22044604925031e-14,1
"475",-2.22044604925031e-14,0,-4156.78653680997,2.22044604925031e-14,1
"476",-2.22044604925031e-14,0,-4150.92037128575,2.22044604925031e-14,1
"477",-2.22044604925031e-14,0,-4145.06455918954,2.22044604925031e-14,1
"478",-2.22044604925031e-14,0,-4139.21907149545,2.22044604925031e-14,1
"479",-2.22044604925031e-14,0,-4133.38387930971,2.22044604925031e-14,1
"480",-2.22044604925031e-14,0,-4127.55895386946,2.22044604925031e-14,1
"481",-2.22044604925031e-14,0,-4121.74426654219,2.22044604925031e-14,1
"482",-2.22044604925031e-14,0,-4115.93978882466,2.22044604925031e-14,1
"483",-2.22044604925031e-14,0,-4110.14549234201,2.22044604925031e-14,1
"484",-2.22044604925031e-14,0,-4104.36134884721,2.22044604925031e-14,1
"485",-2.22044604925031e-14,0,-4098.58733021995,2.22044604925031e-14,1
"486",-2.22044604925031e-14,0,-4092.82340846611,2.22044604925031e-14,1
"487",-2.22044604925031e-14,0,-4087.06955571649,2.22044604925031e-14,1
"488",-2.22044604925031e-14,0,-4081.32574422647,2.22044604925031e-14,1
"489",-2.22044604925031e-14,0,-4075.591946375,2.22044604925031e-14,1
"490",-2.22044604925031e-14,0,-4069.8681346637,2.22044604925031e-14,1
"491",-2.22044604925031e-14,0,-4064.1542817163,2.22044604925031e-14,1
"492",-2.22044604925031e-14,0,-4058.45036027775,2.22044604925031e-14,1
"493",-2.22044604925031e-14,0,-4052.75634321323,2.22044604925031e-14,1
"494",-2.22044604925031e-14,0,-4047.0722035079,2.22044604925031e-14,1
"495",-2.22044604925031e-14,0,-4041.39791426562,2.22044604925031e-14,1
"496",-2.22044604925031e-14,0,-4035.73344870847,2.22044604925031e-14,1
"497",-2.22044604925031e-14,0,-4030.07878017589,2.22044604925031e-14,1
"498",-2.22044604925031e-14,0,-4024.43388212408,2.22044604925031e-14,1
"499",-2.22044604925031e-14,0,-4018.79872812501,2.22044604925031e-14,1
"500",-2.22044604925031e-14,0,-4013.17329186606,2.22044604925031e-14,1
"501",-2.22044604925031e-14,0,-4007.55754714885,2.22044604925031e-14,1
"502",-2.22044604925031e-14,0,-4001.95146788887,2.22044604925031e-14,1
"503",-2.22044604925031e-14,0,-3996.35502811461,2.22044604925031e-14,1
"504",-2.22044604925031e-14,0,-3990.76820196692,2.22044604925031e-14,1
"505",-2.22044604925031e-14,0,-3985.19096369828,2.22044604925031e-14,1
"506",-2.22044604925031e-14,0,-3979.62328767202,2.22044604925031e-14,1
"507",-2.22044604925031e-14,0,-3974.06514836181,2.22044604925031e-14,1
"508",-2.22044604925031e-14,0,-3968.51652035083,2.22044604925031e-14,1
"509",-2.22044604925031e-14,0,-3962.97737833121,2.22044604925031e-14,1
"510",-2.22044604925031e-14,0,-3957.44769710313,2.22044604925031e-14,1
"511",-2.22044604925031e-14,0,-3951.92745157451,2.22044604925031e-14,1
"512",-2.22044604925031e-14,0,-3946.41661676004,2.22044604925031e-14,1
"513",-2.22044604925031e-14,0,-3940.91516778061,2.22044604925031e-14,1
"514",-2.22044604925031e-14,0,-3935.42307986279,2.22044604925031e-14,1
"515",-2.22044604925031e-14,0,-3929.94032833795,2.22044604925031e-14,1
"516",-2.22044604925031e-14,0,-3924.46688864178,2.22044604925031e-14,1
"517",-2.22044604925031e-14,0,-3919.00273631366,2.22044604925031e-14,1
"518",-2.22044604925031e-14,0,-3913.54784699608,2.22044604925031e-14,1
"519",-2.22044604925031e-14,0,-3908.10219643374,2.22044604925031e-14,1
"520",-2.22044604925031e-14,0,-3902.66576047317,2.22044604925031e-14,1
"521",-2.22044604925031e-14,0,-3897.23851506215,2.22044604925031e-14,1
"522",-2.22044604925031e-14,0,-3891.82043624892,2.22044604925031e-14,1
"523",-2.22044604925031e-14,0,-3886.41150018168,2.22044604925031e-14,1
"524",-2.22044604925031e-14,0,-3881.01168310798,2.22044604925031e-14,1
"525",-2.22044604925031e-14,0,-3875.62096137419,2.22044604925031e-14,1
"526",-2.22044604925031e-14,0,-3870.23931142467,2.22044604925031e-14,1
"527",-2.22044604925031e-14,0,-3864.86670980152,2.22044604925031e-14,1
"528",-2.22044604925031e-14,0,-3859.50313314371,2.22044604925031e-14,1
"529",-2.22044604925031e-14,0,-3854.14855818678,2.22044604925031e-14,1
"530",-2.22044604925031e-14,0,-3848.80296176187,2.22044604925031e-14,1
"531",-2.22044604925031e-14,0,-3843.46632079551,2.22044604925031e-14,1
"532",-2.22044604925031e-14,0,-3838.13861230906,2.22044604925031e-14,1
"533",-2.22044604925031e-14,0,-3832.81981341783,2.22044604925031e-14,1
"534",-2.22044604925031e-14,0,-3827.50990133083,2.22044604925031e-14,1
"535",-2.22044604925031e-14,0,-3822.20885335015,2.22044604925031e-14,1
"536",-2.22044604925031e-14,0,-3816.91664687019,2.22044604925031e-14,1
"537",-2.22044604925031e-14,0,-3811.63325937744,2.22044604925031e-14,1
"538",-2.22044604925031e-14,0,-3806.3586684499,2.22044604925031e-14,1
"539",-2.22044604925031e-14,0,-3801.09285175621,2.22044604925031e-14,1
"540",-2.22044604925031e-14,0,-3795.83578705554,2.22044604925031e-14,1
"541",-2.22044604925031e-14,0,-3790.58745219689,2.22044604925031e-14,1
"542",-2.22044604925031e-14,0,-3785.34782511848,2.22044604925031e-14,1
"543",-2.22044604925031e-14,0,-3780.11688384731,2.22044604925031e-14,1
"544",-2.22044604925031e-14,0,-3774.89460649872,2.22044604925031e-14,1
"545",-2.22044604925031e-14,0,-3769.68097127582,2.22044604925031e-14,1
"546",-2.22044604925031e-14,0,-3764.47595646885,2.22044604925031e-14,1
"547",-2.22044604925031e-14,0,-3759.27954045499,2.22044604925031e-14,1
"548",-2.22044604925031e-14,0,-3754.09170169759,2.22044604925031e-14,1
"549",-2.22044604925031e-14,0,-3748.91241874564,2.22044604925031e-14,1
"550",-2.22044604925031e-14,0,-3743.74167023363,2.22044604925031e-14,1
"551",-2.22044604925031e-14,0,-3738.57943488077,2.22044604925031e-14,1
"552",-2.22044604925031e-14,0,-3733.42569149032,2.22044604925031e-14,1
"553",-2.22044604925031e-14,0,-3728.28041894978,2.22044604925031e-14,1
"554",-2.22044604925031e-14,0,-3723.14359622969,2.22044604925031e-14,1
"555",-2.22044604925031e-14,0,-3718.01520238365,2.22044604925031e-14,1
"556",-2.22044604925031e-14,0,-3712.8952165474,2.22044604925031e-14,1
"557",-2.22044604925031e-14,0,-3707.78361793899,2.22044604925031e-14,1
"558",-2.22044604925031e-14,0,-3702.68038585768,2.22044604925031e-14,1
"559",-2.22044604925031e-14,0,-3697.58549968375,2.22044604925031e-14,1
"560",-2.22044604925031e-14,0,-3692.49893887818,2.22044604925031e-14,1
"561",-2.22044604925031e-14,0,-3687.42068298206,2.22044604925031e-14,1
"562",-2.22044604925031e-14,0,-3682.3507116159,2.22044604925031e-14,1
"563",-2.22044604925031e-14,0,-3677.2890044798,2.22044604925031e-14,1
"564",-2.22044604925031e-14,0,-3672.23554135237,2.22044604925031e-14,1
"565",-2.22044604925031e-14,0,-3667.19030209065,2.22044604925031e-14,1
"566",-2.22044604925031e-14,0,-3662.15326662955,2.22044604925031e-14,1
"567",-2.22044604925031e-14,0,-3657.12441498144,2.22044604925031e-14,1
"568",-2.22044604925031e-14,0,-3652.10372723581,2.22044604925031e-14,1
"569",-2.22044604925031e-14,0,-3647.09118355871,2.22044604925031e-14,1
"570",-2.22044604925031e-14,0,-3642.08676419243,2.22044604925031e-14,1
"571",-2.22044604925031e-14,0,-3637.09044945494,2.22044604925031e-14,1
"572",-2.22044604925031e-14,0,-3632.10221973953,2.22044604925031e-14,1
"573",-2.22044604925031e-14,0,-3627.12205551477,2.22044604925031e-14,1
"574",-2.22044604925031e-14,0,-3622.14993732319,2.22044604925031e-14,1
"575",-2.22044604925031e-14,0,-3617.18584578197,2.22044604925031e-14,1
"576",-2.22044604925031e-14,0,-3612.22976158186,2.22044604925031e-14,1
"577",-2.22044604925031e-14,0,-3607.28166548682,2.22044604925031e-14,1
"578",-2.22044604925031e-14,0,-3602.34153833367,2.22044604925031e-14,1
"579",-2.22044604925031e-14,0,-3597.40936103202,2.22044604925031e-14,1
"580",-2.22044604925031e-14,0,-3592.48511456347,2.22044604925031e-14,1
"581",-2.22044604925031e-14,0,-3587.56877998119,2.22044604925031e-14,1
"582",-2.22044604925031e-14,0,-3582.66033840991,2.22044604925031e-14,1
"583",-2.22044604925031e-14,0,-3577.75977104543,2.22044604925031e-14,1
"584",-2.22044604925031e-14,0,-3572.86705915382,2.22044604925031e-14,1
"585",-2.22044604925031e-14,0,-3567.98218407159,2.22044604925031e-14,1
"586",-2.22044604925031e-14,0,-3563.10512720494,2.22044604925031e-14,1
"587",-2.22044604925031e-14,0,-3558.23587002962,2.22044604925031e-14,1
"588",-2.22044604925031e-14,0,-3553.37439409056,2.22044604925031e-14,1
"589",-2.22044604925031e-14,0,-3548.52068100102,2.22044604925031e-14,1
"590",-2.22044604925031e-14,0,-3543.674712443,2.22044604925031e-14,1
"591",-2.22044604925031e-14,0,-3538.83647016648,2.22044604925031e-14,1
"592",-2.22044604925031e-14,0,-3534.00593598871,2.22044604925031e-14,1
"593",-2.22044604925031e-14,0,-3529.18309179461,2.22044604925031e-14,1
"594",-2.22044604925031e-14,0,-3524.3679195357,2.22044604925031e-14,1
"595",-2.22044604925031e-14,0,-3519.56040123028,2.22044604925031e-14,1
"596",-2.22044604925031e-14,0,-3514.7605189626,2.22044604925031e-14,1
"597",-2.22044604925031e-14,0,-3509.96825488302,2.22044604925031e-14,1
"598",-2.22044604925031e-14,0,-3505.18359120736,2.22044604925031e-14,1
"599",-2.22044604925031e-14,0,-3500.40651021644,2.22044604925031e-14,1
"600",-2.22044604925031e-14,0,-3495.63699425611,2.22044604925031e-14,1
"601",-2.22044604925031e-14,0,-3490.87502573649,2.22044604925031e-14,1
"602",-2.22044604925031e-14,0,-3486.12058713212,2.22044604925031e-14,1
"603",-2.22044604925031e-14,0,-3481.3736609811,2.22044604925031e-14,1
"604",-2.22044604925031e-14,0,-3476.63422988509,2.22044604925031e-14,1
"605",-2.22044604925031e-14,0,-3471.90227650891,2.22044604925031e-14,1
"606",-2.22044604925031e-14,0,-3467.17778358035,2.22044604925031e-14,1
"607",-2.22044604925031e-14,0,-3462.46073388944,2.22044604925031e-14,1
"608",-2.22044604925031e-14,0,-3457.75111028851,2.22044604925031e-14,1
"609",-2.22044604925031e-14,0,-3453.0488956917,2.22044604925031e-14,1
"610",-2.22044604925031e-14,0,-3448.35407307478,2.22044604925031e-14,1
"611",-2.22044604925031e-14,0,-3443.66662547477,2.22044604925031e-14,1
"612",-2.22044604925031e-14,0,-3438.98653598934,2.22044604925031e-14,1
"613",-2.22044604925031e-14,0,-3434.313787777,2.22044604925031e-14,1
"614",-2.22044604925031e-14,0,-3429.64836405634,2.22044604925031e-14,1
"615",-2.22044604925031e-14,0,-3424.99024810621,2.22044604925031e-14,1
"616",-2.22044604925031e-14,0,-3420.33942326482,2.22044604925031e-14,1
"617",-2.22044604925031e-14,0,-3415.69587292985,2.22044604925031e-14,1
"618",-2.22044604925031e-14,0,-3411.05958055819,2.22044604925031e-14,1
"619",-2.22044604925031e-14,0,-3406.43052966528,2.22044604925031e-14,1
"620",-2.22044604925031e-14,0,-3401.80870382507,2.22044604925031e-14,1
"621",-2.22044604925031e-14,0,-3397.19408666984,2.22044604925031e-14,1
"622",-2.22044604925031e-14,0,-3392.58666188938,2.22044604925031e-14,1
"623",-2.22044604925031e-14,0,-3387.98641323155,2.22044604925031e-14,1
"624",-2.22044604925031e-14,0,-3383.39332450101,2.22044604925031e-14,1
"625",-2.22044604925031e-14,0,-3378.80737955982,2.22044604925031e-14,1
"626",-2.22044604925031e-14,0,-3374.22856232645,2.22044604925031e-14,1
"627",-2.22044604925031e-14,0,-3369.65685677609,2.22044604925031e-14,1
"628",-2.22044604925031e-14,0,-3365.09224693979,2.22044604925031e-14,1
"629",-2.22044604925031e-14,0,-3360.53471690454,2.22044604925031e-14,1
"630",-2.22044604925031e-14,0,-3355.9842508132,2.22044604925031e-14,1
"631",-2.22044604925031e-14,0,-3351.44083286356,2.22044604925031e-14,1
"632",-2.22044604925031e-14,0,-3346.90444730861,2.22044604925031e-14,1
"633",-2.22044604925031e-14,0,-3342.37507845607,2.22044604925031e-14,1
"634",-2.22044604925031e-14,0,-3337.85271066829,2.22044604925031e-14,1
"635",-2.22044604925031e-14,0,-3333.33732836163,2.22044604925031e-14,1
"636",-2.22044604925031e-14,0,-3328.82891600656,2.22044604925031e-14,1
"637",-2.22044604925031e-14,0,-3324.32745812708,2.22044604925031e-14,1
"638",-2.22044604925031e-14,0,-3319.83293930082,2.22044604925031e-14,1
"639",-2.22044604925031e-14,0,-3315.34534415834,2.22044604925031e-14,1
"640",-2.22044604925031e-14,0,-3310.86465738325,2.22044604925031e-14,1
"641",-2.22044604925031e-14,0,-3306.39086371186,2.22044604925031e-14,1
"642",-2.22044604925031e-14,0,-3301.92394793261,2.22044604925031e-14,1
"643",-2.22044604925031e-14,0,-3297.4638948864,2.22044604925031e-14,1
"644",-2.22044604925031e-14,0,-3293.0106894656,2.22044604925031e-14,1
"645",-2.22044604925031e-14,0,-3288.56431661454,2.22044604925031e-14,1
"646",-2.22044604925031e-14,0,-3284.12476132871,2.22044604925031e-14,1
"647",-2.22044604925031e-14,0,-3279.69200865489,2.22044604925031e-14,1
"648",-2.22044604925031e-14,0,-3275.26604369051,2.22044604925031e-14,1
"649",-2.22044604925031e-14,0,-3270.84685158386,2.22044604925031e-14,1
"650",-2.22044604925031e-14,0,-3266.43441753334,2.22044604925031e-14,1
"651",-2.22044604925031e-14,0,-3262.02872678776,2.22044604925031e-14,1
"652",-2.22044604925031e-14,0,-3257.62976464559,2.22044604925031e-14,1
"653",-2.22044604925031e-14,0,-3253.23751645504,2.22044604925031e-14,1
"654",-2.22044604925031e-14,0,-3248.85196761384,2.22044604925031e-14,1
"655",-2.22044604925031e-14,0,-3244.47310356868,2.22044604925031e-14,1
"656",-2.22044604925031e-14,0,-3240.10090981536,2.22044604925031e-14,1
"657",-2.22044604925031e-14,0,-3235.73537189828,2.22044604925031e-14,1
"658",-2.22044604925031e-14,0,-3231.37647541039,2.22044604925031e-14,1
"659",-2.22044604925031e-14,0,-3227.02420599286,2.22044604925031e-14,1
"660",-2.22044604925031e-14,0,-3222.67854933471,2.22044604925031e-14,1
"661",-2.22044604925031e-14,0,-3218.33949117302,2.22044604925031e-14,1
"662",-2.22044604925031e-14,0,-3214.00701729223,2.22044604925031e-14,1
"663",-2.22044604925031e-14,0,-3209.68111352422,2.22044604925031e-14,1
"664",-2.22044604925031e-14,0,-3205.36176574783,2.22044604925031e-14,1
"665",-2.22044604925031e-14,0,-3201.04895988894,2.22044604925031e-14,1
"666",-2.22044604925031e-14,0,-3196.74268191994,2.22044604925031e-14,1
"667",-2.22044604925031e-14,0,-3192.44291785984,2.22044604925031e-14,1
"668",-2.22044604925031e-14,0,-3188.14965377368,2.22044604925031e-14,1
"669",-2.22044604925031e-14,0,-3183.86287577261,2.22044604925031e-14,1
"670",-2.22044604925031e-14,0,-3179.58257001364,2.22044604925031e-14,1
"671",-2.22044604925031e-14,0,-3175.30872269911,2.22044604925031e-14,1
"672",-2.22044604925031e-14,0,-3171.04132007688,2.22044604925031e-14,1
"673",-2.22044604925031e-14,0,-3166.78034844015,2.22044604925031e-14,1
"674",-2.22044604925031e-14,0,-3162.52579412655,2.22044604925031e-14,1
"675",-2.22044604925031e-14,0,-3158.27764351894,2.22044604925031e-14,1
"676",-2.22044604925031e-14,0,-3154.03588304448,2.22044604925031e-14,1
"677",-2.22044604925031e-14,0,-3149.80049917461,2.22044604925031e-14,1
"678",-2.22044604925031e-14,0,-3145.57147842497,2.22044604925031e-14,1
"679",-2.22044604925031e-14,0,-3141.34880735496,2.22044604925031e-14,1
"680",-2.22044604925031e-14,0,-3137.13247256787,2.22044604925031e-14,1
"681",-2.22044604925031e-14,0,-3132.92246071041,2.22044604925031e-14,1
"682",-2.22044604925031e-14,0,-3128.71875847238,2.22044604925031e-14,1
"683",-2.22044604925031e-14,0,-3124.52135258718,2.22044604925031e-14,1
"684",-2.22044604925031e-14,0,-3120.33022983045,2.22044604925031e-14,1
"685",-2.22044604925031e-14,0,-3116.14537702104,2.22044604925031e-14,1
"686",-2.22044604925031e-14,0,-3111.96678102021,2.22044604925031e-14,1
"687",-2.22044604925031e-14,0,-3107.79442873122,2.22044604925031e-14,1
"688",-2.22044604925031e-14,0,-3103.62830709988,2.22044604925031e-14,1
"689",-2.22044604925031e-14,0,-3099.46840311363,2.22044604925031e-14,1
"690",-2.22044604925031e-14,0,-3095.31470380182,2.22044604925031e-14,1
"691",-2.22044604925031e-14,0,-3091.16719623514,2.22044604925031e-14,1
"692",-2.22044604925031e-14,0,-3087.02586752581,2.22044604925031e-14,1
"693",-2.22044604925031e-14,0,-3082.89070482719,2.22044604925031e-14,1
"694",-2.22044604925031e-14,0,-3078.76169533349,2.22044604925031e-14,1
"695",-2.22044604925031e-14,0,-3074.63882627989,2.22044604925031e-14,1
"696",-2.22044604925031e-14,0,-3070.52208494201,2.22044604925031e-14,1
"697",-2.22044604925031e-14,0,-3066.41145863614,2.22044604925031e-14,1
"698",-2.22044604925031e-14,0,-3062.30693471845,2.22044604925031e-14,1
"699",-2.22044604925031e-14,0,-3058.20850058555,2.22044604925031e-14,1
"700",-2.22044604925031e-14,0,-3054.1161436736,2.22044604925031e-14,1
"701",-2.22044604925031e-14,0,-3050.02985145873,2.22044604925031e-14,1
"702",-2.22044604925031e-14,0,-3045.94961145644,2.22044604925031e-14,1
"703",-2.22044604925031e-14,0,-3041.87541122162,2.22044604925031e-14,1
"704",-2.22044604925031e-14,0,-3037.80723834835,2.22044604925031e-14,1
"705",-2.22044604925031e-14,0,-3033.74508046964,2.22044604925031e-14,1
"706",-2.22044604925031e-14,0,-3029.68892525738,2.22044604925031e-14,1
"707",-2.22044604925031e-14,0,-3025.63876042211,2.22044604925031e-14,1
"708",-2.22044604925031e-14,0,-3021.59457371276,2.22044604925031e-14,1
"709",-2.22044604925031e-14,0,-3017.55635291674,2.22044604925031e-14,1
"710",-2.22044604925031e-14,0,-3013.52408585945,2.22044604925031e-14,1
"711",-2.22044604925031e-14,0,-3009.49776040433,2.22044604925031e-14,1
"712",-2.22044604925031e-14,0,-3005.47736445248,2.22044604925031e-14,1
"713",-2.22044604925031e-14,0,-3001.46288594283,2.22044604925031e-14,1
"714",-2.22044604925031e-14,0,-2997.45431285167,2.22044604925031e-14,1
"715",-2.22044604925031e-14,0,-2993.45163319259,2.22044604925031e-14,1
"716",-2.22044604925031e-14,0,-2989.45483501637,2.22044604925031e-14,1
"717",-2.22044604925031e-14,0,-2985.46390641075,2.22044604925031e-14,1
"718",-2.22044604925031e-14,0,-2981.47883550012,2.22044604925031e-14,1
"719",-2.22044604925031e-14,0,-2977.49961044578,2.22044604925031e-14,1
"720",-2.22044604925031e-14,0,-2973.52621944542,2.22044604925031e-14,1
"721",-2.22044604925031e-14,0,-2969.55865073287,2.22044604925031e-14,1
"722",-2.22044604925031e-14,0,-2965.59689257853,2.22044604925031e-14,1
"723",-2.22044604925031e-14,0,-2961.64093328835,2.22044604925031e-14,1
"724",-2.22044604925031e-14,0,-2957.69076120453,2.22044604925031e-14,1
"725",-2.22044604925031e-14,0,-2953.7463647048,2.22044604925031e-14,1
"726",-2.22044604925031e-14,0,-2949.80773220234,2.22044604925031e-14,1
"727",-2.22044604925031e-14,0,-2945.87485214589,2.22044604925031e-14,1
"728",-2.22044604925031e-14,0,-2941.94771301948,2.22044604925031e-14,1
"729",-2.22044604925031e-14,0,-2938.02630334193,2.22044604925031e-14,1
"730",-2.22044604925031e-14,0,-2934.11061166718,2.22044604925031e-14,1
"731",-2.22044604925031e-14,0,-2930.20062658408,2.22044604925031e-14,1
"732",-2.22044604925031e-14,0,-2926.29633671595,2.22044604925031e-14,1
"733",-2.22044604925031e-14,0,-2922.39773072066,2.22044604925031e-14,1
"734",-2.22044604925031e-14,0,-2918.50479729027,2.22044604925031e-14,1
"735",-2.22044604925031e-14,0,-2914.61752515126,2.22044604925031e-14,1
"736",-2.22044604925031e-14,0,-2910.73590306406,2.22044604925031e-14,1
"737",-2.22044604925031e-14,0,-2906.85991982282,2.22044604925031e-14,1
"738",-2.22044604925031e-14,0,-2902.98956425573,2.22044604925031e-14,1
"739",-2.22044604925031e-14,0,-2899.1248252245,2.22044604925031e-14,1
"740",-2.22044604925031e-14,0,-2895.26569162419,2.22044604925031e-14,1
"741",-2.22044604925031e-14,0,-2891.41215238332,2.22044604925031e-14,1
"742",-2.22044604925031e-14,0,-2887.56419646351,2.22044604925031e-14,1
"743",-2.22044604925031e-14,0,-2883.72181285941,2.22044604925031e-14,1
"744",-2.22044604925031e-14,0,-2879.88499059867,2.22044604925031e-14,1
"745",-2.22044604925031e-14,0,-2876.05371874156,2.22044604925031e-14,1
"746",-2.22044604925031e-14,0,-2872.22798638116,2.22044604925031e-14,1
"747",-2.22044604925031e-14,0,-2868.40778264282,2.22044604925031e-14,1
"748",-2.22044604925031e-14,0,-2864.59309668444,2.22044604925031e-14,1
"749",-2.22044604925031e-14,0,-2860.78391769602,2.22044604925031e-14,1
"750",-2.22044604925031e-14,0,-2856.98023489955,2.22044604925031e-14,1
"751",-2.22044604925031e-14,0,-2853.18203754918,2.22044604925031e-14,1
"752",-2.22044604925031e-14,0,-2849.38931493074,2.22044604925031e-14,1
"753",-2.22044604925031e-14,0,-2845.60205636167,2.22044604925031e-14,1
"754",-2.22044604925031e-14,0,-2841.82025119118,2.22044604925031e-14,1
"755",-2.22044604925031e-14,0,-2838.04388879962,2.22044604925031e-14,1
"756",-2.22044604925031e-14,0,-2834.27295859873,2.22044604925031e-14,1
"757",-2.22044604925031e-14,0,-2830.5074500315,2.22044604925031e-14,1
"758",-2.22044604925031e-14,0,-2826.74735257179,2.22044604925031e-14,1
"759",-2.22044604925031e-14,0,-2822.99265572436,2.22044604925031e-14,1
"760",-2.22044604925031e-14,0,-2819.24334902492,2.22044604925031e-14,1
"761",-2.22044604925031e-14,0,-2815.4994220396,2.22044604925031e-14,1
"762",-2.22044604925031e-14,0,-2811.76086436508,2.22044604925031e-14,1
"763",-2.22044604925031e-14,0,-2808.0276656285,2.22044604925031e-14,1
"764",-2.22044604925031e-14,0,-2804.29981548726,2.22044604925031e-14,1
"765",-2.22044604925031e-14,0,-2800.57730362871,2.22044604925031e-14,1
"766",-2.22044604925031e-14,0,-2796.86011977042,2.22044604925031e-14,1
"767",-2.22044604925031e-14,0,-2793.14825365979,2.22044604925031e-14,1
"768",-2.22044604925031e-14,0,-2789.44169507384,2.22044604925031e-14,1
"769",-2.22044604925031e-14,0,-2785.74043381949,2.22044604925031e-14,1
"770",-2.22044604925031e-14,0,-2782.04445973291,2.22044604925031e-14,1
"771",-2.22044604925031e-14,0,-2778.35376267987,2.22044604925031e-14,1
"772",-2.22044604925031e-14,0,-2774.66833255518,2.22044604925031e-14,1
"773",-2.22044604925031e-14,0,-2770.98815928312,2.22044604925031e-14,1
"774",-2.22044604925031e-14,0,-2767.31323281678,2.22044604925031e-14,1
"775",-2.22044604925031e-14,0,-2763.64354313821,2.22044604925031e-14,1
"776",-2.22044604925031e-14,0,-2759.97908025837,2.22044604925031e-14,1
"777",-2.22044604925031e-14,0,-2756.3198342167,2.22044604925031e-14,1
"778",-2.22044604925031e-14,0,-2752.66579508138,2.22044604925031e-14,1
"779",-2.22044604925031e-14,0,-2749.01695294888,2.22044604925031e-14,1
"780",-2.22044604925031e-14,0,-2745.37329794432,2.22044604925031e-14,1
"781",-2.22044604925031e-14,0,-2741.7348202207,2.22044604925031e-14,1
"782",-2.22044604925031e-14,0,-2738.10150995926,2.22044604925031e-14,1
"783",-2.22044604925031e-14,0,-2734.47335736923,2.22044604925031e-14,1
"784",-2.22044604925031e-14,0,-2730.85035268777,2.22044604925031e-14,1
"785",-2.22044604925031e-14,0,-2727.23248617983,2.22044604925031e-14,1
"786",-2.22044604925031e-14,0,-2723.61974813779,2.22044604925031e-14,1
"787",-2.22044604925031e-14,0,-2720.0121288819,2.22044604925031e-14,1
"788",-2.22044604925031e-14,0,-2716.40961875958,2.22044604925031e-14,1
"789",-2.22044604925031e-14,0,-2712.81220814576,2.22044604925031e-14,1
"790",-2.22044604925031e-14,0,-2709.21988744239,2.22044604925031e-14,1
"791",-2.22044604925031e-14,0,-2705.63264707887,2.22044604925031e-14,1
"792",-2.22044604925031e-14,0,-2702.05047751117,2.22044604925031e-14,1
"793",-2.22044604925031e-14,0,-2698.47336922249,2.22044604925031e-14,1
"794",-2.22044604925031e-14,0,-2694.90131272266,2.22044604925031e-14,1
"795",-2.22044604925031e-14,0,-2691.3342985481,2.22044604925031e-14,1
"796",-2.22044604925031e-14,0,-2687.77231726212,2.22044604925031e-14,1
"797",-2.22044604925031e-14,0,-2684.21535945425,2.22044604925031e-14,1
"798",-2.22044604925031e-14,0,-2680.66341574033,2.22044604925031e-14,1
"799",-2.22044604925031e-14,0,-2677.11647676268,2.22044604925031e-14,1
"800",-2.22044604925031e-14,0,-2673.57453318956,2.22044604925031e-14,1
"801",-2.22044604925031e-14,0,-2670.03757571544,2.22044604925031e-14,1
"802",-2.22044604925031e-14,0,-2666.50559506062,2.22044604925031e-14,1
"803",-2.22044604925031e-14,0,-2662.97858197136,2.22044604925031e-14,1
"804",-2.22044604925031e-14,0,-2659.45652721963,2.22044604925031e-14,1
"805",-2.22044604925031e-14,0,-2655.939421603,2.22044604925031e-14,1
"806",-2.22044604925031e-14,0,-2652.42725594461,2.22044604925031e-14,1
"807",-2.22044604925031e-14,0,-2648.92002109302,2.22044604925031e-14,1
"808",-2.22044604925031e-14,0,-2645.41770792219,2.22044604925031e-14,1
"809",-2.22044604925031e-14,0,-2641.92030733123,2.22044604925031e-14,1
"810",-2.22044604925031e-14,0,-2638.42781024451,2.22044604925031e-14,1
"811",-2.22044604925031e-14,0,-2634.94020761138,2.22044604925031e-14,1
"812",-2.22044604925031e-14,0,-2631.45749040616,2.22044604925031e-14,1
"813",-2.22044604925031e-14,0,-2627.97964962803,2.22044604925031e-14,1
"814",-2.22044604925031e-14,0,-2624.50667630088,2.22044604925031e-14,1
"815",-2.22044604925031e-14,0,-2621.03856147331,2.22044604925031e-14,1
"816",-2.22044604925031e-14,0,-2617.57529621856,2.22044604925031e-14,1
"817",-2.22044604925031e-14,0,-2614.11687163404,2.22044604925031e-14,1
"818",-2.22044604925031e-14,0,-2610.66327884189,2.22044604925031e-14,1
"819",-2.22044604925031e-14,0,-2607.2145089884,2.22044604925031e-14,1
"820",-2.22044604925031e-14,0,-2603.77055324404,2.22044604925031e-14,1
"821",-2.22044604925031e-14,0,-2600.33140280327,2.22044604925031e-14,1
"822",-2.22044604925031e-14,0,-2596.8970488847,2.22044604925031e-14,1
"823",-2.22044604925031e-14,0,-2593.46748273094,2.22044604925031e-14,1
"824",-2.22044604925031e-14,0,-2590.04269560803,2.22044604925031e-14,1
"825",-2.22044604925031e-14,0,-2586.62267880615,2.22044604925031e-14,1
"826",-2.22044604925031e-14,0,-2583.20742363889,2.22044604925031e-14,1
"827",-2.22044604925031e-14,0,-2579.79692144344,2.22044604925031e-14,1
"828",-2.22044604925031e-14,0,-2576.39116358048,2.22044604925031e-14,1
"829",-2.22044604925031e-14,0,-2572.99014143399,2.22044604925031e-14,1
"830",-2.22044604925031e-14,0,-2569.59384641129,2.22044604925031e-14,1
"831",-2.22044604925031e-14,0,-2566.20226994283,2.22044604925031e-14,1
"832",-2.22044604925031e-14,0,-2562.81540348218,2.22044604925031e-14,1
"833",-2.22044604925031e-14,0,-2559.43323850595,2.22044604925031e-14,1
"834",-2.22044604925031e-14,0,-2556.05576651362,2.22044604925031e-14,1
"835",-2.22044604925031e-14,0,-2552.68297902757,2.22044604925031e-14,1
"836",-2.22044604925031e-14,0,-2549.3148675928,2.22044604925031e-14,1
"837",-2.22044604925031e-14,0,-2545.95142377727,2.22044604925031e-14,1
"838",-2.22044604925031e-14,0,-2542.59263917106,2.22044604925031e-14,1
"839",-2.22044604925031e-14,0,-2539.23850538721,2.22044604925031e-14,1
"840",-2.22044604925031e-14,0,-2535.88901406081,2.22044604925031e-14,1
"841",-2.22044604925031e-14,0,-2532.54415684969,2.22044604925031e-14,1
"842",-2.22044604925031e-14,0,-2529.2039254333,2.22044604925031e-14,1
"843",-2.22044604925031e-14,0,-2525.86831151383,2.22044604925031e-14,1
"844",-2.22044604925031e-14,0,-2522.53730681516,2.22044604925031e-14,1
"845",-2.22044604925031e-14,0,-2519.21090308348,2.22044604925031e-14,1
"846",-2.22044604925031e-14,0,-2515.88909208663,2.22044604925031e-14,1
"847",-2.22044604925031e-14,0,-2512.57186561445,2.22044604925031e-14,1
"848",-2.22044604925031e-14,0,-2509.25921547828,2.22044604925031e-14,1
"849",-2.22044604925031e-14,0,-2505.95113351145,2.22044604925031e-14,1
"850",-2.22044604925031e-14,0,-2502.64761156873,2.22044604925031e-14,1
"851",-2.22044604925031e-14,0,-2499.34864152613,2.22044604925031e-14,1
"852",-2.22044604925031e-14,0,-2496.05421528155,2.22044604925031e-14,1
"853",-2.22044604925031e-14,0,-2492.76432475394,2.22044604925031e-14,1
"854",-2.22044604925031e-14,0,-2489.47896188362,2.22044604925031e-14,1
"855",-2.22044604925031e-14,0,-2486.19811863198,2.22044604925031e-14,1
"856",-2.22044604925031e-14,0,-2482.92178698165,2.22044604925031e-14,1
"857",-2.22044604925031e-14,0,-2479.64995893622,2.22044604925031e-14,1
"858",-2.22044604925031e-14,0,-2476.38262652023,2.22044604925031e-14,1
"859",-2.22044604925031e-14,0,-2473.11978177922,2.22044604925031e-14,1
"860",-2.22044604925031e-14,0,-2469.86141677917,2.22044604925031e-14,1
"861",-2.22044604925031e-14,0,-2466.60752360722,2.22044604925031e-14,1
"862",-2.22044604925031e-14,0,-2463.35809437082,2.22044604925031e-14,1
"863",-2.22044604925031e-14,0,-2460.1131211982,2.22044604925031e-14,1
"864",-2.22044604925031e-14,0,-2456.87259623801,2.22044604925031e-14,1
"865",-2.22044604925031e-14,0,-2453.63651165932,2.22044604925031e-14,1
"866",-2.22044604925031e-14,0,-2450.40485965148,2.22044604925031e-14,1
"867",-2.22044604925031e-14,0,-2447.17763242417,2.22044604925031e-14,1
"868",-2.22044604925031e-14,0,-2443.95482220726,2.22044604925031e-14,1
"869",-2.22044604925031e-14,0,-2440.73642125075,2.22044604925031e-14,1
"870",-2.22044604925031e-14,0,-2437.52242182466,2.22044604925031e-14,1
"871",-2.22044604925031e-14,0,-2434.31281621895,2.22044604925031e-14,1
"872",-2.22044604925031e-14,0,-2431.10759674361,2.22044604925031e-14,1
"873",-2.22044604925031e-14,0,-2427.90675572826,2.22044604925031e-14,1
"874",-2.22044604925031e-14,0,-2424.71028552255,2.22044604925031e-14,1
"875",-2.22044604925031e-14,0,-2421.51817849552,2.22044604925031e-14,1
"876",-2.22044604925031e-14,0,-2418.33042703592,2.22044604925031e-14,1
"877",-2.22044604925031e-14,0,-2415.14702355225,2.22044604925031e-14,1
"878",-2.22044604925031e-14,0,-2411.96796047214,2.22044604925031e-14,1
"879",-2.22044604925031e-14,0,-2408.79323024288,2.22044604925031e-14,1
"880",-2.22044604925031e-14,0,-2405.62282533105,2.22044604925031e-14,1
"881",-2.22044604925031e-14,0,-2402.45673822235,2.22044604925031e-14,1
"882",-2.22044604925031e-14,0,-2399.29496142184,2.22044604925031e-14,1
"883",-2.22044604925031e-14,0,-2396.13748745353,2.22044604925031e-14,1
"884",-2.22044604925031e-14,0,-2392.98430886072,2.22044604925031e-14,1
"885",-2.22044604925031e-14,0,-2389.83541820548,2.22044604925031e-14,1
"886",-2.22044604925031e-14,0,-2386.69080806891,2.22044604925031e-14,1
"887",-2.22044604925031e-14,0,-2383.55047105087,2.22044604925031e-14,1
"888",-2.22044604925031e-14,0,-2380.41439977019,2.22044604925031e-14,1
"889",-2.22044604925031e-14,0,-2377.28258686427,2.22044604925031e-14,1
"890",-2.22044604925031e-14,0,-2374.15502498905,2.22044604925031e-14,1
"891",-2.22044604925031e-14,0,-2371.0317068193,2.22044604925031e-14,1
"892",-2.22044604925031e-14,0,-2367.91262504823,2.22044604925031e-14,1
"893",-2.22044604925031e-14,0,-2364.79777238739,2.22044604925031e-14,1
"894",-2.22044604925031e-14,0,-2361.68714156673,2.22044604925031e-14,1
"895",-2.22044604925031e-14,0,-2358.58072533472,2.22044604925031e-14,1
"896",-2.22044604925031e-14,0,-2355.4785164578,2.22044604925031e-14,1
"897",-2.22044604925031e-14,0,-2352.3805077209,2.22044604925031e-14,1
"898",-2.22044604925031e-14,0,-2349.2866919268,2.22044604925031e-14,1
"899",-2.22044604925031e-14,0,-2346.19706189648,2.22044604925031e-14,1
"900",-2.22044604925031e-14,0,-2343.11161046896,2.22044604925031e-14,1
"901",-2.22044604925031e-14,0,-2340.03033050111,2.22044604925031e-14,1
"902",-2.22044604925031e-14,0,-2336.95321486764,2.22044604925031e-14,1
"903",-2.22044604925031e-14,0,-2333.88025646126,2.22044604925031e-14,1
"904",-2.22044604925031e-14,0,-2330.81144819218,2.22044604925031e-14,1
"905",-2.22044604925031e-14,0,-2327.74678298838,2.22044604925031e-14,1
"906",-2.22044604925031e-14,0,-2324.68625379555,2.22044604925031e-14,1
"907",-2.22044604925031e-14,0,-2321.62985357697,2.22044604925031e-14,1
"908",-2.22044604925031e-14,0,-2318.57757531309,2.22044604925031e-14,1
"909",-2.22044604925031e-14,0,-2315.52941200226,2.22044604925031e-14,1
"910",-2.22044604925031e-14,0,-2312.48535665993,2.22044604925031e-14,1
"911",-2.22044604925031e-14,0,-2309.44540231874,2.22044604925031e-14,1
"912",-2.22044604925031e-14,0,-2306.40954202897,2.22044604925031e-14,1
"913",-2.22044604925031e-14,0,-2303.37776885787,2.22044604925031e-14,1
"914",-2.22044604925031e-14,0,-2300.35007588977,2.22044604925031e-14,1
"915",-2.22044604925031e-14,0,-2297.32645622611,2.22044604925031e-14,1
"916",-2.22044604925031e-14,0,-2294.30690298547,2.22044604925031e-14,1
"917",-2.22044604925031e-14,0,-2291.29140930332,2.22044604925031e-14,1
"918",-2.22044604925031e-14,0,-2288.27996833189,2.22044604925031e-14,1
"919",-2.22044604925031e-14,0,-2285.27257324051,2.22044604925031e-14,1
"920",-2.22044604925031e-14,0,-2282.26921721508,2.22044604925031e-14,1
"921",-2.22044604925031e-14,0,-2279.26989345827,2.22044604925031e-14,1
"922",-2.22044604925031e-14,0,-2276.27459518949,2.22044604925031e-14,1
"923",-2.22044604925031e-14,0,-2273.28331564477,2.22044604925031e-14,1
"924",-2.22044604925031e-14,0,-2270.29604807651,2.22044604925031e-14,1
"925",-2.22044604925031e-14,0,-2267.31278575387,2.22044604925031e-14,1
"926",-2.22044604925031e-14,0,-2264.33352196211,2.22044604925031e-14,1
"927",-2.22044604925031e-14,0,-2261.3582500033,2.22044604925031e-14,1
"928",-2.22044604925031e-14,0,-2258.38696319546,2.22044604925031e-14,1
"929",-2.22044604925031e-14,0,-2255.41965487308,2.22044604925031e-14,1
"930",-2.22044604925031e-14,0,-2252.45631838674,2.22044604925031e-14,1
"931",-2.22044604925031e-14,0,-2249.49694710338,2.22044604925031e-14,1
"932",-2.22044604925031e-14,0,-2246.54153440575,2.22044604925031e-14,1
"933",-2.22044604925031e-14,0,-2243.59007369287,2.22044604925031e-14,1
"934",-2.22044604925031e-14,0,-2240.6425583798,2.22044604925031e-14,1
"935",-2.22044604925031e-14,0,-2237.69898189724,2.22044604925031e-14,1
"936",-2.22044604925031e-14,0,-2234.75933769212,2.22044604925031e-14,1
"937",-2.22044604925031e-14,0,-2231.82361922702,2.22044604925031e-14,1
"938",-2.22044604925031e-14,0,-2228.89181998026,2.22044604925031e-14,1
"939",-2.22044604925031e-14,0,-2225.96393344597,2.22044604925031e-14,1
"940",-2.22044604925031e-14,0,-2223.03995313401,2.22044604925031e-14,1
"941",-2.22044604925031e-14,0,-2220.11987256965,2.22044604925031e-14,1
"942",-2.22044604925031e-14,0,-2217.20368529397,2.22044604925031e-14,1
"943",-2.22044604925031e-14,0,-2214.29138486336,2.22044604925031e-14,1
"944",-2.22044604925031e-14,0,-2211.38296484979,2.22044604925031e-14,1
"945",-2.22044604925031e-14,0,-2208.47841884064,2.22044604925031e-14,1
"946",-2.22044604925031e-14,0,-2205.57774043844,2.22044604925031e-14,1
"947",-2.22044604925031e-14,0,-2202.68092326143,2.22044604925031e-14,1
"948",-2.22044604925031e-14,0,-2199.78796094268,2.22044604925031e-14,1
"949",-2.22044604925031e-14,0,-2196.89884713073,2.22044604925031e-14,1
"950",-2.22044604925031e-14,0,-2194.01357548913,2.22044604925031e-14,1
"951",-2.22044604925031e-14,0,-2191.13213969664,2.22044604925031e-14,1
"952",-2.22044604925031e-14,0,-2188.25453344698,2.22044604925031e-14,1
"953",-2.22044604925031e-14,0,-2185.38075044897,2.22044604925031e-14,1
"954",-2.22044604925031e-14,0,-2182.51078442614,2.22044604925031e-14,1
"955",-2.22044604925031e-14,0,-2179.64462911726,2.22044604925031e-14,1
"956",-2.22044604925031e-14,0,-2176.78227827575,2.22044604925031e-14,1
"957",-2.22044604925031e-14,0,-2173.92372566982,2.22044604925031e-14,1
"958",-2.22044604925031e-14,0,-2171.06896508243,2.22044604925031e-14,1
"959",-2.22044604925031e-14,0,-2168.21799031139,2.22044604925031e-14,1
"960",-2.22044604925031e-14,0,-2165.37079516895,2.22044604925031e-14,1
"961",-2.22044604925031e-14,0,-2162.5273734821,2.22044604925031e-14,1
"962",-2.22044604925031e-14,0,-2159.68771909241,2.22044604925031e-14,1
"963",-2.22044604925031e-14,0,-2156.85182585578,2.22044604925031e-14,1
"964",-2.22044604925031e-14,0,-2154.0196876428,2.22044604925031e-14,1
"965",-2.22044604925031e-14,0,-2151.19129833834,2.22044604925031e-14,1
"966",-2.22044604925031e-14,0,-2148.36665184157,2.22044604925031e-14,1
"967",-2.22044604925031e-14,0,-2145.5457420662,2.22044604925031e-14,1
"968",-2.22044604925031e-14,0,-2142.72856293995,2.22044604925031e-14,1
"969",-2.22044604925031e-14,0,-2139.91510840496,2.22044604925031e-14,1
"970",-2.22044604925031e-14,0,-2137.10537241741,2.22044604925031e-14,1
"971",-2.22044604925031e-14,0,-2134.29934894767,2.22044604925031e-14,1
"972",-2.22044604925031e-14,0,-2131.49703198025,2.22044604925031e-14,1
"973",-2.22044604925031e-14,0,-2128.69841551352,2.22044604925031e-14,1
"974",-2.22044604925031e-14,0,-2125.90349356011,2.22044604925031e-14,1
"975",-2.22044604925031e-14,0,-2123.11226014633,2.22044604925031e-14,1
"976",-2.22044604925031e-14,0,-2120.32470931259,2.22044604925031e-14,1
"977",-2.22044604925031e-14,0,-2117.54083511296,2.22044604925031e-14,1
"978",-2.22044604925031e-14,0,-2114.76063161553,2.22044604925031e-14,1
"979",-2.22044604925031e-14,0,-2111.98409290195,2.22044604925031e-14,1
"980",-2.22044604925031e-14,0,-2109.21121306773,2.22044604925031e-14,1
"981",-2.22044604925031e-14,0,-2106.44198622201,2.22044604925031e-14,1
"982",-2.22044604925031e-14,0,-2103.67640648755,2.22044604925031e-14,1
"983",-2.22044604925031e-14,0,-2100.9144680008,2.22044604925031e-14,1
"984",-2.22044604925031e-14,0,-2098.15616491148,2.22044604925031e-14,1
"985",-2.22044604925031e-14,0,-2095.40149138304,2.22044604925031e-14,1
"986",-2.22044604925031e-14,0,-2092.65044159244,2.22044604925031e-14,1
"987",-2.22044604925031e-14,0,-2089.9030097298,2.22044604925031e-14,1
"988",-2.22044604925031e-14,0,-2087.15918999884,2.22044604925031e-14,1
"989",-2.22044604925031e-14,0,-2084.41897661642,2.22044604925031e-14,1
"990",-2.22044604925031e-14,0,-2081.68236381287,2.22044604925031e-14,1
"991",-2.22044604925031e-14,0,-2078.94934583159,2.22044604925031e-14,1
"992",-2.22044604925031e-14,0,-2076.21991692922,2.22044604925031e-14,1
"993",-2.22044604925031e-14,0,-2073.49407137568,2.22044604925031e-14,1
"994",-2.22044604925031e-14,0,-2070.77180345371,2.22044604925031e-14,1
"995",-2.22044604925031e-14,0,-2068.05310745949,2.22044604925031e-14,1
"996",-2.22044604925031e-14,0,-2065.33797770193,2.22044604925031e-14,1
"997",-2.22044604925031e-14,0,-2062.62640850314,2.22044604925031e-14,1
"998",-2.22044604925031e-14,0,-2059.91839419798,2.22044604925031e-14,1
"999",-2.22044604925031e-14,0,-2057.21392913426,2.22044604925031e-14,1
"1000",-2.22044604925031e-14,0,-2054.51300767276,2.22044604925031e-14,1
"1001",-2.22044604925031e-14,0,-2051.81562418709,2.22044604925031e-14,1
"1002",-2.22044604925031e-14,0,-2049.12177306337,2.22044604925031e-14,1
"1003",-2.22044604925031e-14,0,-2046.43144870079,2.22044604925031e-14,1
"1004",-2.22044604925031e-14,0,-2043.74464551098,2.22044604925031e-14,1
"1005",-2.22044604925031e-14,0,-2041.06135791849,2.22044604925031e-14,1
"1006",-2.22044604925031e-14,0,-2038.38158036025,2.22044604925031e-14,1
"1007",-2.22044604925031e-14,0,-2035.70530728581,2.22044604925031e-14,1
"1008",-2.22044604925031e-14,0,-2033.0325331574,2.22044604925031e-14,1
"1009",-2.22044604925031e-14,0,-2030.36325244956,2.22044604925031e-14,1
"1010",-2.22044604925031e-14,0,-2027.69745964944,2.22044604925031e-14,1
"1011",-2.22044604925031e-14,0,-2025.03514925652,2.22044604925031e-14,1
"1012",-2.22044604925031e-14,0,-2022.37631578271,2.22044604925031e-14,1
"1013",-2.22044604925031e-14,0,-2019.72095375217,2.22044604925031e-14,1
"1014",-2.22044604925031e-14,0,-2017.06905770142,2.22044604925031e-14,1
"1015",-2.22044604925031e-14,0,-2014.42062217939,2.22044604925031e-14,1
"1016",-2.22044604925031e-14,0,-2011.77564174692,2.22044604925031e-14,1
"1017",-2.22044604925031e-14,0,-2009.13411097726,2.22044604925031e-14,1
"1018",-2.22044604925031e-14,0,-2006.49602445587,2.22044604925031e-14,1
"1019",-2.22044604925031e-14,0,-2003.86137678,2.22044604925031e-14,1
"1020",-2.22044604925031e-14,0,-2001.23016255928,2.22044604925031e-14,1
"1021",-2.22044604925031e-14,0,-1998.60237641524,2.22044604925031e-14,1
"1022",-2.22044604925031e-14,0,-1995.97801298146,2.22044604925031e-14,1
"1023",-2.22044604925031e-14,0,-1993.35706690345,2.22044604925031e-14,1
"1024",-2.22044604925031e-14,0,-1990.73953283861,2.22044604925031e-14,1
"1025",-2.22044604925031e-14,0,-1988.12540545623,2.22044604925031e-14,1
"1026",-2.22044604925031e-14,0,-1985.51467943753,2.22044604925031e-14,1
"1027",-2.22044604925031e-14,0,-1982.90734947542,2.22044604925031e-14,1
"1028",-2.22044604925031e-14,0,-1980.30341027463,2.22044604925031e-14,1
"1029",-2.22044604925031e-14,0,-1977.70285655171,2.22044604925031e-14,1
"1030",-2.22044604925031e-14,0,-1975.10568303479,2.22044604925031e-14,1
"1031",-2.22044604925031e-14,0,-1972.51188446369,2.22044604925031e-14,1
"1032",-2.22044604925031e-14,0,-1969.92145558988,2.22044604925031e-14,1
"1033",-2.22044604925031e-14,0,-1967.33439117645,2.22044604925031e-14,1
"1034",-2.22044604925031e-14,0,-1964.75068599803,2.22044604925031e-14,1
"1035",-2.22044604925031e-14,0,-1962.17033484062,2.22044604925031e-14,1
"1036",-2.22044604925031e-14,0,-1959.59333250195,2.22044604925031e-14,1
"1037",-2.22044604925031e-14,0,-1957.01967379107,2.22044604925031e-14,1
"1038",-2.22044604925031e-14,0,-1954.44935352847,2.22044604925031e-14,1
"1039",-2.22044604925031e-14,0,-1951.88236654592,2.22044604925031e-14,1
"1040",-2.22044604925031e-14,0,-1949.31870768662,2.22044604925031e-14,1
"1041",-2.22044604925031e-14,0,-1946.75837180515,2.22044604925031e-14,1
"1042",-2.22044604925031e-14,0,-1944.20135376726,2.22044604925031e-14,1
"1043",-2.22044604925031e-14,0,-1941.64764844991,2.22044604925031e-14,1
"1044",-2.22044604925031e-14,0,-1939.09725074139,2.22044604925031e-14,1
"1045",-2.22044604925031e-14,0,-1936.55015554104,2.22044604925031e-14,1
"1046",-2.22044604925031e-14,0,-1934.00635775944,2.22044604925031e-14,1
"1047",-2.22044604925031e-14,0,-1931.46585231811,2.22044604925031e-14,1
"1048",-2.22044604925031e-14,0,-1928.92863414981,2.22044604925031e-14,1
"1049",-2.22044604925031e-14,0,-1926.3946981983,2.22044604925031e-14,1
"1050",-2.22044604925031e-14,0,-1923.86403941823,2.22044604925031e-14,1
"1051",-2.22044604925031e-14,0,-1921.33665277535,2.22044604925031e-14,1
"1052",-2.22044604925031e-14,0,-1918.81253324624,2.22044604925031e-14,1
"1053",-2.22044604925031e-14,0,-1916.29167581841,2.22044604925031e-14,1
"1054",-2.22044604925031e-14,0,-1913.77407549032,2.22044604925031e-14,1
"1055",-2.22044604925031e-14,0,-1911.25972727111,2.22044604925031e-14,1
"1056",-2.22044604925031e-14,0,-1908.74862618093,2.22044604925031e-14,1
"1057",-2.22044604925031e-14,0,-1906.24076725039,2.22044604925031e-14,1
"1058",-2.22044604925031e-14,0,-1903.73614552115,2.22044604925031e-14,1
"1059",-2.22044604925031e-14,0,-1901.23475604538,2.22044604925031e-14,1
"1060",-2.22044604925031e-14,0,-1898.736593886,2.22044604925031e-14,1
"1061",-2.22044604925031e-14,0,-1896.24165411662,2.22044604925031e-14,1
"1062",-2.22044604925031e-14,0,-1893.74993182128,2.22044604925031e-14,1
"1063",-2.22044604925031e-14,0,-1891.2614220947,2.22044604925031e-14,1
"1064",-2.22044604925031e-14,0,-1888.77612004222,2.22044604925031e-14,1
"1065",-2.22044604925031e-14,0,-1886.29402077956,2.22044604925031e-14,1
"1066",-2.22044604925031e-14,0,-1883.81511943299,2.22044604925031e-14,1
"1067",-2.22044604925031e-14,0,-1881.3394111392,2.22044604925031e-14,1
"1068",-2.22044604925031e-14,0,-1878.86689104528,2.22044604925031e-14,1
"1069",-2.22044604925031e-14,0,-1876.39755430882,2.22044604925031e-14,1
"1070",-2.22044604925031e-14,0,-1873.93139609739,2.22044604925031e-14,1
"1071",-2.22044604925031e-14,0,-1871.46841158959,2.22044604925031e-14,1
"1072",-2.22044604925031e-14,0,-1869.00859597363,2.22044604925031e-14,1
"1073",-2.22044604925031e-14,0,-1866.55194444822,2.22044604925031e-14,1
"1074",-2.22044604925031e-14,0,-1864.09845222236,2.22044604925031e-14,1
"1075",-2.22044604925031e-14,0,-1861.64811451526,2.22044604925031e-14,1
"1076",-2.22044604925031e-14,0,-1859.20092655622,2.22044604925031e-14,1
"1077",-2.22044604925031e-14,0,-1856.75688358467,2.22044604925031e-14,1
"1078",-2.22044604925031e-14,0,-1854.31598085026,2.22044604925031e-14,1
"1079",-2.22044604925031e-14,0,-1851.87821361255,2.22044604925031e-14,1
"1080",-2.22044604925031e-14,0,-1849.44357714121,2.22044604925031e-14,1
"1081",-2.22044604925031e-14,0,-1847.01206671607,2.22044604925031e-14,1
"1082",-2.22044604925031e-14,0,-1844.58367762681,2.22044604925031e-14,1
"1083",-2.22044604925031e-14,0,-1842.15840517311,2.22044604925031e-14,1
"1084",-2.22044604925031e-14,0,-1839.73624466454,2.22044604925031e-14,1
"1085",-2.22044604925031e-14,0,-1837.31719142058,2.22044604925031e-14,1
"1086",-2.22044604925031e-14,0,-1834.90124077065,2.22044604925031e-14,1
"1087",-2.22044604925031e-14,0,-1832.48838805398,2.22044604925031e-14,1
"1088",-2.22044604925031e-14,0,-1830.07862861951,2.22044604925031e-14,1
"1089",-2.22044604925031e-14,0,-1827.67195782615,2.22044604925031e-14,1
"1090",-2.22044604925031e-14,0,-1825.26837104243,2.22044604925031e-14,1
"1091",-2.22044604925031e-14,0,-1822.86786364657,2.22044604925031e-14,1
"1092",-2.22044604925031e-14,0,-1820.47043102668,2.22044604925031e-14,1
"1093",-2.22044604925031e-14,0,-1818.07606858036,2.22044604925031e-14,1
"1094",-2.22044604925031e-14,0,-1815.68477171496,2.22044604925031e-14,1
"1095",-2.22044604925031e-14,0,-1813.29653584731,2.22044604925031e-14,1
"1096",-2.22044604925031e-14,0,-1810.911356404,2.22044604925031e-14,1
"1097",-2.22044604925031e-14,0,-1808.52922882105,2.22044604925031e-14,1
"1098",-2.22044604925031e-14,0,-1806.15014854407,2.22044604925031e-14,1
"1099",-2.22044604925031e-14,0,-1803.7741110281,2.22044604925031e-14,1
"1100",-2.22044604925031e-14,0,-1801.40111173774,2.22044604925031e-14,1
"1101",-2.22044604925031e-14,0,-1799.031146147,2.22044604925031e-14,1
"1102",-2.22044604925031e-14,0,-1796.66420973931,2.22044604925031e-14,1
"1103",-2.22044604925031e-14,0,-1794.30029800752,2.22044604925031e-14,1
"1104",-2.22044604925031e-14,0,-1791.93940645372,2.22044604925031e-14,1
"1105",-2.22044604925031e-14,0,-1789.58153058939,2.22044604925031e-14,1
"1106",-2.22044604925031e-14,0,-1787.22666593551,2.22044604925031e-14,1
"1107",-2.22044604925031e-14,0,-1784.87480802215,2.22044604925031e-14,1
"1108",-2.22044604925031e-14,0,-1782.52595238862,2.22044604925031e-14,1
"1109",-2.22044604925031e-14,0,-1780.18009458346,2.22044604925031e-14,1
"1110",-2.22044604925031e-14,0,-1777.8372301646,2.22044604925031e-14,1
"1111",-2.22044604925031e-14,0,-1775.49735469891,2.22044604925031e-14,1
"1112",-2.22044604925031e-14,0,-1773.16046376256,2.22044604925031e-14,1
"1113",-2.22044604925031e-14,0,-1770.82655294072,2.22044604925031e-14,1
"1114",-2.22044604925031e-14,0,-1768.49561782778,2.22044604925031e-14,1
"1115",-2.22044604925031e-14,0,-1766.16765402714,2.22044604925031e-14,1
"1116",-2.22044604925031e-14,0,-1763.84265715123,2.22044604925031e-14,1
"1117",-2.22044604925031e-14,0,-1761.52062282149,2.22044604925031e-14,1
"1118",-2.22044604925031e-14,0,-1759.20154666838,2.22044604925031e-14,1
"1119",-2.22044604925031e-14,0,-1756.88542433139,2.22044604925031e-14,1
"1120",-2.22044604925031e-14,0,-1754.57225145878,2.22044604925031e-14,1
"1121",-2.22044604925031e-14,0,-1752.26202370793,2.22044604925031e-14,1
"1122",-2.22044604925031e-14,0,-1749.95473674483,2.22044604925031e-14,1
"1123",-2.22044604925031e-14,0,-1747.65038624475,2.22044604925031e-14,1
"1124",-2.22044604925031e-14,0,-1745.34896789132,2.22044604925031e-14,1
"1125",-2.22044604925031e-14,0,-1743.05047737738,2.22044604925031e-14,1
"1126",-2.22044604925031e-14,0,-1740.75491040425,2.22044604925031e-14,1
"1127",-2.22044604925031e-14,0,-1738.46226268227,2.22044604925031e-14,1
"1128",-2.22044604925031e-14,0,-1736.17252993037,2.22044604925031e-14,1
"1129",-2.22044604925031e-14,0,-1733.88570787625,2.22044604925031e-14,1
"1130",-2.22044604925031e-14,0,-1731.60179225623,2.22044604925031e-14,1
"1131",-2.22044604925031e-14,0,-1729.3207788153,2.22044604925031e-14,1
"1132",-2.22044604925031e-14,0,-1727.04266330719,2.22044604925031e-14,1
"1133",-2.22044604925031e-14,0,-1724.76744149416,2.22044604925031e-14,1
"1134",-2.22044604925031e-14,0,-1722.49510914707,2.22044604925031e-14,1
"1135",-2.22044604925031e-14,0,-1720.22566204539,2.22044604925031e-14,1
"1136",-2.22044604925031e-14,0,-1717.95909597704,2.22044604925031e-14,1
"1137",-2.22044604925031e-14,0,-1715.69540673844,2.22044604925031e-14,1
"1138",-2.22044604925031e-14,0,-1713.43459013466,2.22044604925031e-14,1
"1139",-2.22044604925031e-14,0,-1711.17664197923,2.22044604925031e-14,1
"1140",-2.22044604925031e-14,0,-1708.92155809392,2.22044604925031e-14,1
"1141",-2.22044604925031e-14,0,-1706.66933430899,2.22044604925031e-14,1
"1142",-2.22044604925031e-14,0,-1704.41996646335,2.22044604925031e-14,1
"1143",-2.22044604925031e-14,0,-1702.17345040387,2.22044604925031e-14,1
"1144",-2.22044604925031e-14,0,-1699.92978198616,2.22044604925031e-14,1
"1145",-2.22044604925031e-14,0,-1697.68895707379,2.22044604925031e-14,1
"1146",-2.22044604925031e-14,0,-1695.45097153898,2.22044604925031e-14,1
"1147",-2.22044604925031e-14,0,-1693.21582126205,2.22044604925031e-14,1
"1148",-2.22044604925031e-14,0,-1690.98350213151,2.22044604925031e-14,1
"1149",-2.22044604925031e-14,0,-1688.75401004427,2.22044604925031e-14,1
"1150",-2.22044604925031e-14,0,-1686.52734090533,2.22044604925031e-14,1
"1151",-2.22044604925031e-14,0,-1684.30349062797,2.22044604925031e-14,1
"1152",-2.22044604925031e-14,0,-1682.08245513355,2.22044604925031e-14,1
"1153",-2.22044604925031e-14,0,-1679.86423035155,2.22044604925031e-14,1
"1154",-2.22044604925031e-14,0,-1677.64881221973,2.22044604925031e-14,1
"1155",-2.22044604925031e-14,0,-1675.43619668371,2.22044604925031e-14,1
"1156",-2.22044604925031e-14,0,-1673.22637969743,2.22044604925031e-14,1
"1157",-2.22044604925031e-14,0,-1671.01935722267,2.22044604925031e-14,1
"1158",-2.22044604925031e-14,0,-1668.81512522937,2.22044604925031e-14,1
"1159",-2.22044604925031e-14,0,-1666.61367969547,2.22044604925031e-14,1
"1160",-2.22044604925031e-14,0,-1664.41501660677,2.22044604925031e-14,1
"1161",-2.22044604925031e-14,0,-1662.21913195726,2.22044604925031e-14,1
"1162",-2.22044604925031e-14,0,-1660.02602174861,2.22044604925031e-14,1
"1163",-2.22044604925031e-14,0,-1657.83568199051,2.22044604925031e-14,1
"1164",-2.22044604925031e-14,0,-1655.64810870067,2.22044604925031e-14,1
"1165",-2.22044604925031e-14,0,-1653.46329790455,2.22044604925031e-14,1
"1166",-2.22044604925031e-14,0,-1651.28124563545,2.22044604925031e-14,1
"1167",-2.22044604925031e-14,0,-1649.10194793454,2.22044604925031e-14,1
"1168",-2.22044604925031e-14,0,-1646.92540085078,2.22044604925031e-14,1
"1169",-2.22044604925031e-14,0,-1644.75160044093,2.22044604925031e-14,1
"1170",-2.22044604925031e-14,0,-1642.58054276957,2.22044604925031e-14,1
"1171",-2.22044604925031e-14,0,-1640.41222390888,2.22044604925031e-14,1
"1172",-2.22044604925031e-14,0,-1638.24663993892,2.22044604925031e-14,1
"1173",-2.22044604925031e-14,0,-1636.08378694734,2.22044604925031e-14,1
"1174",-2.22044604925031e-14,0,-1633.9236610295,2.22044604925031e-14,1
"1175",-2.22044604925031e-14,0,-1631.76625828853,2.22044604925031e-14,1
"1176",-2.22044604925031e-14,0,-1629.61157483499,2.22044604925031e-14,1
"1177",-2.22044604925031e-14,0,-1627.45960678729,2.22044604925031e-14,1
"1178",-2.22044604925031e-14,0,-1625.31035027126,2.22044604925031e-14,1
"1179",-2.22044604925031e-14,0,-1623.16380142034,2.22044604925031e-14,1
"1180",-2.22044604925031e-14,0,-1621.01995637554,2.22044604925031e-14,1
"1181",-2.22044604925031e-14,0,-1618.87881128544,2.22044604925031e-14,1
"1182",-2.22044604925031e-14,0,-1616.74036230621,2.22044604925031e-14,1
"1183",-2.22044604925031e-14,0,-1614.60460560122,2.22044604925031e-14,1
"1184",-2.22044604925031e-14,0,-1612.47153734167,2.22044604925031e-14,1
"1185",-2.22044604925031e-14,0,-1610.34115370593,2.22044604925031e-14,1
"1186",-2.22044604925031e-14,0,-1608.21345088005,2.22044604925031e-14,1
"1187",-2.22044604925031e-14,0,-1606.08842505722,2.22044604925031e-14,1
"1188",-2.22044604925031e-14,0,-1603.96607243825,2.22044604925031e-14,1
"1189",-2.22044604925031e-14,0,-1601.84638923131,2.22044604925031e-14,1
"1190",-2.22044604925031e-14,0,-1599.72937165172,2.22044604925031e-14,1
"1191",-2.22044604925031e-14,0,-1597.61501592233,2.22044604925031e-14,1
"1192",-2.22044604925031e-14,0,-1595.50331827322,2.22044604925031e-14,1
"1193",-2.22044604925031e-14,0,-1593.3942749418,2.22044604925031e-14,1
"1194",-2.22044604925031e-14,0,-1591.28788217271,2.22044604925031e-14,1
"1195",-2.22044604925031e-14,0,-1589.18413621788,2.22044604925031e-14,1
"1196",-2.22044604925031e-14,0,-1587.08303333647,2.22044604925031e-14,1
"1197",-2.22044604925031e-14,0,-1584.9845697949,2.22044604925031e-14,1
"1198",-2.22044604925031e-14,0,-1582.88874186662,2.22044604925031e-14,1
"1199",-2.22044604925031e-14,0,-1580.79554583238,2.22044604925031e-14,1
"1200",-2.22044604925031e-14,0,-1578.70497798016,2.22044604925031e-14,1
"1201",-2.22044604925031e-14,0,-1576.61703460495,2.22044604925031e-14,1
"1202",-2.22044604925031e-14,0,-1574.53171200886,2.22044604925031e-14,1
"1203",-2.22044604925031e-14,0,-1572.44900650119,2.22044604925031e-14,1
"1204",-2.22044604925031e-14,0,-1570.3689143982,2.22044604925031e-14,1
"1205",-2.22044604925031e-14,0,-1568.29143202332,2.22044604925031e-14,1
"1206",-2.22044604925031e-14,0,-1566.21655570703,2.22044604925031e-14,1
"1207",-2.22044604925031e-14,0,-1564.14428178671,2.22044604925031e-14,1
"1208",-2.22044604925031e-14,0,-1562.07460660682,2.22044604925031e-14,1
"1209",-2.22044604925031e-14,0,-1560.00752651881,2.22044604925031e-14,1
"1210",-2.22044604925031e-14,0,-1557.94303788112,2.22044604925031e-14,1
"1211",-2.22044604925031e-14,0,-1555.88113705911,2.22044604925031e-14,1
"1212",-2.22044604925031e-14,0,-1553.821820425,2.22044604925031e-14,1
"1213",-2.22044604925031e-14,0,-1551.76508435799,2.22044604925031e-14,1
"1214",-2.22044604925031e-14,0,-1549.71092524431,2.22044604925031e-14,1
"1215",-2.22044604925031e-14,0,-1547.6593394768,2.22044604925031e-14,1
"1216",-2.22044604925031e-14,0,-1545.61032345528,2.22044604925031e-14,1
"1217",-2.22044604925031e-14,0,-1543.56387358649,2.22044604925031e-14,1
"1218",-2.22044604925031e-14,0,-1541.51998628385,2.22044604925031e-14,1
"1219",-2.22044604925031e-14,0,-1539.47865796768,2.22044604925031e-14,1
"1220",-2.22044604925031e-14,0,-1537.43988506503,2.22044604925031e-14,1
"1221",-2.22044604925031e-14,0,-1535.40366400966,2.22044604925031e-14,1
"1222",-2.22044604925031e-14,0,-1533.36999124223,2.22044604925031e-14,1
"1223",-2.22044604925031e-14,0,-1531.33886321011,2.22044604925031e-14,1
"1224",-2.22044604925031e-14,0,-1529.31027636721,2.22044604925031e-14,1
"1225",-2.22044604925031e-14,0,-1527.28422717432,2.22044604925031e-14,1
"1226",-2.22044604925031e-14,0,-1525.26071209879,2.22044604925031e-14,1
"1227",-2.22044604925031e-14,0,-1523.23972761473,2.22044604925031e-14,1
"1228",-2.22044604925031e-14,0,-1521.22127020282,2.22044604925031e-14,1
"1229",-2.22044604925031e-14,0,-1519.20533635032,2.22044604925031e-14,1
"1230",-2.22044604925031e-14,0,-1517.19192255121,2.22044604925031e-14,1
"1231",-2.22044604925031e-14,0,-1515.18102530603,2.22044604925031e-14,1
"1232",-2.22044604925031e-14,0,-1513.17264112184,2.22044604925031e-14,1
"1233",-2.22044604925031e-14,0,-1511.16676651231,2.22044604925031e-14,1
"1234",-2.22044604925031e-14,0,-1509.16339799768,2.22044604925031e-14,1
"1235",-2.22044604925031e-14,0,-1507.16253210447,2.22044604925031e-14,1
"1236",-2.22044604925031e-14,0,-1505.1641653661,2.22044604925031e-14,1
"1237",-2.22044604925031e-14,0,-1503.16829432208,2.22044604925031e-14,1
"1238",-2.22044604925031e-14,0,-1501.17491551875,2.22044604925031e-14,1
"1239",-2.22044604925031e-14,0,-1499.18402550866,2.22044604925031e-14,1
"1240",-2.22044604925031e-14,0,-1497.19562085092,2.22044604925031e-14,1
"1241",-2.22044604925031e-14,0,-1495.20969811085,2.22044604925031e-14,1
"1242",-2.22044604925031e-14,0,-1493.22625386051,2.22044604925031e-14,1
"1243",-2.22044604925031e-14,0,-1491.24528467807,2.22044604925031e-14,1
"1244",-2.22044604925031e-14,0,-1489.26678714815,2.22044604925031e-14,1
"1245",-2.22044604925031e-14,0,-1487.29075786184,2.22044604925031e-14,1
"1246",-2.22044604925031e-14,0,-1485.31719341634,2.22044604925031e-14,1
"1247",-2.22044604925031e-14,0,-1483.34609041536,2.22044604925031e-14,1
"1248",-2.22044604925031e-14,0,-1481.37744546886,2.22044604925031e-14,1
"1249",-2.22044604925031e-14,0,-1479.41125519304,2.22044604925031e-14,1
"1250",-2.22044604925031e-14,0,-1477.44751621044,2.22044604925031e-14,1
"1251",-2.22044604925031e-14,0,-1475.48622514983,2.22044604925031e-14,1
"1252",-2.22044604925031e-14,0,-1473.52737864617,2.22044604925031e-14,1
"1253",-2.22044604925031e-14,0,-1471.57097334069,2.22044604925031e-14,1
"1254",-2.22044604925031e-14,0,-1469.61700588084,2.22044604925031e-14,1
"1255",-2.22044604925031e-14,0,-1467.66547292022,2.22044604925031e-14,1
"1256",-2.22044604925031e-14,0,-1465.7163711187,2.22044604925031e-14,1
"1257",-2.22044604925031e-14,0,-1463.76969714214,2.22044604925031e-14,1
"1258",-2.22044604925031e-14,0,-1461.82544766265,2.22044604925031e-14,1
"1259",-2.22044604925031e-14,0,-1459.88361935852,2.22044604925031e-14,1
"1260",-2.22044604925031e-14,0,-1457.94420891402,2.22044604925031e-14,1
"1261",-2.22044604925031e-14,0,-1456.00721301961,2.22044604925031e-14,1
"1262",-2.22044604925031e-14,0,-1454.07262837178,2.22044604925031e-14,1
"1263",-2.22044604925031e-14,0,-1452.14045167315,2.22044604925031e-14,1
"1264",-2.22044604925031e-14,0,-1450.21067963228,2.22044604925031e-14,1
"1265",-2.22044604925031e-14,0,-1448.28330896387,2.22044604925031e-14,1
"1266",-2.22044604925031e-14,0,-1446.35833638862,2.22044604925031e-14,1
"1267",-2.22044604925031e-14,0,-1444.43575863313,2.22044604925031e-14,1
"1268",-2.22044604925031e-14,0,-1442.51557243013,2.22044604925031e-14,1
"1269",-2.22044604925031e-14,0,-1440.59777451829,2.22044604925031e-14,1
"1270",-2.22044604925031e-14,0,-1438.68236164212,2.22044604925031e-14,1
"1271",-2.22044604925031e-14,0,-1436.76933055222,2.22044604925031e-14,1
"1272",-2.22044604925031e-14,0,-1434.858678005,2.22044604925031e-14,1
"1273",-2.22044604925031e-14,0,-1432.95040076284,2.22044604925031e-14,1
"1274",-2.22044604925031e-14,0,-1431.0444955941,2.22044604925031e-14,1
"1275",-2.22044604925031e-14,0,-1429.14095927283,2.22044604925031e-14,1
"1276",-2.22044604925031e-14,0,-1427.23978857909,2.22044604925031e-14,1
"1277",-2.22044604925031e-14,0,-1425.34098029874,2.22044604925031e-14,1
"1278",-2.22044604925031e-14,0,-1423.44453122354,2.22044604925031e-14,1
"1279",-2.22044604925031e-14,0,-1421.55043815091,2.22044604925031e-14,1
"1280",-2.22044604925031e-14,0,-1419.65869788428,2.22044604925031e-14,1
"1281",-2.22044604925031e-14,0,-1417.76930723278,2.22044604925031e-14,1
"1282",-2.22044604925031e-14,0,-1415.88226301127,2.22044604925031e-14,1
"1283",-2.22044604925031e-14,0,-1413.99756204041,2.22044604925031e-14,1
"1284",-2.22044604925031e-14,0,-1412.11520114666,2.22044604925031e-14,1
"1285",-2.22044604925031e-14,0,-1410.23517716218,2.22044604925031e-14,1
"1286",-2.22044604925031e-14,0,-1408.35748692478,2.22044604925031e-14,1
"1287",-2.22044604925031e-14,0,-1406.48212727816,2.22044604925031e-14,1
"1288",-2.22044604925031e-14,0,-1404.60909507145,2.22044604925031e-14,1
"1289",-2.22044604925031e-14,0,-1402.73838715978,2.22044604925031e-14,1
"1290",-2.22044604925031e-14,0,-1400.87000040352,2.22044604925031e-14,1
"1291",-2.22044604925031e-14,0,-1399.0039316691,2.22044604925031e-14,1
"1292",-2.22044604925031e-14,0,-1397.14017782838,2.22044604925031e-14,1
"1293",-2.22044604925031e-14,0,-1395.27873575886,2.22044604925031e-14,1
"1294",-2.22044604925031e-14,0,-1393.41960234362,2.22044604925031e-14,1
"1295",-2.22044604925031e-14,0,-1391.56277447147,2.22044604925031e-14,1
"1296",-2.22044604925031e-14,0,-1389.70824903662,2.22044604925031e-14,1
"1297",-2.22044604925031e-14,0,-1387.85602293894,2.22044604925031e-14,1
"1298",-2.22044604925031e-14,0,-1386.00609308381,2.22044604925031e-14,1
"1299",-2.22044604925031e-14,0,-1384.15845638225,2.22044604925031e-14,1
"1300",-2.22044604925031e-14,0,-1382.3131097506,2.22044604925031e-14,1
"1301",-2.22044604925031e-14,0,-1380.47005011096,2.22044604925031e-14,1
"1302",-2.22044604925031e-14,0,-1378.62927439066,2.22044604925031e-14,1
"1303",-2.22044604925031e-14,0,-1376.79077952279,2.22044604925031e-14,1
"1304",-2.22044604925031e-14,0,-1374.9545624457,2.22044604925031e-14,1
"1305",-2.22044604925031e-14,0,-1373.12062010323,2.22044604925031e-14,1
"1306",-2.22044604925031e-14,0,-1371.28894944469,2.22044604925031e-14,1
"1307",-2.22044604925031e-14,0,-1369.45954742489,2.22044604925031e-14,1
"1308",-2.22044604925031e-14,0,-1367.63241100392,2.22044604925031e-14,1
"1309",-2.22044604925031e-14,0,-1365.80753714732,2.22044604925031e-14,1
"1310",-2.22044604925031e-14,0,-1363.98492282611,2.22044604925031e-14,1
"1311",-2.22044604925031e-14,0,-1362.16456501649,2.22044604925031e-14,1
"1312",-2.22044604925031e-14,0,-1360.34646070016,2.22044604925031e-14,1
"1313",-2.22044604925031e-14,0,-1358.53060686427,2.22044604925031e-14,1
"1314",-2.22044604925031e-14,0,-1356.71700050103,2.22044604925031e-14,1
"1315",-2.22044604925031e-14,0,-1354.90563860813,2.22044604925031e-14,1
"1316",-2.22044604925031e-14,0,-1353.09651818854,2.22044604925031e-14,1
"1317",-2.22044604925031e-14,0,-1351.2896362506,2.22044604925031e-14,1
"1318",-2.22044604925031e-14,0,-1349.48498980784,2.22044604925031e-14,1
"1319",-2.22044604925031e-14,0,-1347.68257587907,2.22044604925031e-14,1
"1320",-2.22044604925031e-14,0,-1345.8823914884,2.22044604925031e-14,1
"1321",-2.22044604925031e-14,0,-1344.08443366511,2.22044604925031e-14,1
"1322",-2.22044604925031e-14,0,-1342.28869944382,2.22044604925031e-14,1
"1323",-2.22044604925031e-14,0,-1340.49518586423,2.22044604925031e-14,1
"1324",-2.22044604925031e-14,0,-1338.70388997135,2.22044604925031e-14,1
"1325",-2.22044604925031e-14,0,-1336.91480881533,2.22044604925031e-14,1
"1326",-2.22044604925031e-14,0,-1335.12793945155,2.22044604925031e-14,1
"1327",-2.22044604925031e-14,0,-1333.34327894047,2.22044604925031e-14,1
"1328",-2.22044604925031e-14,0,-1331.56082434779,2.22044604925031e-14,1
"1329",-2.22044604925031e-14,0,-1329.78057274431,2.22044604925031e-14,1
"1330",-2.22044604925031e-14,0,-1328.002521206,2.22044604925031e-14,1
"1331",-2.22044604925031e-14,0,-1326.22666681377,2.22044604925031e-14,1
"1332",-2.22044604925031e-14,0,-1324.45300665394,2.22044604925031e-14,1
"1333",-2.22044604925031e-14,0,-1322.68153781763,2.22044604925031e-14,1
"1334",-2.22044604925031e-14,0,-1320.9122574013,2.22044604925031e-14,1
"1335",-2.22044604925031e-14,0,-1319.14516250624,2.22044604925031e-14,1
"1336",-2.22044604925031e-14,0,-1317.38025023887,2.22044604925031e-14,1
"1337",-2.22044604925031e-14,0,-1315.61751771073,2.22044604925031e-14,1
"1338",-2.22044604925031e-14,0,-1313.85696203826,2.22044604925031e-14,1
"1339",-2.22044604925031e-14,0,-1312.09858034313,2.22044604925031e-14,1
"1340",-2.22044604925031e-14,0,-1310.34236975176,2.22044604925031e-14,1
"1341",-2.22044604925031e-14,0,-1308.58832739571,2.22044604925031e-14,1
"1342",-2.22044604925031e-14,0,-1306.8364504115,2.22044604925031e-14,1
"1343",-2.22044604925031e-14,0,-1305.08673594058,2.22044604925031e-14,1
"1344",-2.22044604925031e-14,0,-1303.33918112941,2.22044604925031e-14,1
"1345",-2.22044604925031e-14,0,-1301.59378312935,2.22044604925031e-14,1
"1346",-2.22044604925031e-14,0,-1299.85053909678,2.22044604925031e-14,1
"1347",-2.22044604925031e-14,0,-1298.10944619282,2.22044604925031e-14,1
"1348",-2.22044604925031e-14,0,-1296.37050158371,2.22044604925031e-14,1
"1349",-2.22044604925031e-14,0,-1294.63370244035,2.22044604925031e-14,1
"1350",-2.22044604925031e-14,0,-1292.89904593892,2.22044604925031e-14,1
"1351",-2.22044604925031e-14,0,-1291.16652926003,2.22044604925031e-14,1
"1352",-2.22044604925031e-14,0,-1289.43614958938,2.22044604925031e-14,1
"1353",-2.22044604925031e-14,0,-1287.70790411746,2.22044604925031e-14,1
"1354",-2.22044604925031e-14,0,-1285.98179003964,2.22044604925031e-14,1
"1355",-2.22044604925031e-14,0,-1284.2578045561,2.22044604925031e-14,1
"1356",-2.22044604925031e-14,0,-1282.53594487179,2.22044604925031e-14,1
"1357",-2.22044604925031e-14,0,-1280.81620819665,2.22044604925031e-14,1
"1358",-2.22044604925031e-14,0,-1279.09859174517,2.22044604925031e-14,1
"1359",-2.22044604925031e-14,0,-1277.38309273671,2.22044604925031e-14,1
"1360",-2.22044604925031e-14,0,-1275.66970839538,2.22044604925031e-14,1
"1361",-2.22044604925031e-14,0,-1273.95843595023,2.22044604925031e-14,1
"1362",-2.22044604925031e-14,0,-1272.24927263467,2.22044604925031e-14,1
"1363",-2.22044604925031e-14,0,-1270.54221568732,2.22044604925031e-14,1
"1364",-2.22044604925031e-14,0,-1268.8372623512,2.22044604925031e-14,1
"1365",-2.22044604925031e-14,0,-1267.13440987411,2.22044604925031e-14,1
"1366",-2.22044604925031e-14,0,-1265.43365550857,2.22044604925031e-14,1
"1367",-2.22044604925031e-14,0,-1263.73499651175,2.22044604925031e-14,1
"1368",-2.22044604925031e-14,0,-1262.03843014566,2.22044604925031e-14,1
"1369",-2.22044604925031e-14,0,-1260.34395367681,2.22044604925031e-14,1
"1370",-2.22044604925031e-14,0,-1258.6515643764,2.22044604925031e-14,1
"1371",-2.22044604925031e-14,0,-1256.96125952027,2.22044604925031e-14,1
"1372",-2.22044604925031e-14,0,-1255.27303638902,2.22044604925031e-14,1
"1373",-2.22044604925031e-14,0,-1253.58689226769,2.22044604925031e-14,1
"1374",-2.22044604925031e-14,0,-1251.90282444601,2.22044604925031e-14,1
"1375",-2.22044604925031e-14,0,-1250.22083021841,2.22044604925031e-14,1
"1376",-2.22044604925031e-14,0,-1248.54090688372,2.22044604925031e-14,1
"1377",-2.22044604925031e-14,0,-1246.86305174553,2.22044604925031e-14,1
"1378",-2.22044604925031e-14,0,-1245.18726211186,2.22044604925031e-14,1
"1379",-2.22044604925031e-14,0,-1243.51353529546,2.22044604925031e-14,1
"1380",-2.22044604925031e-14,0,-1241.84186861337,2.22044604925031e-14,1
"1381",-2.22044604925031e-14,0,-1240.17225938749,2.22044604925031e-14,1
"1382",-2.22044604925031e-14,0,-1238.50470494389,2.22044604925031e-14,1
"1383",-2.22044604925031e-14,0,-1236.83920261356,2.22044604925031e-14,1
"1384",-2.22044604925031e-14,0,-1235.17574973164,2.22044604925031e-14,1
"1385",-2.22044604925031e-14,0,-1233.51434363791,2.22044604925031e-14,1
"1386",-2.22044604925031e-14,0,-1231.85498167667,2.22044604925031e-14,1
"1387",-2.22044604925031e-14,0,-1230.1976611966,2.22044604925031e-14,1
"1388",-2.22044604925031e-14,0,-1228.54237955094,2.22044604925031e-14,1
"1389",-2.22044604925031e-14,0,-1226.8891340974,2.22044604925031e-14,1
"1390",-2.22044604925031e-14,0,-1225.23792219798,2.22044604925031e-14,1
"1391",-2.22044604925031e-14,0,-1223.58874121926,2.22044604925031e-14,1
"1392",-2.22044604925031e-14,0,-1221.94158853213,2.22044604925031e-14,1
"1393",-2.22044604925031e-14,0,-1220.29646151201,2.22044604925031e-14,1
"1394",-2.22044604925031e-14,0,-1218.65335753875,2.22044604925031e-14,1
"1395",-2.22044604925031e-14,0,-1217.01227399629,2.22044604925031e-14,1
"1396",-2.22044604925031e-14,0,-1215.37320827339,2.22044604925031e-14,1
"1397",-2.22044604925031e-14,0,-1213.73615776278,2.22044604925031e-14,1
"1398",-2.22044604925031e-14,0,-1212.10111986181,2.22044604925031e-14,1
"1399",-2.22044604925031e-14,0,-1210.46809197214,2.22044604925031e-14,1
"1400",-2.22044604925031e-14,0,-1208.83707149958,2.22044604925031e-14,1
"1401",-2.22044604925031e-14,0,-1207.20805585461,2.22044604925031e-14,1
"1402",-2.22044604925031e-14,0,-1205.58104245172,2.22044604925031e-14,1
"1403",-2.22044604925031e-14,0,-1203.9560287098,2.22044604925031e-14,1
"1404",-2.22044604925031e-14,0,-1202.33301205217,2.22044604925031e-14,1
"1405",-2.22044604925031e-14,0,-1200.71198990628,2.22044604925031e-14,1
"1406",-2.22044604925031e-14,0,-1199.09295970406,2.22044604925031e-14,1
"1407",-2.22044604925031e-14,0,-1197.47591888138,2.22044604925031e-14,1
"1408",-2.22044604925031e-14,0,-1195.86086487861,2.22044604925031e-14,1
"1409",-2.22044604925031e-14,0,-1194.24779514037,2.22044604925031e-14,1
"1410",-2.22044604925031e-14,0,-1192.63670711552,2.22044604925031e-14,1
"1411",-2.22044604925031e-14,0,-1191.02759825696,2.22044604925031e-14,1
"1412",-2.22044604925031e-14,0,-1189.42046602211,2.22044604925031e-14,1
"1413",-2.22044604925031e-14,0,-1187.8153078724,2.22044604925031e-14,1
"1414",-2.22044604925031e-14,0,-1186.21212127352,2.22044604925031e-14,1
"1415",-2.22044604925031e-14,0,-1184.61090369526,2.22044604925031e-14,1
"1416",-2.22044604925031e-14,0,-1183.01165261177,2.22044604925031e-14,1
"1417",-2.22044604925031e-14,0,-1181.41436550127,2.22044604925031e-14,1
"1418",-2.22044604925031e-14,0,-1179.81903984617,2.22044604925031e-14,1
"1419",-2.22044604925031e-14,0,-1178.22567313294,2.22044604925031e-14,1
"1420",-2.22044604925031e-14,0,-1176.63426285238,2.22044604925031e-14,1
"1421",-2.22044604925031e-14,0,-1175.04480649921,2.22044604925031e-14,1
"1422",-2.22044604925031e-14,0,-1173.45730157249,2.22044604925031e-14,1
"1423",-2.22044604925031e-14,0,-1171.87174557524,2.22044604925031e-14,1
"1424",-2.22044604925031e-14,0,-1170.28813601462,2.22044604925031e-14,1
"1425",-2.22044604925031e-14,0,-1168.70647040194,2.22044604925031e-14,1
"1426",-2.22044604925031e-14,0,-1167.12674625258,2.22044604925031e-14,1
"1427",-2.22044604925031e-14,0,-1165.54896108593,2.22044604925031e-14,1
"1428",-2.22044604925031e-14,0,-1163.97311242551,2.22044604925031e-14,1
"1429",-2.22044604925031e-14,0,-1162.39919779892,2.22044604925031e-14,1
"1430",-2.22044604925031e-14,0,-1160.82721473777,2.22044604925031e-14,1
"1431",-2.22044604925031e-14,0,-1159.25716077773,2.22044604925031e-14,1
"1432",-2.22044604925031e-14,0,-1157.68903345848,2.22044604925031e-14,1
"1433",-2.22044604925031e-14,0,-1156.12283032384,2.22044604925031e-14,1
"1434",-2.22044604925031e-14,0,-1154.55854892141,2.22044604925031e-14,1
"1435",-2.22044604925031e-14,0,-1152.99618680297,2.22044604925031e-14,1
"1436",-2.22044604925031e-14,0,-1151.43574152425,2.22044604925031e-14,1
"1437",-2.22044604925031e-14,0,-1149.87721064501,2.22044604925031e-14,1
"1438",-2.22044604925031e-14,0,-1148.32059172894,2.22044604925031e-14,1
"1439",-2.22044604925031e-14,0,-1146.76588234375,2.22044604925031e-14,1
"1440",-2.22044604925031e-14,0,-1145.21308006097,2.22044604925031e-14,1
"1441",-2.22044604925031e-14,0,-1143.66218245628,2.22044604925031e-14,1
"1442",-2.22044604925031e-14,0,-1142.11318710915,2.22044604925031e-14,1
"1443",-2.22044604925031e-14,0,-1140.56609160302,2.22044604925031e-14,1
"1444",-2.22044604925031e-14,0,-1139.02089352528,2.22044604925031e-14,1
"1445",-2.22044604925031e-14,0,-1137.47759046732,2.22044604925031e-14,1
"1446",-2.22044604925031e-14,0,-1135.93618002426,2.22044604925031e-14,1
"1447",-2.22044604925031e-14,0,-1134.39665979526,2.22044604925031e-14,1
"1448",-2.22044604925031e-14,0,-1132.85902738318,2.22044604925031e-14,1
"1449",-2.22044604925031e-14,0,-1131.32328039502,2.22044604925031e-14,1
"1450",-2.22044604925031e-14,0,-1129.78941644148,2.22044604925031e-14,1
"1451",-2.22044604925031e-14,0,-1128.25743313721,2.22044604925031e-14,1
"1452",-2.22044604925031e-14,0,-1126.72732810054,2.22044604925031e-14,1
"1453",-2.22044604925031e-14,0,-1125.19909895396,2.22044604925031e-14,1
"1454",-2.22044604925031e-14,0,-1123.67274332352,2.22044604925031e-14,1
"1455",-2.22044604925031e-14,0,-1122.14825883912,2.22044604925031e-14,1
"1456",-2.22044604925031e-14,0,-1120.6256431347,2.22044604925031e-14,1
"1457",-2.22044604925031e-14,0,-1119.10489384779,2.22044604925031e-14,1
"1458",-2.22044604925031e-14,0,-1117.58600861975,2.22044604925031e-14,1
"1459",-2.22044604925031e-14,0,-1116.06898509585,2.22044604925031e-14,1
"1460",-2.22044604925031e-14,0,-1114.55382092509,2.22044604925031e-14,1
"1461",-2.22044604925031e-14,0,-1113.0405137601,2.22044604925031e-14,1
"1462",-2.22044604925031e-14,0,-1111.52906125758,2.22044604925031e-14,1
"1463",-2.22044604925031e-14,0,-1110.01946107775,2.22044604925031e-14,1
"1464",-2.22044604925031e-14,0,-1108.5117108847,2.22044604925031e-14,1
"1465",-2.22044604925031e-14,0,-1107.00580834617,2.22044604925031e-14,1
"1466",-2.22044604925031e-14,0,-1105.5017511337,2.22044604925031e-14,1
"1467",-2.22044604925031e-14,0,-1103.99953692257,2.22044604925031e-14,1
"1468",-2.22044604925031e-14,0,-1102.49916339165,2.22044604925031e-14,1
"1469",-2.22044604925031e-14,0,-1101.00062822381,2.22044604925031e-14,1
"1470",-2.22044604925031e-14,0,-1099.50392910527,2.22044604925031e-14,1
"1471",-2.22044604925031e-14,0,-1098.00906372618,2.22044604925031e-14,1
"1472",-2.22044604925031e-14,0,-1096.5160297803,2.22044604925031e-14,1
"1473",-2.22044604925031e-14,0,-1095.02482496504,2.22044604925031e-14,1
"1474",-2.22044604925031e-14,0,-1093.53544698162,2.22044604925031e-14,1
"1475",-2.22044604925031e-14,0,-1092.04789353468,2.22044604925031e-14,1
"1476",-2.22044604925031e-14,0,-1090.56216233274,2.22044604925031e-14,1
"1477",-2.22044604925031e-14,0,-1089.07825108786,2.22044604925031e-14,1
"1478",-2.22044604925031e-14,0,-1087.59615751575,2.22044604925031e-14,1
"1479",-2.22044604925031e-14,0,-1086.11587933574,2.22044604925031e-14,1
"1480",-2.22044604925031e-14,0,-1084.63741427085,2.22044604925031e-14,1
"1481",-2.22044604925031e-14,0,-1083.16076004754,2.22044604925031e-14,1
"1482",-2.22044604925031e-14,0,-1081.68591439614,2.22044604925031e-14,1
"1483",-2.22044604925031e-14,0,-1080.21287505031,2.22044604925031e-14,1
"1484",-2.22044604925031e-14,0,-1078.74163974751,2.22044604925031e-14,1
"1485",-2.22044604925031e-14,0,-1077.27220622861,2.22044604925031e-14,1
"1486",-2.22044604925031e-14,0,-1075.80457223828,2.22044604925031e-14,1
"1487",-2.22044604925031e-14,0,-1074.33873552443,2.22044604925031e-14,1
"1488",-2.22044604925031e-14,0,-1072.87469383884,2.22044604925031e-14,1
"1489",-2.22044604925031e-14,0,-1071.41244493668,2.22044604925031e-14,1
"1490",-2.22044604925031e-14,0,-1069.95198657676,2.22044604925031e-14,1
"1491",-2.22044604925031e-14,0,-1068.49331652119,2.22044604925031e-14,1
"1492",-2.22044604925031e-14,0,-1067.036432536,2.22044604925031e-14,1
"1493",-2.22044604925031e-14,0,-1065.58133239034,2.22044604925031e-14,1
"1494",-2.22044604925031e-14,0,-1064.12801385714,2.22044604925031e-14,1
"1495",-2.22044604925031e-14,0,-1062.67647471275,2.22044604925031e-14,1
"1496",-2.22044604925031e-14,0,-1061.22671273699,2.22044604925031e-14,1
"1497",-2.22044604925031e-14,0,-1059.77872571321,2.22044604925031e-14,1
"1498",-2.22044604925031e-14,0,-1058.33251142817,2.22044604925031e-14,1
"1499",-2.22044604925031e-14,0,-1056.8880676722,2.22044604925031e-14,1
"1500",-2.22044604925031e-14,0,-1055.44539223911,2.22044604925031e-14,1
"1501",-2.22044604925031e-14,0,-1054.00448292601,2.22044604925031e-14,1
"1502",-2.22044604925031e-14,0,-1052.5653375336,2.22044604925031e-14,1
"1503",-2.22044604925031e-14,0,-1051.12795386607,2.22044604925031e-14,1
"1504",-2.22044604925031e-14,0,-1049.69232973079,2.22044604925031e-14,1
"1505",-2.22044604925031e-14,0,-1048.25846293897,2.22044604925031e-14,1
"1506",-2.22044604925031e-14,0,-1046.82635130479,2.22044604925031e-14,1
"1507",-2.22044604925031e-14,0,-1045.39599264615,2.22044604925031e-14,1
"1508",-2.22044604925031e-14,0,-1043.96738478431,2.22044604925031e-14,1
"1509",-2.22044604925031e-14,0,-1042.54052554378,2.22044604925031e-14,1
"1510",-2.22044604925031e-14,0,-1041.11541275269,2.22044604925031e-14,1
"1511",-2.22044604925031e-14,0,-1039.69204424235,2.22044604925031e-14,1
"1512",-2.22044604925031e-14,0,-1038.27041784756,2.22044604925031e-14,1
"1513",-2.22044604925031e-14,0,-1036.85053140642,2.22044604925031e-14,1
"1514",-2.22044604925031e-14,0,-1035.4323827605,2.22044604925031e-14,1
"1515",-2.22044604925031e-14,0,-1034.01596975462,2.22044604925031e-14,1
"1516",-2.22044604925031e-14,0,-1032.60129023701,2.22044604925031e-14,1
"1517",-2.22044604925031e-14,0,-1031.18834205917,2.22044604925031e-14,1
"1518",-2.22044604925031e-14,0,-1029.77712307607,2.22044604925031e-14,1
"1519",-2.22044604925031e-14,0,-1028.36763114586,2.22044604925031e-14,1
"1520",-2.22044604925031e-14,0,-1026.95986413008,2.22044604925031e-14,1
"1521",-2.22044604925031e-14,0,-1025.55381989357,2.22044604925031e-14,1
"1522",-2.22044604925031e-14,0,-1024.14949630446,2.22044604925031e-14,1
"1523",-2.22044604925031e-14,0,-1022.74689123431,2.22044604925031e-14,1
"1524",-2.22044604925031e-14,0,-1021.34600255768,2.22044604925031e-14,1
"1525",-2.22044604925031e-14,0,-1019.94682815273,2.22044604925031e-14,1
"1526",-2.22044604925031e-14,0,-1018.54936590066,2.22044604925031e-14,1
"1527",-2.22044604925031e-14,0,-1017.15361368618,2.22044604925031e-14,1
"1528",-2.22044604925031e-14,0,-1015.75956939698,2.22044604925031e-14,1
"1529",-2.22044604925031e-14,0,-1014.36723092426,2.22044604925031e-14,1
"1530",-2.22044604925031e-14,0,-1012.97659616229,2.22044604925031e-14,1
"1531",-2.22044604925031e-14,0,-1011.58766300863,2.22044604925031e-14,1
"1532",-2.22044604925031e-14,0,-1010.20042936418,2.22044604925031e-14,1
"1533",-2.22044604925031e-14,0,-1008.81489313295,2.22044604925031e-14,1
"1534",-2.22044604925031e-14,0,-1007.43105222221,2.22044604925031e-14,1
"1535",-2.22044604925031e-14,0,-1006.04890454246,2.22044604925031e-14,1
"1536",-2.22044604925031e-14,0,-1004.66844800737,2.22044604925031e-14,1
"1537",-2.22044604925031e-14,0,-1003.28968053385,2.22044604925031e-14,1
"1538",-2.22044604925031e-14,0,-1001.91260004193,2.22044604925031e-14,1
"1539",-2.22044604925031e-14,0,-1000.53720445502,2.22044604925031e-14,1
"1540",-2.22044604925031e-14,0,-999.163491699424,2.22044604925031e-14,1
"1541",-2.22044604925031e-14,0,-997.79145970491,2.22044604925031e-14,1
"1542",-2.22044604925031e-14,0,-996.421106404168,2.22044604925031e-14,1
"1543",-2.22044604925031e-14,0,-995.052429733167,2.22044604925031e-14,1
"1544",-2.22044604925031e-14,0,-993.685427631092,2.22044604925031e-14,1
"1545",-2.22044604925031e-14,0,-992.320098040178,2.22044604925031e-14,1
"1546",-2.22044604925031e-14,0,-990.956438905823,2.22044604925031e-14,1
"1547",-2.22044604925031e-14,0,-989.594448176614,2.22044604925031e-14,1
"1548",-2.22044604925031e-14,0,-988.234123804095,2.22044604925031e-14,1
"1549",-2.22044604925031e-14,0,-986.875463743141,2.22044604925031e-14,1
"1550",-2.22044604925031e-14,0,-985.518465951627,2.22044604925031e-14,1
"1551",-2.22044604925031e-14,0,-984.163128390612,2.22044604925031e-14,1
"1552",-2.22044604925031e-14,0,-982.80944902409,2.22044604925031e-14,1
"1553",-2.22044604925031e-14,0,-981.457425819433,2.22044604925031e-14,1
"1554",-2.22044604925031e-14,0,-980.107056746785,2.22044604925031e-14,1
"1555",-2.22044604925031e-14,0,-978.758339779617,2.22044604925031e-14,1
"1556",-2.22044604925031e-14,0,-977.411272894328,2.22044604925031e-14,1
"1557",-2.22044604925031e-14,0,-976.065854070443,2.22044604925031e-14,1
"1558",-2.22044604925031e-14,0,-974.722081290622,2.22044604925031e-14,1
"1559",-2.22044604925031e-14,0,-973.379952540347,2.22044604925031e-14,1
"1560",-2.22044604925031e-14,0,-972.039465808434,2.22044604925031e-14,1
"1561",-2.22044604925031e-14,0,-970.700619086586,2.22044604925031e-14,1
"1562",-2.22044604925031e-14,0,-969.363410369564,2.22044604925031e-14,1
"1563",-2.22044604925031e-14,0,-968.027837655195,2.22044604925031e-14,1
"1564",-2.22044604925031e-14,0,-966.693898944256,2.22044604925031e-14,1
"1565",-2.22044604925031e-14,0,-965.36159224066,2.22044604925031e-14,1
"1566",-2.22044604925031e-14,0,-964.030915551193,2.22044604925031e-14,1
"1567",-2.22044604925031e-14,0,-962.701866885751,2.22044604925031e-14,1
"1568",-2.22044604925031e-14,0,-961.374444257198,2.22044604925031e-14,1
"1569",-2.22044604925031e-14,0,-960.048645681359,2.22044604925031e-14,1
"1570",-2.22044604925031e-14,0,-958.724469177071,2.22044604925031e-14,1
"1571",-2.22044604925031e-14,0,-957.401912766164,2.22044604925031e-14,1
"1572",-2.22044604925031e-14,0,-956.080974473468,2.22044604925031e-14,1
"1573",-2.22044604925031e-14,0,-954.76165232667,2.22044604925031e-14,1
"1574",-2.22044604925031e-14,0,-953.443944356598,2.22044604925031e-14,1
"1575",-2.22044604925031e-14,0,-952.12784859689,2.22044604925031e-14,1
"1576",-2.22044604925031e-14,0,-950.813363084121,2.22044604925031e-14,1
"1577",-2.22044604925031e-14,0,-949.500485857861,2.22044604925031e-14,1
"1578",-2.22044604925031e-14,0,-948.189214960753,2.22044604925031e-14,1
"1579",-2.22044604925031e-14,0,-946.879548438128,2.22044604925031e-14,1
"1580",-2.22044604925031e-14,0,-945.571484338366,2.22044604925031e-14,1
"1581",-2.22044604925031e-14,0,-944.265020712787,2.22044604925031e-14,1
"1582",-2.22044604925031e-14,0,-942.960155615548,2.22044604925031e-14,1
"1583",-2.22044604925031e-14,0,-941.656887103847,2.22044604925031e-14,1
"1584",-2.22044604925031e-14,0,-940.355213237644,2.22044604925031e-14,1
"1585",-2.22044604925031e-14,0,-939.05513207976,2.22044604925031e-14,1
"1586",-2.22044604925031e-14,0,-937.756641696081,2.22044604925031e-14,1
"1587",-2.22044604925031e-14,0,-936.459740155295,2.22044604925031e-14,1
"1588",-2.22044604925031e-14,0,-935.164425528946,2.22044604925031e-14,1
"1589",-2.22044604925031e-14,0,-933.870695891465,2.22044604925031e-14,1
"1590",-2.22044604925031e-14,0,-932.578549320079,2.22044604925031e-14,1
"1591",-2.22044604925031e-14,0,-931.287983895038,2.22044604925031e-14,1
"1592",-2.22044604925031e-14,0,-929.998997699287,2.22044604925031e-14,1
"1593",-2.22044604925031e-14,0,-928.711588818695,2.22044604925031e-14,1
"1594",-2.22044604925031e-14,0,-927.425755341991,2.22044604925031e-14,1
"1595",-2.22044604925031e-14,0,-926.141495360682,2.22044604925031e-14,1
"1596",-2.22044604925031e-14,0,-924.858806969163,2.22044604925031e-14,1
"1597",-2.22044604925031e-14,0,-923.577688264591,2.22044604925031e-14,1
"1598",-2.22044604925031e-14,0,-922.298137346985,2.22044604925031e-14,1
"1599",-2.22044604925031e-14,0,-921.020152319152,2.22044604925031e-14,1
"1600",-2.22044604925031e-14,0,-919.743731286703,2.22044604925031e-14,1
"1601",-2.22044604925031e-14,0,-918.468872358187,2.22044604925031e-14,1
"1602",-2.22044604925031e-14,0,-917.195573644657,2.22044604925031e-14,1
"1603",-2.22044604925031e-14,0,-915.923833260326,2.22044604925031e-14,1
"1604",-2.22044604925031e-14,0,-914.653649321872,2.22044604925031e-14,1
"1605",-2.22044604925031e-14,0,-913.385019948841,2.22044604925031e-14,1
"1606",-2.22044604925031e-14,0,-912.117943263776,2.22044604925031e-14,1
"1607",-2.22044604925031e-14,0,-910.852417391607,2.22044604925031e-14,1
"1608",-2.22044604925031e-14,0,-909.588440460284,2.22044604925031e-14,1
"1609",-2.22044604925031e-14,0,-908.326010600479,2.22044604925031e-14,1
"1610",-2.22044604925031e-14,0,-907.065125945609,2.22044604925031e-14,1
"1611",-2.22044604925031e-14,0,-905.805784631751,2.22044604925031e-14,1
"1612",-2.22044604925031e-14,0,-904.547984797788,2.22044604925031e-14,1
"1613",-2.22044604925031e-14,0,-903.291724585393,2.22044604925031e-14,1
"1614",-2.22044604925031e-14,0,-902.037002138849,2.22044604925031e-14,1
"1615",-2.22044604925031e-14,0,-900.783815605259,2.22044604925031e-14,1
"1616",-2.22044604925031e-14,0,-899.53216313437,2.22044604925031e-14,1
"1617",-2.22044604925031e-14,0,-898.282042878712,2.22044604925031e-14,1
"1618",-2.22044604925031e-14,0,-897.033452993484,2.22044604925031e-14,1
"1619",-2.22044604925031e-14,0,-895.786391636567,2.22044604925031e-14,1
"1620",-2.22044604925031e-14,0,-894.540856968631,2.22044604925031e-14,1
"1621",-2.22044604925031e-14,0,-893.29684715289,2.22044604925031e-14,1
"1622",-2.22044604925031e-14,0,-892.054360355312,2.22044604925031e-14,1
"1623",-2.22044604925031e-14,0,-890.813394744623,2.22044604925031e-14,1
"1624",-2.22044604925031e-14,0,-889.573948492166,2.22044604925031e-14,1
"1625",-2.22044604925031e-14,0,-888.336019771801,2.22044604925031e-14,1
"1626",-2.22044604925031e-14,0,-887.099606760287,2.22044604925031e-14,1
"1627",-2.22044604925031e-14,0,-885.864707637014,2.22044604925031e-14,1
"1628",-2.22044604925031e-14,0,-884.631320583836,2.22044604925031e-14,1
"1629",-2.22044604925031e-14,0,-883.399443785433,2.22044604925031e-14,1
"1630",-2.22044604925031e-14,0,-882.169075429056,2.22044604925031e-14,1
"1631",-2.22044604925031e-14,0,-880.940213704606,2.22044604925031e-14,1
"1632",-2.22044604925031e-14,0,-879.712856804533,2.22044604925031e-14,1
"1633",-2.22044604925031e-14,0,-878.487002924201,2.22044604925031e-14,1
"1634",-2.22044604925031e-14,0,-877.262650261214,2.22044604925031e-14,1
"1635",-2.22044604925031e-14,0,-876.03979701598,2.22044604925031e-14,1
"1636",-2.22044604925031e-14,0,-874.818441391545,2.22044604925031e-14,1
"1637",-2.22044604925031e-14,0,-873.598581593558,2.22044604925031e-14,1
"1638",-2.22044604925031e-14,0,-872.380215830126,2.22044604925031e-14,1
"1639",-2.22044604925031e-14,0,-871.163342312207,2.22044604925031e-14,1
"1640",-2.22044604925031e-14,0,-869.947959253003,2.22044604925031e-14,1
"1641",-2.22044604925031e-14,0,-868.734064868653,2.22044604925031e-14,1
"1642",-2.22044604925031e-14,0,-867.521657377648,2.22044604925031e-14,1
"1643",-2.22044604925031e-14,0,-866.310735001207,2.22044604925031e-14,1
"1644",-2.22044604925031e-14,0,-865.101295962878,2.22044604925031e-14,1
"1645",-2.22044604925031e-14,0,-863.893338489116,2.22044604925031e-14,1
"1646",-2.22044604925031e-14,0,-862.686860808558,2.22044604925031e-14,1
"1647",-2.22044604925031e-14,0,-861.48186115272,2.22044604925031e-14,1
"1648",-2.22044604925031e-14,0,-860.27833775547,2.22044604925031e-14,1
"1649",-2.22044604925031e-14,0,-859.076288853305,2.22044604925031e-14,1
"1650",-2.22044604925031e-14,0,-857.875712685293,2.22044604925031e-14,1
"1651",-2.22044604925031e-14,0,-856.676607492855,2.22044604925031e-14,1
"1652",-2.22044604925031e-14,0,-855.478971520135,2.22044604925031e-14,1
"1653",-2.22044604925031e-14,0,-854.282803013764,2.22044604925031e-14,1
"1654",-2.22044604925031e-14,0,-853.088100222871,2.22044604925031e-14,1
"1655",-2.22044604925031e-14,0,-851.894861399031,2.22044604925031e-14,1
"1656",-2.22044604925031e-14,0,-850.70308479639,2.22044604925031e-14,1
"1657",-2.22044604925031e-14,0,-849.512768671605,2.22044604925031e-14,1
"1658",-2.22044604925031e-14,0,-848.323911283867,2.22044604925031e-14,1
"1659",-2.22044604925031e-14,0,-847.13651089471,2.22044604925031e-14,1
"1660",-2.22044604925031e-14,0,-845.950565768338,2.22044604925031e-14,1
"1661",-2.22044604925031e-14,0,-844.766074171435,2.22044604925031e-14,1
"1662",-2.22044604925031e-14,0,-843.583034372929,2.22044604925031e-14,1
"1663",-2.22044604925031e-14,0,-842.40144464449,2.22044604925031e-14,1
"1664",-2.22044604925031e-14,0,-841.221303260117,2.22044604925031e-14,1
"1665",-2.22044604925031e-14,0,-840.042608496428,2.22044604925031e-14,1
"1666",-2.22044604925031e-14,0,-838.86535863215,2.22044604925031e-14,1
"1667",-2.22044604925031e-14,0,-837.689551948894,2.22044604925031e-14,1
"1668",-2.22044604925031e-14,0,-836.515186730449,2.22044604925031e-14,1
"1669",-2.22044604925031e-14,0,-835.342261263134,2.22044604925031e-14,1
"1670",-2.22044604925031e-14,0,-834.170773835736,2.22044604925031e-14,1
"1671",-2.22044604925031e-14,0,-833.00072273944,2.22044604925031e-14,1
"1672",-2.22044604925031e-14,0,-831.832106267826,2.22044604925031e-14,1
"1673",-2.22044604925031e-14,0,-830.664922716904,2.22044604925031e-14,1
"1674",-2.22044604925031e-14,0,-829.499170385276,2.22044604925031e-14,1
"1675",-2.22044604925031e-14,0,-828.33484757371,2.22044604925031e-14,1
"1676",-2.22044604925031e-14,0,-827.171952585569,2.22044604925031e-14,1
"1677",-2.22044604925031e-14,0,-826.010483726514,2.22044604925031e-14,1
"1678",-2.22044604925031e-14,0,-824.850439304715,2.22044604925031e-14,1
"1679",-2.22044604925031e-14,0,-823.691817630605,2.22044604925031e-14,1
"1680",-2.22044604925031e-14,0,-822.534617017067,2.22044604925031e-14,1
"1681",-2.22044604925031e-14,0,-821.378835779506,2.22044604925031e-14,1
"1682",-2.22044604925031e-14,0,-820.224472235456,2.22044604925031e-14,1
"1683",-2.22044604925031e-14,0,-819.071524705127,2.22044604925031e-14,1
"1684",-2.22044604925031e-14,0,-817.919991510888,2.22044604925031e-14,1
"1685",-2.22044604925031e-14,0,-816.769870977423,2.22044604925031e-14,1
"1686",-2.22044604925031e-14,0,-815.62116143203,2.22044604925031e-14,1
"1687",-2.22044604925031e-14,0,-814.473861204153,2.22044604925031e-14,1
"1688",-2.22044604925031e-14,0,-813.327968625732,2.22044604925031e-14,1
"1689",-2.22044604925031e-14,0,-812.183482031003,2.22044604925031e-14,1
"1690",-2.22044604925031e-14,0,-811.040399756515,2.22044604925031e-14,1
"1691",-2.22044604925031e-14,0,-809.898720141221,2.22044604925031e-14,1
"1692",-2.22044604925031e-14,0,-808.758441526357,2.22044604925031e-14,1
"1693",-2.22044604925031e-14,0,-807.619562255467,2.22044604925031e-14,1
"1694",-2.22044604925031e-14,0,-806.482080674638,2.22044604925031e-14,1
"1695",-2.22044604925031e-14,0,-805.345995132025,2.22044604925031e-14,1
"1696",-2.22044604925031e-14,0,-804.211303978018,2.22044604925031e-14,1
"1697",-2.22044604925031e-14,0,-803.078005565896,2.22044604925031e-14,1
"1698",-2.22044604925031e-14,0,-801.946098250578,2.22044604925031e-14,1
"1699",-2.22044604925031e-14,0,-800.815580389639,2.22044604925031e-14,1
"1700",-2.22044604925031e-14,0,-799.686450342889,2.22044604925031e-14,1
"1701",-2.22044604925031e-14,0,-798.558706472455,2.22044604925031e-14,1
"1702",-2.22044604925031e-14,0,-797.432347142764,2.22044604925031e-14,1
"1703",-2.22044604925031e-14,0,-796.307370720392,2.22044604925031e-14,1
"1704",-2.22044604925031e-14,0,-795.183775574435,2.22044604925031e-14,1
"1705",-2.22044604925031e-14,0,-794.061560076054,2.22044604925031e-14,1
"1706",-2.22044604925031e-14,0,-792.940722598852,2.22044604925031e-14,1
"1707",-2.22044604925031e-14,0,-791.82126151869,2.22044604925031e-14,1
"1708",-2.22044604925031e-14,0,-790.703175213484,2.22044604925031e-14,1
"1709",-2.22044604925031e-14,0,-789.586462063732,2.22044604925031e-14,1
"1710",-2.22044604925031e-14,0,-788.47112045186,2.22044604925031e-14,1
"1711",-2.22044604925031e-14,0,-787.35714876286,2.22044604925031e-14,1
"1712",-2.22044604925031e-14,0,-786.244545383763,2.22044604925031e-14,1
"1713",-2.22044604925031e-14,0,-785.133308703935,2.22044604925031e-14,1
"1714",-2.22044604925031e-14,0,-784.023437114926,2.22044604925031e-14,1
"1715",-2.22044604925031e-14,0,-782.914929010607,2.22044604925031e-14,1
"1716",-2.22044604925031e-14,0,-781.807782786987,2.22044604925031e-14,1
"1717",-2.22044604925031e-14,0,-780.701996842454,2.22044604925031e-14,1
"1718",-2.22044604925031e-14,0,-779.597569577465,2.22044604925031e-14,1
"1719",-2.22044604925031e-14,0,-778.494499394663,2.22044604925031e-14,1
"1720",-2.22044604925031e-14,0,-777.392784699101,2.22044604925031e-14,1
"1721",-2.22044604925031e-14,0,-776.292423897934,2.22044604925031e-14,1
"1722",-2.22044604925031e-14,0,-775.193415400419,2.22044604925031e-14,1
"1723",-2.22044604925031e-14,0,-774.095757618361,2.22044604925031e-14,1
"1724",-2.22044604925031e-14,0,-772.999448965237,2.22044604925031e-14,1
"1725",-2.22044604925031e-14,0,-771.904487857264,2.22044604925031e-14,1
"1726",-2.22044604925031e-14,0,-770.810872712403,2.22044604925031e-14,1
"1727",-2.22044604925031e-14,0,-769.718601951188,2.22044604925031e-14,1
"1728",-2.22044604925031e-14,0,-768.627673995994,2.22044604925031e-14,1
"1729",-2.22044604925031e-14,0,-767.538087271572,2.22044604925031e-14,1
"1730",-2.22044604925031e-14,0,-766.449840204831,2.22044604925031e-14,1
"1731",-2.22044604925031e-14,0,-765.362931224823,2.22044604925031e-14,1
"1732",-2.22044604925031e-14,0,-764.277358762724,2.22044604925031e-14,1
"1733",-2.22044604925031e-14,0,-763.193121251935,2.22044604925031e-14,1
"1734",-2.22044604925031e-14,0,-762.110217127998,2.22044604925031e-14,1
"1735",-2.22044604925031e-14,0,-761.028644828536,2.22044604925031e-14,1
"1736",-2.22044604925031e-14,0,-759.948402793531,2.22044604925031e-14,1
"1737",-2.22044604925031e-14,0,-758.869489464869,2.22044604925031e-14,1
"1738",-2.22044604925031e-14,0,-757.791903286707,2.22044604925031e-14,1
"1739",-2.22044604925031e-14,0,-756.715642705283,2.22044604925031e-14,1
"1740",-2.22044604925031e-14,0,-755.640706169087,2.22044604925031e-14,1
"1741",-2.22044604925031e-14,0,-754.567092128539,2.22044604925031e-14,1
"1742",-2.22044604925031e-14,0,-753.494799036353,2.22044604925031e-14,1
"1743",-2.22044604925031e-14,0,-752.423825347271,2.22044604925031e-14,1
"1744",-2.22044604925031e-14,0,-751.354169518286,2.22044604925031e-14,1
"1745",-2.22044604925031e-14,0,-750.285830008343,2.22044604925031e-14,1
"1746",-2.22044604925031e-14,0,-749.2188052785,2.22044604925031e-14,1
"1747",-2.22044604925031e-14,0,-748.153093792052,2.22044604925031e-14,1
"1748",-2.22044604925031e-14,0,-747.088694014346,2.22044604925031e-14,1
"1749",-2.22044604925031e-14,0,-746.025604412836,2.22044604925031e-14,1
"1750",-2.22044604925031e-14,0,-744.963823456956,2.22044604925031e-14,1
"1751",-2.22044604925031e-14,0,-743.903349618347,2.22044604925031e-14,1
"1752",-2.22044604925031e-14,0,-742.844181370735,2.22044604925031e-14,1
"1753",-2.22044604925031e-14,0,-741.786317189867,2.22044604925031e-14,1
"1754",-2.22044604925031e-14,0,-740.729755553678,2.22044604925031e-14,1
"1755",-2.22044604925031e-14,0,-739.674494941987,2.22044604925031e-14,1
"1756",-2.22044604925031e-14,0,-738.620533836911,2.22044604925031e-14,1
"1757",-2.22044604925031e-14,0,-737.567870722458,2.22044604925031e-14,1
"1758",-2.22044604925031e-14,0,-736.516504084741,2.22044604925031e-14,1
"1759",-2.22044604925031e-14,0,-735.466432412056,2.22044604925031e-14,1
"1760",-2.22044604925031e-14,0,-734.417654194567,2.22044604925031e-14,1
"1761",-2.22044604925031e-14,0,-733.370167924604,2.22044604925031e-14,1
"1762",-2.22044604925031e-14,0,-732.323972096507,2.22044604925031e-14,1
"1763",-2.22044604925031e-14,0,-731.279065206677,2.22044604925031e-14,1
"1764",-2.22044604925031e-14,0,-730.235445753593,2.22044604925031e-14,1
"1765",-2.22044604925031e-14,0,-729.193112237649,2.22044604925031e-14,1
"1766",-2.22044604925031e-14,0,-728.152063161368,2.22044604925031e-14,1
"1767",-2.22044604925031e-14,0,-727.112297029395,2.22044604925031e-14,1
"1768",-2.22044604925031e-14,0,-726.073812348136,2.22044604925031e-14,1
"1769",-2.22044604925031e-14,0,-725.036607626237,2.22044604925031e-14,1
"1770",-2.22044604925031e-14,0,-724.000681374287,2.22044604925031e-14,1
"1771",-2.22044604925031e-14,0,-722.966032104932,2.22044604925031e-14,1
"1772",-2.22044604925031e-14,0,-721.932658332744,2.22044604925031e-14,1
"1773",-2.22044604925031e-14,0,-720.900558574426,2.22044604925031e-14,1
"1774",-2.22044604925031e-14,0,-719.869731348565,2.22044604925031e-14,1
"1775",-2.22044604925031e-14,0,-718.840175175773,2.22044604925031e-14,1
"1776",-2.22044604925031e-14,0,-717.811888578672,2.22044604925031e-14,1
"1777",-2.22044604925031e-14,0,-716.784870081946,2.22044604925031e-14,1
"1778",-2.22044604925031e-14,0,-715.759118212157,2.22044604925031e-14,1
"1779",-2.22044604925031e-14,0,-714.734631497879,2.22044604925031e-14,1
"1780",-2.22044604925031e-14,0,-713.71140846976,2.22044604925031e-14,1
"1781",-2.22044604925031e-14,0,-712.689447660323,2.22044604925031e-14,1
"1782",-2.22044604925031e-14,0,-711.668747604001,2.22044604925031e-14,1
"1783",-2.22044604925031e-14,0,-710.649306837386,2.22044604925031e-14,1
"1784",-2.22044604925031e-14,0,-709.631123898911,2.22044604925031e-14,1
"1785",-2.22044604925031e-14,0,-708.614197328978,2.22044604925031e-14,1
"1786",-2.22044604925031e-14,0,-707.598525670091,2.22044604925031e-14,1
"1787",-2.22044604925031e-14,0,-706.584107466424,2.22044604925031e-14,1
"1788",-2.22044604925031e-14,0,-705.570941264332,2.22044604925031e-14,1
"1789",-2.22044604925031e-14,0,-704.559025612084,2.22044604925031e-14,1
"1790",-2.22044604925031e-14,0,-703.548359059891,2.22044604925031e-14,1
"1791",-2.22044604925031e-14,0,-702.538940159769,2.22044604925031e-14,1
"1792",-2.22044604925031e-14,0,-701.530767465869,2.22044604925031e-14,1
"1793",-2.22044604925031e-14,0,-700.523839534139,2.22044604925031e-14,1
"1794",-2.22044604925031e-14,0,-699.518154922564,2.22044604925031e-14,1
"1795",-2.22044604925031e-14,0,-698.513712190954,2.22044604925031e-14,1
"1796",-2.22044604925031e-14,0,-697.510509901135,2.22044604925031e-14,1
"1797",-2.22044604925031e-14,0,-696.508546616745,2.22044604925031e-14,1
"1798",-2.22044604925031e-14,0,-695.507820903426,2.22044604925031e-14,1
"1799",-2.22044604925031e-14,0,-694.50833132873,2.22044604925031e-14,1
"1800",-2.22044604925031e-14,0,-693.510076462077,2.22044604925031e-14,1
"1801",-2.22044604925031e-14,0,-692.513054874835,2.22044604925031e-14,1
"1802",-2.22044604925031e-14,0,-691.517265140228,2.22044604925031e-14,1
"1803",-2.22044604925031e-14,0,-690.522705833495,2.22044604925031e-14,1
"1804",-2.22044604925031e-14,0,-689.529375531526,2.22044604925031e-14,1
"1805",-2.22044604925031e-14,0,-688.537272813332,2.22044604925031e-14,1
"1806",-2.22044604925031e-14,0,-687.546396259754,2.22044604925031e-14,1
"1807",-2.22044604925031e-14,0,-686.556744453563,2.22044604925031e-14,1
"1808",-2.22044604925031e-14,0,-685.568315979195,2.22044604925031e-14,1
"1809",-2.22044604925031e-14,0,-684.581109423255,2.22044604925031e-14,1
"1810",-2.22044604925031e-14,0,-683.595123374106,2.22044604925031e-14,1
"1811",-2.22044604925031e-14,0,-682.610356421835,2.22044604925031e-14,1
"1812",-2.22044604925031e-14,0,-681.626807158628,2.22044604925031e-14,1
"1813",-2.22044604925031e-14,0,-680.644474178477,2.22044604925031e-14,1
"1814",-2.22044604925031e-14,0,-679.66335607717,2.22044604925031e-14,1
"1815",-2.22044604925031e-14,0,-678.683451452274,2.22044604925031e-14,1
"1816",-2.22044604925031e-14,0,-677.704758903491,2.22044604925031e-14,1
"1817",-2.22044604925031e-14,0,-676.727277032079,2.22044604925031e-14,1
"1818",-2.22044604925031e-14,0,-675.751004441379,2.22044604925031e-14,1
"1819",-2.22044604925031e-14,0,-674.775939736313,2.22044604925031e-14,1
"1820",-2.22044604925031e-14,0,-673.80208152399,2.22044604925031e-14,1
"1821",-2.22044604925031e-14,0,-672.829428413035,2.22044604925031e-14,1
"1822",-2.22044604925031e-14,0,-671.857979014062,2.22044604925031e-14,1
"1823",-2.22044604925031e-14,0,-670.887731939561,2.22044604925031e-14,1
"1824",-2.22044604925031e-14,0,-669.918685803736,2.22044604925031e-14,1
"1825",-2.22044604925031e-14,0,-668.950839222665,2.22044604925031e-14,1
"1826",-2.22044604925031e-14,0,-667.984190814269,2.22044604925031e-14,1
"1827",-2.22044604925031e-14,0,-667.018739198188,2.22044604925031e-14,1
"1828",-2.22044604925031e-14,0,-666.054482996122,2.22044604925031e-14,1
"1829",-2.22044604925031e-14,0,-665.091420831323,2.22044604925031e-14,1
"1830",-2.22044604925031e-14,0,-664.129551328954,2.22044604925031e-14,1
"1831",-2.22044604925031e-14,0,-663.168873115963,2.22044604925031e-14,1
"1832",-2.22044604925031e-14,0,-662.209384821098,2.22044604925031e-14,1
"1833",-2.22044604925031e-14,0,-661.251085075049,2.22044604925031e-14,1
"1834",-2.22044604925031e-14,0,-660.293972510069,2.22044604925031e-14,1
"1835",-2.22044604925031e-14,0,-659.338045760375,2.22044604925031e-14,1
"1836",-2.22044604925031e-14,0,-658.383303461867,2.22044604925031e-14,1
"1837",-2.22044604925031e-14,0,-657.429744252268,2.22044604925031e-14,1
"1838",-2.22044604925031e-14,0,-656.477366771141,2.22044604925031e-14,1
"1839",-2.22044604925031e-14,0,-655.526169659821,2.22044604925031e-14,1
"1840",-2.22044604925031e-14,0,-654.576151561285,2.22044604925031e-14,1
"1841",-2.22044604925031e-14,0,-653.627311120468,2.22044604925031e-14,1
"1842",-2.22044604925031e-14,0,-652.679646983908,2.22044604925031e-14,1
"1843",-2.22044604925031e-14,0,-651.733157800085,2.22044604925031e-14,1
"1844",-2.22044604925031e-14,0,-650.787842219077,2.22044604925031e-14,1
"1845",-2.22044604925031e-14,0,-649.843698892842,2.22044604925031e-14,1
"1846",-2.22044604925031e-14,0,-648.900726475045,2.22044604925031e-14,1
"1847",-2.22044604925031e-14,0,-647.958923621076,2.22044604925031e-14,1
"1848",-2.22044604925031e-14,0,-647.018288988183,2.22044604925031e-14,1
"1849",-2.22044604925031e-14,0,-646.078821235276,2.22044604925031e-14,1
"1850",-2.22044604925031e-14,0,-645.140519023028,2.22044604925031e-14,1
"1851",-2.22044604925031e-14,0,-644.203381013813,2.22044604925031e-14,1
"1852",-2.22044604925031e-14,0,-643.267405871829,2.22044604925031e-14,1
"1853",-2.22044604925031e-14,0,-642.332592263026,2.22044604925031e-14,1
"1854",-2.22044604925031e-14,0,-641.39893885494,2.22044604925031e-14,1
"1855",-2.22044604925031e-14,0,-640.466444316918,2.22044604925031e-14,1
"1856",-2.22044604925031e-14,0,-639.535107320191,2.22044604925031e-14,1
"1857",-2.22044604925031e-14,0,-638.60492653739,2.22044604925031e-14,1
"1858",-2.22044604925031e-14,0,-637.675900643217,2.22044604925031e-14,1
"1859",-2.22044604925031e-14,0,-636.748028313814,2.22044604925031e-14,1
"1860",-2.22044604925031e-14,0,-635.821308227169,2.22044604925031e-14,1
"1861",-2.22044604925031e-14,0,-634.89573906301,2.22044604925031e-14,1
"1862",-2.22044604925031e-14,0,-633.971319502643,2.22044604925031e-14,1
"1863",-2.22044604925031e-14,0,-633.048048229304,2.22044604925031e-14,1
"1864",-2.22044604925031e-14,0,-632.125923927623,2.22044604925031e-14,1
"1865",-2.22044604925031e-14,0,-631.204945284239,2.22044604925031e-14,1
"1866",-2.22044604925031e-14,0,-630.285110987283,2.22044604925031e-14,1
"1867",-2.22044604925031e-14,0,-629.366419726639,2.22044604925031e-14,1
"1868",-2.22044604925031e-14,0,-628.448870193911,2.22044604925031e-14,1
"1869",-2.22044604925031e-14,0,-627.532461082457,2.22044604925031e-14,1
"1870",-2.22044604925031e-14,0,-626.617191087064,2.22044604925031e-14,1
"1871",-2.22044604925031e-14,0,-625.70305890449,2.22044604925031e-14,1
"1872",-2.22044604925031e-14,0,-624.790063233005,2.22044604925031e-14,1
"1873",-2.22044604925031e-14,0,-623.878202772682,2.22044604925031e-14,1
"1874",-2.22044604925031e-14,0,-622.967476225127,2.22044604925031e-14,1
"1875",-2.22044604925031e-14,0,-622.057882293714,2.22044604925031e-14,1
"1876",-2.22044604925031e-14,0,-621.149419683414,2.22044604925031e-14,1
"1877",-2.22044604925031e-14,0,-620.242087100928,2.22044604925031e-14,1
"1878",-2.22044604925031e-14,0,-619.335883254631,2.22044604925031e-14,1
"1879",-2.22044604925031e-14,0,-618.430806854446,2.22044604925031e-14,1
"1880",-2.22044604925031e-14,0,-617.526856612127,2.22044604925031e-14,1
"1881",-2.22044604925031e-14,0,-616.624031240916,2.22044604925031e-14,1
"1882",-2.22044604925031e-14,0,-615.722329455796,2.22044604925031e-14,1
"1883",-2.22044604925031e-14,0,-614.821749973298,2.22044604925031e-14,1
"1884",-2.22044604925031e-14,0,-613.922291511758,2.22044604925031e-14,1
"1885",-2.22044604925031e-14,0,-613.023952791116,2.22044604925031e-14,1
"1886",-2.22044604925031e-14,0,-612.126732532834,2.22044604925031e-14,1
"1887",-2.22044604925031e-14,0,-611.230629460044,2.22044604925031e-14,1
"1888",-2.22044604925031e-14,0,-610.335642297579,2.22044604925031e-14,1
"1889",-2.22044604925031e-14,0,-609.441769772028,2.22044604925031e-14,1
"1890",-2.22044604925031e-14,0,-608.549010611168,2.22044604925031e-14,1
"1891",-2.22044604925031e-14,0,-607.657363544968,2.22044604925031e-14,1
"1892",-2.22044604925031e-14,0,-606.766827304474,2.22044604925031e-14,1
"1893",-2.22044604925031e-14,0,-605.877400622891,2.22044604925031e-14,1
"1894",-2.22044604925031e-14,0,-604.989082234545,2.22044604925031e-14,1
"1895",-2.22044604925031e-14,0,-604.101870875727,2.22044604925031e-14,1
"1896",-2.22044604925031e-14,0,-603.21576528413,2.22044604925031e-14,1
"1897",-2.22044604925031e-14,0,-602.330764199154,2.22044604925031e-14,1
"1898",-2.22044604925031e-14,0,-601.44686636185,2.22044604925031e-14,1
"1899",-2.22044604925031e-14,0,-600.564070514784,2.22044604925031e-14,1
"1900",-2.22044604925031e-14,0,-599.682375402074,2.22044604925031e-14,1
"1901",-2.22044604925031e-14,0,-598.80177976957,2.22044604925031e-14,1
"1902",-2.22044604925031e-14,0,-597.922282364612,2.22044604925031e-14,1
"1903",-2.22044604925031e-14,0,-597.043881936269,2.22044604925031e-14,1
"1904",-2.22044604925031e-14,0,-596.166577234984,2.22044604925031e-14,1
"1905",-2.22044604925031e-14,0,-595.29036701296,2.22044604925031e-14,1
"1906",-2.22044604925031e-14,0,-594.415250023957,2.22044604925031e-14,1
"1907",-2.22044604925031e-14,0,-593.541225023258,2.22044604925031e-14,1
"1908",-2.22044604925031e-14,0,-592.668290767788,2.22044604925031e-14,1
"1909",-2.22044604925031e-14,0,-591.796446015916,2.22044604925031e-14,1
"1910",-2.22044604925031e-14,0,-590.925689527815,2.22044604925031e-14,1
"1911",-2.22044604925031e-14,0,-590.056020065014,2.22044604925031e-14,1
"1912",-2.22044604925031e-14,0,-589.187436390776,2.22044604925031e-14,1
"1913",-2.22044604925031e-14,0,-588.319937269777,2.22044604925031e-14,1
"1914",-2.22044604925031e-14,0,-587.453521468264,2.22044604925031e-14,1
"1915",-2.22044604925031e-14,0,-586.588187754224,2.22044604925031e-14,1
"1916",-2.22044604925031e-14,0,-585.723934897038,2.22044604925031e-14,1
"1917",-2.22044604925031e-14,0,-584.860761667678,2.22044604925031e-14,1
"1918",-2.22044604925031e-14,0,-583.99866683863,2.22044604925031e-14,1
"1919",-2.22044604925031e-14,0,-583.137649184071,2.22044604925031e-14,1
"1920",-2.22044604925031e-14,0,-582.27770747956,2.22044604925031e-14,1
"1921",-2.22044604925031e-14,0,-581.418840502282,2.22044604925031e-14,1
"1922",-2.22044604925031e-14,0,-580.561047030852,2.22044604925031e-14,1
"1923",-2.22044604925031e-14,0,-579.704325845636,2.22044604925031e-14,1
"1924",-2.22044604925031e-14,0,-578.84867572841,2.22044604925031e-14,1
"1925",-2.22044604925031e-14,0,-577.994095462454,2.22044604925031e-14,1
"1926",-2.22044604925031e-14,0,-577.140583832647,2.22044604925031e-14,1
"1927",-2.22044604925031e-14,0,-576.288139625306,2.22044604925031e-14,1
"1928",-2.22044604925031e-14,0,-575.43676162833,2.22044604925031e-14,1
"1929",-2.22044604925031e-14,0,-574.586448631301,2.22044604925031e-14,1
"1930",-2.22044604925031e-14,0,-573.737199424973,2.22044604925031e-14,1
"1931",-2.22044604925031e-14,0,-572.889012801841,2.22044604925031e-14,1
"1932",-2.22044604925031e-14,0,-572.041887555966,2.22044604925031e-14,1
"1933",-2.22044604925031e-14,0,-571.19582248273,2.22044604925031e-14,1
"1934",-2.22044604925031e-14,0,-570.350816379219,2.22044604925031e-14,1
"1935",-2.22044604925031e-14,0,-569.506868043959,2.22044604925031e-14,1
"1936",-2.22044604925031e-14,0,-568.663976276837,2.22044604925031e-14,1
"1937",-2.22044604925031e-14,0,-567.822139879496,2.22044604925031e-14,1
"1938",-2.22044604925031e-14,0,-566.98135765488,2.22044604925031e-14,1
"1939",-2.22044604925031e-14,0,-566.14162840747,2.22044604925031e-14,1
"1940",-2.22044604925031e-14,0,-565.302950943376,2.22044604925031e-14,1
"1941",-2.22044604925031e-14,0,-564.465324070034,2.22044604925031e-14,1
"1942",-2.22044604925031e-14,0,-563.628746596434,2.22044604925031e-14,1
"1943",-2.22044604925031e-14,0,-562.793217333049,2.22044604925031e-14,1
"1944",-2.22044604925031e-14,0,-561.958735091825,2.22044604925031e-14,1
"1945",-2.22044604925031e-14,0,-561.125298686239,2.22044604925031e-14,1
"1946",-2.22044604925031e-14,0,-560.292906931176,2.22044604925031e-14,1
"1947",-2.22044604925031e-14,0,-559.461558643053,2.22044604925031e-14,1
"1948",-2.22044604925031e-14,0,-558.631252639778,2.22044604925031e-14,1
"1949",-2.22044604925031e-14,0,-557.80198774063,2.22044604925031e-14,1
"1950",-2.22044604925031e-14,0,-556.973762766534,2.22044604925031e-14,1
"1951",-2.22044604925031e-14,0,-556.146576539616,2.22044604925031e-14,1
"1952",-2.22044604925031e-14,0,-555.320427883741,2.22044604925031e-14,1
"1953",-2.22044604925031e-14,0,-554.495315624117,2.22044604925031e-14,1
"1954",-2.22044604925031e-14,0,-553.671238587377,2.22044604925031e-14,1
"1955",-2.22044604925031e-14,0,-552.848195601634,2.22044604925031e-14,1
"1956",-2.22044604925031e-14,0,-552.026185496503,2.22044604925031e-14,1
"1957",-2.22044604925031e-14,0,-551.205207102998,2.22044604925031e-14,1
"1958",-2.22044604925031e-14,0,-550.385259253652,2.22044604925031e-14,1
"1959",-2.22044604925031e-14,0,-549.566340782405,2.22044604925031e-14,1
"1960",-2.22044604925031e-14,0,-548.748450524572,2.22044604925031e-14,1
"1961",-2.22044604925031e-14,0,-547.931587316997,2.22044604925031e-14,1
"1962",-2.22044604925031e-14,0,-547.115749998039,2.22044604925031e-14,1
"1963",-2.22044604925031e-14,0,-546.300937407212,2.22044604925031e-14,1
"1964",-2.22044604925031e-14,0,-545.487148385824,2.22044604925031e-14,1
"1965",-2.22044604925031e-14,0,-544.674381776394,2.22044604925031e-14,1
"1966",-2.22044604925031e-14,0,-543.862636422876,2.22044604925031e-14,1
"1967",-2.22044604925031e-14,0,-543.051911170828,2.22044604925031e-14,1
"1968",-2.22044604925031e-14,0,-542.242204866969,2.22044604925031e-14,1
"1969",-2.22044604925031e-14,0,-541.433516359623,2.22044604925031e-14,1
"1970",-2.22044604925031e-14,0,-540.625844498497,2.22044604925031e-14,1
"1971",-2.22044604925031e-14,0,-539.819188134792,2.22044604925031e-14,1
"1972",-2.22044604925031e-14,0,-539.013546120956,2.22044604925031e-14,1
"1973",-2.22044604925031e-14,0,-538.208917310955,2.22044604925031e-14,1
"1974",-2.22044604925031e-14,0,-537.40530056019,2.22044604925031e-14,1
"1975",-2.22044604925031e-14,0,-536.602694725428,2.22044604925031e-14,1
"1976",-2.22044604925031e-14,0,-535.801098664828,2.22044604925031e-14,1
"1977",-2.22044604925031e-14,0,-535.000511238004,2.22044604925031e-14,1
"1978",-2.22044604925031e-14,0,-534.20093130597,2.22044604925031e-14,1
"1979",-2.22044604925031e-14,0,-533.402357731109,2.22044604925031e-14,1
"1980",-2.22044604925031e-14,0,-532.604789377105,2.22044604925031e-14,1
"1981",-2.22044604925031e-14,0,-531.808225109371,2.22044604925031e-14,1
"1982",-2.22044604925031e-14,0,-531.012663794341,2.22044604925031e-14,1
"1983",-2.22044604925031e-14,0,-530.218104299911,2.22044604925031e-14,1
"1984",-2.22044604925031e-14,0,-529.424545495618,2.22044604925031e-14,1
"1985",-2.22044604925031e-14,0,-528.631986252118,2.22044604925031e-14,1
"1986",-2.22044604925031e-14,0,-527.840425441572,2.22044604925031e-14,1
"1987",-2.22044604925031e-14,0,-527.049861937488,2.22044604925031e-14,1
"1988",-2.22044604925031e-14,0,-526.260294614751,2.22044604925031e-14,1
"1989",-2.22044604925031e-14,0,-525.471722349639,2.22044604925031e-14,1
"1990",-2.22044604925031e-14,0,-524.684144019854,2.22044604925031e-14,1
"1991",-2.22044604925031e-14,0,-523.89755850435,2.22044604925031e-14,1
"1992",-2.22044604925031e-14,0,-523.111964683533,2.22044604925031e-14,1
"1993",-2.22044604925031e-14,0,-522.32736143913,2.22044604925031e-14,1
"1994",-2.22044604925031e-14,0,-521.543747654448,2.22044604925031e-14,1
"1995",-2.22044604925031e-14,0,-520.761122213763,2.22044604925031e-14,1
"1996",-2.22044604925031e-14,0,-519.979484003019,2.22044604925031e-14,1
"1997",-2.22044604925031e-14,0,-519.198831909531,2.22044604925031e-14,1
"1998",-2.22044604925031e-14,0,-518.419164821633,2.22044604925031e-14,1
"1999",-2.22044604925031e-14,0,-517.640481629495,2.22044604925031e-14,1
"2000",-2.22044604925031e-14,0,-516.862781224241,2.22044604925031e-14,1
"2001",-2.22044604925031e-14,0,-516.086062498596,2.22044604925031e-14,1
"2002",-2.22044604925031e-14,0,-515.310324346448,2.22044604925031e-14,1
"2003",-2.22044604925031e-14,0,-514.535565663258,2.22044604925031e-14,1
"2004",-2.22044604925031e-14,0,-513.761785345622,2.22044604925031e-14,1
"2005",-2.22044604925031e-14,0,-512.988982291536,2.22044604925031e-14,1
"2006",-2.22044604925031e-14,0,-512.217155400355,2.22044604925031e-14,1
"2007",-2.22044604925031e-14,0,-511.44630357284,2.22044604925031e-14,1
"2008",-2.22044604925031e-14,0,-510.676425710967,2.22044604925031e-14,1
"2009",-2.22044604925031e-14,0,-509.907520718061,2.22044604925031e-14,1
"2010",-2.22044604925031e-14,0,-509.139587498918,2.22044604925031e-14,1
"2011",-2.22044604925031e-14,0,-508.37262495946,2.22044604925031e-14,1
"2012",-2.22044604925031e-14,0,-507.606632007088,2.22044604925031e-14,1
"2013",-2.22044604925031e-14,0,-506.841607550439,2.22044604925031e-14,1
"2014",-2.22044604925031e-14,0,-506.077550499581,2.22044604925031e-14,1
"2015",-2.22044604925031e-14,0,-505.314459765756,2.22044604925031e-14,1
"2016",-2.22044604925031e-14,0,-504.552334261641,2.22044604925031e-14,1
"2017",-2.22044604925031e-14,0,-503.791172901156,2.22044604925031e-14,1
"2018",-2.22044604925031e-14,0,-503.030974599673,2.22044604925031e-14,1
"2019",-2.22044604925031e-14,0,-502.271738273575,2.22044604925031e-14,1
"2020",-2.22044604925031e-14,0,-501.51346284091,2.22044604925031e-14,1
"2021",-2.22044604925031e-14,0,-500.756147220845,2.22044604925031e-14,1
"2022",-2.22044604925031e-14,0,-499.999790333848,2.22044604925031e-14,1
"2023",-2.22044604925031e-14,0,-499.244391101719,2.22044604925031e-14,1
"2024",-2.22044604925031e-14,0,-498.489948447594,2.22044604925031e-14,1
"2025",-2.22044604925031e-14,0,-497.736461295828,2.22044604925031e-14,1
"2026",-2.22044604925031e-14,0,-496.983928572244,2.22044604925031e-14,1
"2027",-2.22044604925031e-14,0,-496.232349203755,2.22044604925031e-14,1
"2028",-2.22044604925031e-14,0,-495.481722118619,2.22044604925031e-14,1
"2029",-2.22044604925031e-14,0,-494.73204624645,2.22044604925031e-14,1
"2030",-2.22044604925031e-14,0,-493.983320518134,2.22044604925031e-14,1
"2031",-2.22044604925031e-14,0,-493.235543865853,2.22044604925031e-14,1
"2032",-2.22044604925031e-14,0,-492.488715223028,2.22044604925031e-14,1
"2033",-2.22044604925031e-14,0,-491.742833524359,2.22044604925031e-14,1
"2034",-2.22044604925031e-14,0,-490.997897705915,2.22044604925031e-14,1
"2035",-2.22044604925031e-14,0,-490.253906704908,2.22044604925031e-14,1
"2036",-2.22044604925031e-14,0,-489.510859459888,2.22044604925031e-14,1
"2037",-2.22044604925031e-14,0,-488.768754910826,2.22044604925031e-14,1
"2038",-2.22044604925031e-14,0,-488.027591998676,2.22044604925031e-14,1
"2039",-2.22044604925031e-14,0,-487.287369665913,2.22044604925031e-14,1
"2040",-2.22044604925031e-14,0,-486.548086856168,2.22044604925031e-14,1
"2041",-2.22044604925031e-14,0,-485.809742514302,2.22044604925031e-14,1
"2042",-2.22044604925031e-14,0,-485.072335586578,2.22044604925031e-14,1
"2043",-2.22044604925031e-14,0,-484.335865020393,2.22044604925031e-14,1
"2044",-2.22044604925031e-14,0,-483.600329764436,2.22044604925031e-14,1
"2045",-2.22044604925031e-14,0,-482.865728768708,2.22044604925031e-14,1
"2046",-2.22044604925031e-14,0,-482.132060984401,2.22044604925031e-14,1
"2047",-2.22044604925031e-14,0,-481.399325363967,2.22044604925031e-14,1
"2048",-2.22044604925031e-14,0,-480.667520861132,2.22044604925031e-14,1
"2049",-2.22044604925031e-14,0,-479.936646430933,2.22044604925031e-14,1
"2050",-2.22044604925031e-14,0,-479.206701029555,2.22044604925031e-14,1
"2051",-2.22044604925031e-14,0,-478.477683614403,2.22044604925031e-14,1
"2052",-2.22044604925031e-14,0,-477.749593144294,2.22044604925031e-14,1
"2053",-2.22044604925031e-14,0,-477.022428579088,2.22044604925031e-14,1
"2054",-2.22044604925031e-14,0,-476.296188880048,2.22044604925031e-14,1
"2055",-2.22044604925031e-14,0,-475.570873009602,2.22044604925031e-14,1
"2056",-2.22044604925031e-14,0,-474.846479931387,2.22044604925031e-14,1
"2057",-2.22044604925031e-14,0,-474.123008610341,2.22044604925031e-14,1
"2058",-2.22044604925031e-14,0,-473.400458012623,2.22044604925031e-14,1
"2059",-2.22044604925031e-14,0,-472.678827105498,2.22044604925031e-14,1
"2060",-2.22044604925031e-14,0,-471.958114857674,2.22044604925031e-14,1
"2061",-2.22044604925031e-14,0,-471.238320238937,2.22044604925031e-14,1
"2062",-2.22044604925031e-14,0,-470.519442220317,2.22044604925031e-14,1
"2063",-2.22044604925031e-14,0,-469.801479774087,2.22044604925031e-14,1
"2064",-2.22044604925031e-14,0,-469.084431873799,2.22044604925031e-14,1
"2065",-2.22044604925031e-14,0,-468.368297494107,2.22044604925031e-14,1
"2066",-2.22044604925031e-14,0,-467.653075610934,2.22044604925031e-14,1
"2067",-2.22044604925031e-14,0,-466.938765201492,2.22044604925031e-14,1
"2068",-2.22044604925031e-14,0,-466.225365244047,2.22044604925031e-14,1
"2069",-2.22044604925031e-14,0,-465.512874718247,2.22044604925031e-14,1
"2070",-2.22044604925031e-14,0,-464.801292604789,2.22044604925031e-14,1
"2071",-2.22044604925031e-14,0,-464.090617885728,2.22044604925031e-14,1
"2072",-2.22044604925031e-14,0,-463.38084954431,2.22044604925031e-14,1
"2073",-2.22044604925031e-14,0,-462.671986564781,2.22044604925031e-14,1
"2074",-2.22044604925031e-14,0,-461.964027932773,2.22044604925031e-14,1
"2075",-2.22044604925031e-14,0,-461.256972635196,2.22044604925031e-14,1
"2076",-2.22044604925031e-14,0,-460.55081965995,2.22044604925031e-14,1
"2077",-2.22044604925031e-14,0,-459.845567996234,2.22044604925031e-14,1
"2078",-2.22044604925031e-14,0,-459.141216634479,2.22044604925031e-14,1
"2079",-2.22044604925031e-14,0,-458.437764566183,2.22044604925031e-14,1
"2080",-2.22044604925031e-14,0,-457.735210784166,2.22044604925031e-14,1
"2081",-2.22044604925031e-14,0,-457.033554282424,2.22044604925031e-14,1
"2082",-2.22044604925031e-14,0,-456.332794056048,2.22044604925031e-14,1
"2083",-2.22044604925031e-14,0,-455.632929101371,2.22044604925031e-14,1
"2084",-2.22044604925031e-14,0,-454.933958415923,2.22044604925031e-14,1
"2085",-2.22044604925031e-14,0,-454.235880998426,2.22044604925031e-14,1
"2086",-2.22044604925031e-14,0,-453.538695848659,2.22044604925031e-14,1
"2087",-2.22044604925031e-14,0,-452.84240196778,2.22044604925031e-14,1
"2088",-2.22044604925031e-14,0,-452.146998357937,2.22044604925031e-14,1
"2089",-2.22044604925031e-14,0,-451.452484022575,2.22044604925031e-14,1
"2090",-2.22044604925031e-14,0,-450.758857966231,2.22044604925031e-14,1
"2091",-2.22044604925031e-14,0,-450.066119194685,2.22044604925031e-14,1
"2092",-2.22044604925031e-14,0,-449.374266714845,2.22044604925031e-14,1
"2093",-2.22044604925031e-14,0,-448.683299534757,2.22044604925031e-14,1
"2094",-2.22044604925031e-14,0,-447.993216663697,2.22044604925031e-14,1
"2095",-2.22044604925031e-14,0,-447.304017112067,2.22044604925031e-14,1
"2096",-2.22044604925031e-14,0,-446.61569989148,2.22044604925031e-14,1
"2097",-2.22044604925031e-14,0,-445.92826401456,2.22044604925031e-14,1
"2098",-2.22044604925031e-14,0,-445.241708495224,2.22044604925031e-14,1
"2099",-2.22044604925031e-14,0,-444.556032348594,2.22044604925031e-14,1
"2100",-2.22044604925031e-14,0,-443.871234590754,2.22044604925031e-14,1
"2101",-2.22044604925031e-14,0,-443.187314239087,2.22044604925031e-14,1
"2102",-2.22044604925031e-14,0,-442.504270312168,2.22044604925031e-14,1
"2103",-2.22044604925031e-14,0,-441.822101829531,2.22044604925031e-14,1
"2104",-2.22044604925031e-14,0,-441.140807812035,2.22044604925031e-14,1
"2105",-2.22044604925031e-14,0,-440.460387281556,2.22044604925031e-14,1
"2106",-2.22044604925031e-14,0,-439.780839261292,2.22044604925031e-14,1
"2107",-2.22044604925031e-14,0,-439.102162775341,2.22044604925031e-14,1
"2108",-2.22044604925031e-14,0,-438.42435684912,2.22044604925031e-14,1
"2109",-2.22044604925031e-14,0,-437.747420509142,2.22044604925031e-14,1
"2110",-2.22044604925031e-14,0,-437.071352782977,2.22044604925031e-14,1
"2111",-2.22044604925031e-14,0,-436.396152699546,2.22044604925031e-14,1
"2112",-2.22044604925031e-14,0,-435.721819288569,2.22044604925031e-14,1
"2113",-2.22044604925031e-14,0,-435.048351581236,2.22044604925031e-14,1
"2114",-2.22044604925031e-14,0,-434.375748609553,2.22044604925031e-14,1
"2115",-2.22044604925031e-14,0,-433.704009406931,2.22044604925031e-14,1
"2116",-2.22044604925031e-14,0,-433.033133007773,2.22044604925031e-14,1
"2117",-2.22044604925031e-14,0,-432.363118447621,2.22044604925031e-14,1
"2118",-2.22044604925031e-14,0,-431.693964763099,2.22044604925031e-14,1
"2119",-2.22044604925031e-14,0,-431.025670992033,2.22044604925031e-14,1
"2120",-2.22044604925031e-14,0,-430.358236173314,2.22044604925031e-14,1
"2121",-2.22044604925031e-14,0,-429.691659346978,2.22044604925031e-14,1
"2122",-2.22044604925031e-14,0,-429.025939554141,2.22044604925031e-14,1
"2123",-2.22044604925031e-14,0,-428.361075837035,2.22044604925031e-14,1
"2124",-2.22044604925031e-14,0,-427.697067239073,2.22044604925031e-14,1
"2125",-2.22044604925031e-14,0,-427.0339128047,2.22044604925031e-14,1
"2126",-2.22044604925031e-14,0,-426.371611579515,2.22044604925031e-14,1
"2127",-2.22044604925031e-14,0,-425.710162610183,2.22044604925031e-14,1
"2128",-2.22044604925031e-14,0,-425.049564944476,2.22044604925031e-14,1
"2129",-2.22044604925031e-14,0,-424.389817631358,2.22044604925031e-14,1
"2130",-2.22044604925031e-14,0,-423.730919720766,2.22044604925031e-14,1
"2131",-2.22044604925031e-14,0,-423.072870263858,2.22044604925031e-14,1
"2132",-2.22044604925031e-14,0,-422.415668312773,2.22044604925031e-14,1
"2133",-2.22044604925031e-14,0,-421.759312920846,2.22044604925031e-14,1
"2134",-2.22044604925031e-14,0,-421.103803142463,2.22044604925031e-14,1
"2135",-2.22044604925031e-14,0,-420.44913803311,2.22044604925031e-14,1
"2136",-2.22044604925031e-14,0,-419.795316649322,2.22044604925031e-14,1
"2137",-2.22044604925031e-14,0,-419.142338048856,2.22044604925031e-14,1
"2138",-2.22044604925031e-14,0,-418.490201290377,2.22044604925031e-14,1
"2139",-2.22044604925031e-14,0,-417.83890543376,2.22044604925031e-14,1
"2140",-2.22044604925031e-14,0,-417.188449539935,2.22044604925031e-14,1
"2141",-2.22044604925031e-14,0,-416.538832670918,2.22044604925031e-14,1
"2142",-2.22044604925031e-14,0,-415.890053889812,2.22044604925031e-14,1
"2143",-2.22044604925031e-14,0,-415.242112260658,2.22044604925031e-14,1
"2144",-2.22044604925031e-14,0,-414.595006848911,2.22044604925031e-14,1
"2145",-2.22044604925031e-14,0,-413.948736720809,2.22044604925031e-14,1
"2146",-2.22044604925031e-14,0,-413.303300943694,2.22044604925031e-14,1
"2147",-2.22044604925031e-14,0,-412.658698586211,2.22044604925031e-14,1
"2148",-2.22044604925031e-14,0,-412.014928717705,2.22044604925031e-14,1
"2149",-2.22044604925031e-14,0,-411.371990408896,2.22044604925031e-14,1
"2150",-2.22044604925031e-14,0,-410.729882731508,2.22044604925031e-14,1
"2151",-2.22044604925031e-14,0,-410.088604758237,2.22044604925031e-14,1
"2152",-2.22044604925031e-14,0,-409.448155562972,2.22044604925031e-14,1
"2153",-2.22044604925031e-14,0,-408.808534220486,2.22044604925031e-14,1
"2154",-2.22044604925031e-14,0,-408.169739806842,2.22044604925031e-14,1
"2155",-2.22044604925031e-14,0,-407.531771398974,2.22044604925031e-14,1
"2156",-2.22044604925031e-14,0,-406.894628074989,2.22044604925031e-14,1
"2157",-2.22044604925031e-14,0,-406.258308914048,2.22044604925031e-14,1
"2158",-2.22044604925031e-14,0,-405.622812996232,2.22044604925031e-14,1
"2159",-2.22044604925031e-14,0,-404.988139402876,2.22044604925031e-14,1
"2160",-2.22044604925031e-14,0,-404.354287216179,2.22044604925031e-14,1
"2161",-2.22044604925031e-14,0,-403.721255519612,2.22044604925031e-14,1
"2162",-2.22044604925031e-14,0,-403.089043397401,2.22044604925031e-14,1
"2163",-2.22044604925031e-14,0,-402.45764993513,2.22044604925031e-14,1
"2164",-2.22044604925031e-14,0,-401.827074219185,2.22044604925031e-14,1
"2165",-2.22044604925031e-14,0,-401.197315337152,2.22044604925031e-14,1
"2166",-2.22044604925031e-14,0,-400.568372377589,2.22044604925031e-14,1
"2167",-2.22044604925031e-14,0,-399.940244430108,2.22044604925031e-14,1
"2168",-2.22044604925031e-14,0,-399.312930585355,2.22044604925031e-14,1
"2169",-2.22044604925031e-14,0,-398.686429935045,2.22044604925031e-14,1
"2170",-2.22044604925031e-14,0,-398.060741571955,2.22044604925031e-14,1
"2171",-2.22044604925031e-14,0,-397.435864589719,2.22044604925031e-14,1
"2172",-2.22044604925031e-14,0,-396.811798083238,2.22044604925031e-14,1
"2173",-2.22044604925031e-14,0,-396.188541148335,2.22044604925031e-14,1
"2174",-2.22044604925031e-14,0,-395.566092881859,2.22044604925031e-14,1
"2175",-2.22044604925031e-14,0,-394.944452381722,2.22044604925031e-14,1
"2176",-2.22044604925031e-14,0,-394.323618746834,2.22044604925031e-14,1
"2177",-2.22044604925031e-14,0,-393.703591077154,2.22044604925031e-14,1
"2178",-2.22044604925031e-14,0,-393.084368473651,2.22044604925031e-14,1
"2179",-2.22044604925031e-14,0,-392.465950038334,2.22044604925031e-14,1
"2180",-2.22044604925031e-14,0,-391.848334874158,2.22044604925031e-14,1
"2181",-2.22044604925031e-14,0,-391.231522085202,2.22044604925031e-14,1
"2182",-2.22044604925031e-14,0,-390.615510776572,2.22044604925031e-14,1
"2183",-2.22044604925031e-14,0,-390.000300054349,2.22044604925031e-14,1
"2184",-2.22044604925031e-14,0,-389.385889025464,2.22044604925031e-14,1
"2185",-2.22044604925031e-14,0,-388.7722767982,2.22044604925031e-14,1
"2186",-2.22044604925031e-14,0,-388.159462481626,2.22044604925031e-14,1
"2187",-2.22044604925031e-14,0,-387.547445185779,2.22044604925031e-14,1
"2188",-2.22044604925031e-14,0,-386.936224021932,2.22044604925031e-14,1
"2189",-2.22044604925031e-14,0,-386.325798102187,2.22044604925031e-14,1
"2190",-2.22044604925031e-14,0,-385.716166539653,2.22044604925031e-14,1
"2191",-2.22044604925031e-14,0,-385.107328448506,2.22044604925031e-14,1
"2192",-2.22044604925031e-14,0,-384.499282943983,2.22044604925031e-14,1
"2193",-2.22044604925031e-14,0,-383.892029142085,2.22044604925031e-14,1
"2194",-2.22044604925031e-14,0,-383.285566160131,2.22044604925031e-14,1
"2195",-2.22044604925031e-14,0,-382.679893116224,2.22044604925031e-14,1
"2196",-2.22044604925031e-14,0,-382.075009129546,2.22044604925031e-14,1
"2197",-2.22044604925031e-14,0,-381.470913320242,2.22044604925031e-14,1
"2198",-2.22044604925031e-14,0,-380.867604809477,2.22044604925031e-14,1
"2199",-2.22044604925031e-14,0,-380.265082719323,2.22044604925031e-14,1
"2200",-2.22044604925031e-14,0,-379.663346173039,2.22044604925031e-14,1
"2201",-2.22044604925031e-14,0,-379.062394294675,2.22044604925031e-14,1
"2202",-2.22044604925031e-14,0,-378.462226209391,2.22044604925031e-14,1
"2203",-2.22044604925031e-14,0,-377.86284104324,2.22044604925031e-14,1
"2204",-2.22044604925031e-14,0,-377.26423792339,2.22044604925031e-14,1
"2205",-2.22044604925031e-14,0,-376.666415977842,2.22044604925031e-14,1
"2206",-2.22044604925031e-14,0,-376.069374335671,2.22044604925031e-14,1
"2207",-2.22044604925031e-14,0,-375.473112126974,2.22044604925031e-14,1
"2208",-2.22044604925031e-14,0,-374.877628482712,2.22044604925031e-14,1
"2209",-2.22044604925031e-14,0,-374.282922534904,2.22044604925031e-14,1
"2210",-2.22044604925031e-14,0,-373.688993416512,2.22044604925031e-14,1
"2211",-2.22044604925031e-14,0,-373.095840261514,2.22044604925031e-14,1
"2212",-2.22044604925031e-14,0,-372.50346220489,2.22044604925031e-14,1
"2213",-2.22044604925031e-14,0,-371.911858382383,2.22044604925031e-14,1
"2214",-2.22044604925031e-14,0,-371.321027931012,2.22044604925031e-14,1
"2215",-2.22044604925031e-14,0,-370.730969988594,2.22044604925031e-14,1
"2216",-2.22044604925031e-14,0,-370.141683693899,2.22044604925031e-14,1
"2217",-2.22044604925031e-14,0,-369.553168186648,2.22044604925031e-14,1
"2218",-2.22044604925031e-14,0,-368.965422607782,2.22044604925031e-14,1
"2219",-2.22044604925031e-14,0,-368.378446098807,2.22044604925031e-14,1
"2220",-2.22044604925031e-14,0,-367.792237802552,2.22044604925031e-14,1
"2221",-2.22044604925031e-14,0,-367.206796862548,2.22044604925031e-14,1
"2222",-2.22044604925031e-14,0,-366.622122423412,2.22044604925031e-14,1
"2223",-2.22044604925031e-14,0,-366.038213630672,2.22044604925031e-14,1
"2224",-2.22044604925031e-14,0,-365.455069630953,2.22044604925031e-14,1
"2225",-2.22044604925031e-14,0,-364.872689571594,2.22044604925031e-14,1
"2226",-2.22044604925031e-14,0,-364.291072601062,2.22044604925031e-14,1
"2227",-2.22044604925031e-14,0,-363.710217868795,2.22044604925031e-14,1
"2228",-2.22044604925031e-14,0,-363.130124524988,2.22044604925031e-14,1
"2229",-2.22044604925031e-14,0,-362.550791721098,2.22044604925031e-14,1
"2230",-2.22044604925031e-14,0,-361.972218609176,2.22044604925031e-14,1
"2231",-2.22044604925031e-14,0,-361.394404342496,2.22044604925031e-14,1
"2232",-2.22044604925031e-14,0,-360.81734807513,2.22044604925031e-14,1
"2233",-2.22044604925031e-14,0,-360.241048962198,2.22044604925031e-14,1
"2234",-2.22044604925031e-14,0,-359.665506159716,2.22044604925031e-14,1
"2235",-2.22044604925031e-14,0,-359.090718824532,2.22044604925031e-14,1
"2236",-2.22044604925031e-14,0,-358.516686114656,2.22044604925031e-14,1
"2237",-2.22044604925031e-14,0,-357.943407188858,2.22044604925031e-14,1
"2238",-2.22044604925031e-14,0,-357.370881206979,2.22044604925031e-14,1
"2239",-2.22044604925031e-14,0,-356.799107329624,2.22044604925031e-14,1
"2240",-2.22044604925031e-14,0,-356.228084718549,2.22044604925031e-14,1
"2241",-2.22044604925031e-14,0,-355.657812536276,2.22044604925031e-14,1
"2242",-2.22044604925031e-14,0,-355.088289946182,2.22044604925031e-14,1
"2243",-2.22044604925031e-14,0,-354.519516112982,2.22044604925031e-14,1
"2244",-2.22044604925031e-14,0,-353.951490201874,2.22044604925031e-14,1
"2245",-2.22044604925031e-14,0,-353.384211379245,2.22044604925031e-14,1
"2246",-2.22044604925031e-14,0,-352.817678812208,2.22044604925031e-14,1
"2247",-2.22044604925031e-14,0,-352.251891668947,2.22044604925031e-14,1
"2248",-2.22044604925031e-14,0,-351.686849118648,2.22044604925031e-14,1
"2249",-2.22044604925031e-14,0,-351.12255033127,2.22044604925031e-14,1
"2250",-2.22044604925031e-14,0,-350.558994477651,2.22044604925031e-14,1
"2251",-2.22044604925031e-14,0,-349.996180729732,2.22044604925031e-14,1
"2252",-2.22044604925031e-14,0,-349.434108260265,2.22044604925031e-14,1
"2253",-2.22044604925031e-14,0,-348.872776242901,2.22044604925031e-14,1
"2254",-2.22044604925031e-14,0,-348.312183852331,2.22044604925031e-14,1
"2255",-2.22044604925031e-14,0,-347.752330263889,2.22044604925031e-14,1
"2256",-2.22044604925031e-14,0,-347.193214654152,2.22044604925031e-14,1
"2257",-2.22044604925031e-14,0,-346.634836200402,2.22044604925031e-14,1
"2258",-2.22044604925031e-14,0,-346.077194081021,2.22044604925031e-14,1
"2259",-2.22044604925031e-14,0,-345.520287474965,2.22044604925031e-14,1
"2260",-2.22044604925031e-14,0,-344.964115562448,2.22044604925031e-14,1
"2261",-2.22044604925031e-14,0,-344.40867752442,2.22044604925031e-14,1
"2262",-2.22044604925031e-14,0,-343.853972542729,2.22044604925031e-14,1
"2263",-2.22044604925031e-14,0,-343.299999800238,2.22044604925031e-14,1
"2264",-2.22044604925031e-14,0,-342.7467584806,2.22044604925031e-14,1
"2265",-2.22044604925031e-14,0,-342.194247768453,2.22044604925031e-14,1
"2266",-2.22044604925031e-14,0,-341.642466849227,2.22044604925031e-14,1
"2267",-2.22044604925031e-14,0,-341.091414909403,2.22044604925031e-14,1
"2268",-2.22044604925031e-14,0,-340.541091136225,2.22044604925031e-14,1
"2269",-2.22044604925031e-14,0,-339.991494717934,2.22044604925031e-14,1
"2270",-2.22044604925031e-14,0,-339.442624843534,2.22044604925031e-14,1
"2271",-2.22044604925031e-14,0,-338.894480703119,2.22044604925031e-14,1
"2272",-2.22044604925031e-14,0,-338.347061487518,2.22044604925031e-14,1
"2273",-2.22044604925031e-14,0,-337.800366388477,2.22044604925031e-14,1
"2274",-2.22044604925031e-14,0,-337.254394598707,2.22044604925031e-14,1
"2275",-2.22044604925031e-14,0,-336.709145311809,2.22044604925031e-14,1
"2276",-2.22044604925031e-14,0,-336.16461772207,2.22044604925031e-14,1
"2277",-2.22044604925031e-14,0,-335.620811024948,2.22044604925031e-14,1
"2278",-2.22044604925031e-14,0,-335.077724416607,2.22044604925031e-14,1
"2279",-2.22044604925031e-14,0,-334.535357094202,2.22044604925031e-14,1
"2280",-2.22044604925031e-14,0,-333.993708255602,2.22044604925031e-14,1
"2281",-2.22044604925031e-14,0,-333.452777099761,2.22044604925031e-14,1
"2282",-2.22044604925031e-14,0,-332.912562826488,2.22044604925031e-14,1
"2283",-2.22044604925031e-14,0,-332.373064636221,2.22044604925031e-14,1
"2284",-2.22044604925031e-14,0,-331.83428173065,2.22044604925031e-14,1
"2285",-2.22044604925031e-14,0,-331.296213312042,2.22044604925031e-14,1
"2286",-2.22044604925031e-14,0,-330.758858583673,2.22044604925031e-14,1
"2287",-2.22044604925031e-14,0,-330.222216749651,2.22044604925031e-14,1
"2288",-2.22044604925031e-14,0,-329.686287015106,2.22044604925031e-14,1
"2289",-2.22044604925031e-14,0,-329.15106858579,2.22044604925031e-14,1
"2290",-2.22044604925031e-14,0,-328.616560668463,2.22044604925031e-14,1
"2291",-2.22044604925031e-14,0,-328.082762470756,2.22044604925031e-14,1
"2292",-2.22044604925031e-14,0,-327.549673201212,2.22044604925031e-14,1
"2293",-2.22044604925031e-14,0,-327.017292069093,2.22044604925031e-14,1
"2294",-2.22044604925031e-14,0,-326.485618284706,2.22044604925031e-14,1
"2295",-2.22044604925031e-14,0,-325.954651059084,2.22044604925031e-14,1
"2296",-2.22044604925031e-14,0,-325.424389604131,2.22044604925031e-14,1
"2297",-2.22044604925031e-14,0,-324.89483313274,2.22044604925031e-14,1
"2298",-2.22044604925031e-14,0,-324.365980858551,2.22044604925031e-14,1
"2299",-2.22044604925031e-14,0,-323.837831996081,2.22044604925031e-14,1
"2300",-2.22044604925031e-14,0,-323.310385760747,2.22044604925031e-14,1
"2301",-2.22044604925031e-14,0,-322.78364136879,2.22044604925031e-14,1
"2302",-2.22044604925031e-14,0,-322.257598037312,2.22044604925031e-14,1
"2303",-2.22044604925031e-14,0,-321.732254984165,2.22044604925031e-14,1
"2304",-2.22044604925031e-14,0,-321.207611428404,2.22044604925031e-14,1
"2305",-2.22044604925031e-14,0,-320.68366658947,2.22044604925031e-14,1
"2306",-2.22044604925031e-14,0,-320.160419688028,2.22044604925031e-14,1
"2307",-2.22044604925031e-14,0,-319.637869945287,2.22044604925031e-14,1
"2308",-2.22044604925031e-14,0,-319.116016583638,2.22044604925031e-14,1
"2309",-2.22044604925031e-14,0,-318.594858826004,2.22044604925031e-14,1
"2310",-2.22044604925031e-14,0,-318.074395896335,2.22044604925031e-14,1
"2311",-2.22044604925031e-14,0,-317.554627019442,2.22044604925031e-14,1
"2312",-2.22044604925031e-14,0,-317.035551420878,2.22044604925031e-14,1
"2313",-2.22044604925031e-14,0,-316.51716832714,2.22044604925031e-14,1
"2314",-2.22044604925031e-14,0,-315.999476965434,2.22044604925031e-14,1
"2315",-2.22044604925031e-14,0,-315.482476563912,2.22044604925031e-14,1
"2316",-2.22044604925031e-14,0,-314.966166351601,2.22044604925031e-14,1
"2317",-2.22044604925031e-14,0,-314.450545558187,2.22044604925031e-14,1
"2318",-2.22044604925031e-14,0,-313.935613414473,2.22044604925031e-14,1
"2319",-2.22044604925031e-14,0,-313.421369151771,2.22044604925031e-14,1
"2320",-2.22044604925031e-14,0,-312.907812002543,2.22044604925031e-14,1
"2321",-2.22044604925031e-14,0,-312.394941199817,2.22044604925031e-14,1
"2322",-2.22044604925031e-14,0,-311.882755977636,2.22044604925031e-14,1
"2323",-2.22044604925031e-14,0,-311.371255570803,2.22044604925031e-14,1
"2324",-2.22044604925031e-14,0,-310.860439214969,2.22044604925031e-14,1
"2325",-2.22044604925031e-14,0,-310.350306146595,2.22044604925031e-14,1
"2326",-2.22044604925031e-14,0,-309.840855602954,2.22044604925031e-14,1
"2327",-2.22044604925031e-14,0,-309.332086822236,2.22044604925031e-14,1
"2328",-2.22044604925031e-14,0,-308.823999043315,2.22044604925031e-14,1
"2329",-2.22044604925031e-14,0,-308.316591506022,2.22044604925031e-14,1
"2330",-2.22044604925031e-14,0,-307.809863450963,2.22044604925031e-14,1
"2331",-2.22044604925031e-14,0,-307.303814119456,2.22044604925031e-14,1
"2332",-2.22044604925031e-14,0,-306.798442753914,2.22044604925031e-14,1
"2333",-2.22044604925031e-14,0,-306.293748597253,2.22044604925031e-14,1
"2334",-2.22044604925031e-14,0,-305.789730893501,2.22044604925031e-14,1
"2335",-2.22044604925031e-14,0,-305.286388887196,2.22044604925031e-14,1
"2336",-2.22044604925031e-14,0,-304.783721824006,2.22044604925031e-14,1
"2337",-2.22044604925031e-14,0,-304.281728950147,2.22044604925031e-14,1
"2338",-2.22044604925031e-14,0,-303.780409512813,2.22044604925031e-14,1
"2339",-2.22044604925031e-14,0,-303.279762759987,2.22044604925031e-14,1
"2340",-2.22044604925031e-14,0,-302.779787940405,2.22044604925031e-14,1
"2341",-2.22044604925031e-14,0,-302.280484303637,2.22044604925031e-14,1
"2342",-2.22044604925031e-14,0,-301.781851100126,2.22044604925031e-14,1
"2343",-2.22044604925031e-14,0,-301.283887581064,2.22044604925031e-14,1
"2344",-2.22044604925031e-14,0,-300.786592998398,2.22044604925031e-14,1
"2345",-2.22044604925031e-14,0,-300.289966605032,2.22044604925031e-14,1
"2346",-2.22044604925031e-14,0,-299.794007654565,2.22044604925031e-14,1
"2347",-2.22044604925031e-14,0,-299.298715401399,2.22044604925031e-14,1
"2348",-2.22044604925031e-14,0,-298.804089100778,2.22044604925031e-14,1
"2349",-2.22044604925031e-14,0,-298.310128008696,2.22044604925031e-14,1
"2350",-2.22044604925031e-14,0,-297.816831382058,2.22044604925031e-14,1
"2351",-2.22044604925031e-14,0,-297.324198478494,2.22044604925031e-14,1
"2352",-2.22044604925031e-14,0,-296.832228556334,2.22044604925031e-14,1
"2353",-2.22044604925031e-14,0,-296.340920874899,2.22044604925031e-14,1
"2354",-2.22044604925031e-14,0,-295.8502746942,2.22044604925031e-14,1
"2355",-2.22044604925031e-14,0,-295.360289274986,2.22044604925031e-14,1
"2356",-2.22044604925031e-14,0,-294.870963878989,2.22044604925031e-14,1
"2357",-2.22044604925031e-14,0,-294.382297768561,2.22044604925031e-14,1
"2358",-2.22044604925031e-14,0,-293.894290206954,2.22044604925031e-14,1
"2359",-2.22044604925031e-14,0,-293.406940458026,2.22044604925031e-14,1
"2360",-2.22044604925031e-14,0,-292.920247786728,2.22044604925031e-14,1
"2361",-2.22044604925031e-14,0,-292.434211458502,2.22044604925031e-14,1
"2362",-2.22044604925031e-14,0,-291.948830739792,2.22044604925031e-14,1
"2363",-2.22044604925031e-14,0,-291.464104897761,2.22044604925031e-14,1
"2364",-2.22044604925031e-14,0,-290.980033200234,2.22044604925031e-14,1
"2365",-2.22044604925031e-14,0,-290.496614915981,2.22044604925031e-14,1
"2366",-2.22044604925031e-14,0,-290.013849314535,2.22044604925031e-14,1
"2367",-2.22044604925031e-14,0,-289.531735666175,2.22044604925031e-14,1
"2368",-2.22044604925031e-14,0,-289.050273241929,2.22044604925031e-14,1
"2369",-2.22044604925031e-14,0,-288.569461313653,2.22044604925031e-14,1
"2370",-2.22044604925031e-14,0,-288.089299153991,2.22044604925031e-14,1
"2371",-2.22044604925031e-14,0,-287.60978603632,2.22044604925031e-14,1
"2372",-2.22044604925031e-14,0,-287.130921234933,2.22044604925031e-14,1
"2373",-2.22044604925031e-14,0,-286.652704024604,2.22044604925031e-14,1
"2374",-2.22044604925031e-14,0,-286.175133681158,2.22044604925031e-14,1
"2375",-2.22044604925031e-14,0,-285.698209481141,2.22044604925031e-14,1
"2376",-2.22044604925031e-14,0,-285.221930701822,2.22044604925031e-14,1
"2377",-2.22044604925031e-14,0,-284.746296621191,2.22044604925031e-14,1
"2378",-2.22044604925031e-14,0,-284.271306518064,2.22044604925031e-14,1
"2379",-2.22044604925031e-14,0,-283.79695967215,2.22044604925031e-14,1
"2380",-2.22044604925031e-14,0,-283.323255363708,2.22044604925031e-14,1
"2381",-2.22044604925031e-14,0,-282.850192873875,2.22044604925031e-14,1
"2382",-2.22044604925031e-14,0,-282.377771484599,2.22044604925031e-14,1
"2383",-2.22044604925031e-14,0,-281.905990478495,2.22044604925031e-14,1
"2384",-2.22044604925031e-14,0,-281.434849139022,2.22044604925031e-14,1
"2385",-2.22044604925031e-14,0,-280.964346750355,2.22044604925031e-14,1
"2386",-2.22044604925031e-14,0,-280.494482597475,2.22044604925031e-14,1
"2387",-2.22044604925031e-14,0,-280.025255966065,2.22044604925031e-14,1
"2388",-2.22044604925031e-14,0,-279.556666142566,2.22044604925031e-14,1
"2389",-2.22044604925031e-14,0,-279.08871241426,2.22044604925031e-14,1
"2390",-2.22044604925031e-14,0,-278.621394069211,2.22044604925031e-14,1
"2391",-2.22044604925031e-14,0,-278.15471039607,2.22044604925031e-14,1
"2392",-2.22044604925031e-14,0,-277.688660684353,2.22044604925031e-14,1
"2393",-2.22044604925031e-14,0,-277.223244224365,2.22044604925031e-14,1
"2394",-2.22044604925031e-14,0,-276.758460307103,2.22044604925031e-14,1
"2395",-2.22044604925031e-14,0,-276.29430822437,2.22044604925031e-14,1
"2396",-2.22044604925031e-14,0,-275.830787268576,2.22044604925031e-14,1
"2397",-2.22044604925031e-14,0,-275.367896733168,2.22044604925031e-14,1
"2398",-2.22044604925031e-14,0,-274.905635912082,2.22044604925031e-14,1
"2399",-2.22044604925031e-14,0,-274.444004100095,2.22044604925031e-14,1
"2400",-2.22044604925031e-14,0,-273.983000592725,2.22044604925031e-14,1
"2401",-2.22044604925031e-14,0,-273.522624686242,2.22044604925031e-14,1
"2402",-2.22044604925031e-14,0,-273.062875677688,2.22044604925031e-14,1
"2403",-2.22044604925031e-14,0,-272.603752864857,2.22044604925031e-14,1
"2404",-2.22044604925031e-14,0,-272.145255546141,2.22044604925031e-14,1
"2405",-2.22044604925031e-14,0,-271.687383020925,2.22044604925031e-14,1
"2406",-2.22044604925031e-14,0,-271.230134589136,2.22044604925031e-14,1
"2407",-2.22044604925031e-14,0,-270.773509551527,2.22044604925031e-14,1
"2408",-2.22044604925031e-14,0,-270.317507209541,2.22044604925031e-14,1
"2409",-2.22044604925031e-14,0,-269.862126865473,2.22044604925031e-14,1
"2410",-2.22044604925031e-14,0,-269.407367822218,2.22044604925031e-14,1
"2411",-2.22044604925031e-14,0,-268.95322938344,2.22044604925031e-14,1
"2412",-2.22044604925031e-14,0,-268.499710853645,2.22044604925031e-14,1
"2413",-2.22044604925031e-14,0,-268.046811537963,2.22044604925031e-14,1
"2414",-2.22044604925031e-14,0,-267.594530742277,2.22044604925031e-14,1
"2415",-2.22044604925031e-14,0,-267.14286777319,2.22044604925031e-14,1
"2416",-2.22044604925031e-14,0,-266.691821938121,2.22044604925031e-14,1
"2417",-2.22044604925031e-14,0,-266.241392545153,2.22044604925031e-14,1
"2418",-2.22044604925031e-14,0,-265.791578903108,2.22044604925031e-14,1
"2419",-2.22044604925031e-14,0,-265.342380321548,2.22044604925031e-14,1
"2420",-2.22044604925031e-14,0,-264.893796110824,2.22044604925031e-14,1
"2421",-2.22044604925031e-14,0,-264.445825581772,2.22044604925031e-14,1
"2422",-2.22044604925031e-14,0,-263.998468046241,2.22044604925031e-14,1
"2423",-2.22044604925031e-14,0,-263.55172281676,2.22044604925031e-14,1
"2424",-2.22044604925031e-14,0,-263.105589206429,2.22044604925031e-14,1
"2425",-2.22044604925031e-14,0,-262.660066529244,2.22044604925031e-14,1
"2426",-2.22044604925031e-14,0,-262.215154099777,2.22044604925031e-14,1
"2427",-2.22044604925031e-14,0,-261.770851233328,2.22044604925031e-14,1
"2428",-2.22044604925031e-14,0,-261.327157246147,2.22044604925031e-14,1
"2429",-2.22044604925031e-14,0,-260.884071454878,2.22044604925031e-14,1
"2430",-2.22044604925031e-14,0,-260.441593177106,2.22044604925031e-14,1
"2431",-2.22044604925031e-14,0,-259.99972173106,2.22044604925031e-14,1
"2432",-2.22044604925031e-14,0,-259.558456435726,2.22044604925031e-14,1
"2433",-2.22044604925031e-14,0,-259.117796610775,2.22044604925031e-14,1
"2434",-2.22044604925031e-14,0,-258.677741576486,2.22044604925031e-14,1
"2435",-2.22044604925031e-14,0,-258.238290654128,2.22044604925031e-14,1
"2436",-2.22044604925031e-14,0,-257.799443165367,2.22044604925031e-14,1
"2437",-2.22044604925031e-14,0,-257.361198432805,2.22044604925031e-14,1
"2438",-2.22044604925031e-14,0,-256.923555779736,2.22044604925031e-14,1
"2439",-2.22044604925031e-14,0,-256.486514529988,2.22044604925031e-14,1
"2440",-2.22044604925031e-14,0,-256.050074008253,2.22044604925031e-14,1
"2441",-2.22044604925031e-14,0,-255.614233539989,2.22044604925031e-14,1
"2442",-2.22044604925031e-14,0,-255.178992451187,2.22044604925031e-14,1
"2443",-2.22044604925031e-14,0,-254.744350068601,2.22044604925031e-14,1
"2444",-2.22044604925031e-14,0,-254.310305719818,2.22044604925031e-14,1
"2445",-2.22044604925031e-14,0,-253.876858732971,2.22044604925031e-14,1
"2446",-2.22044604925031e-14,0,-253.444008436997,2.22044604925031e-14,1
"2447",-2.22044604925031e-14,0,-253.011754161392,2.22044604925031e-14,1
"2448",-2.22044604925031e-14,0,-252.580095236584,2.22044604925031e-14,1
"2449",-2.22044604925031e-14,0,-252.149030993585,2.22044604925031e-14,1
"2450",-2.22044604925031e-14,0,-251.718560763982,2.22044604925031e-14,1
"2451",-2.22044604925031e-14,0,-251.288683880272,2.22044604925031e-14,1
"2452",-2.22044604925031e-14,0,-250.859399675463,2.22044604925031e-14,1
"2453",-2.22044604925031e-14,0,-250.430707483468,2.22044604925031e-14,1
"2454",-2.22044604925031e-14,0,-250.002606638772,2.22044604925031e-14,1
"2455",-2.22044604925031e-14,0,-249.575096476548,2.22044604925031e-14,1
"2456",-2.22044604925031e-14,0,-249.148176332603,2.22044604925031e-14,1
"2457",-2.22044604925031e-14,0,-248.721845543649,2.22044604925031e-14,1
"2458",-2.22044604925031e-14,0,-248.296103446899,2.22044604925031e-14,1
"2459",-2.22044604925031e-14,0,-247.870949380301,2.22044604925031e-14,1
"2460",-2.22044604925031e-14,0,-247.446382682533,2.22044604925031e-14,1
"2461",-2.22044604925031e-14,0,-247.022402692983,2.22044604925031e-14,1
"2462",-2.22044604925031e-14,0,-246.599008751656,2.22044604925031e-14,1
"2463",-2.22044604925031e-14,0,-246.176200199268,2.22044604925031e-14,1
"2464",-2.22044604925031e-14,0,-245.753976377231,2.22044604925031e-14,1
"2465",-2.22044604925031e-14,0,-245.332336627715,2.22044604925031e-14,1
"2466",-2.22044604925031e-14,0,-244.911280293439,2.22044604925031e-14,1
"2467",-2.22044604925031e-14,0,-244.490806717938,2.22044604925031e-14,1
"2468",-2.22044604925031e-14,0,-244.070915245261,2.22044604925031e-14,1
"2469",-2.22044604925031e-14,0,-243.651605220357,2.22044604925031e-14,1
"2470",-2.22044604925031e-14,0,-243.232875988659,2.22044604925031e-14,1
"2471",-2.22044604925031e-14,0,-242.814726896532,2.22044604925031e-14,1
"2472",-2.22044604925031e-14,0,-242.397157290693,2.22044604925031e-14,1
"2473",-2.22044604925031e-14,0,-241.980166518737,2.22044604925031e-14,1
"2474",-2.22044604925031e-14,0,-241.563753928975,2.22044604925031e-14,1
"2475",-2.22044604925031e-14,0,-241.147918870319,2.22044604925031e-14,1
"2476",-2.22044604925031e-14,0,-240.732660692301,2.22044604925031e-14,1
"2477",-2.22044604925031e-14,0,-240.317978745273,2.22044604925031e-14,1
"2478",-2.22044604925031e-14,0,-239.903872380149,2.22044604925031e-14,1
"2479",-2.22044604925031e-14,0,-239.490340948526,2.22044604925031e-14,1
"2480",-2.22044604925031e-14,0,-239.077383802811,2.22044604925031e-14,1
"2481",-2.22044604925031e-14,0,-238.665000295809,2.22044604925031e-14,1
"2482",-2.22044604925031e-14,0,-238.253189781308,2.22044604925031e-14,1
"2483",-2.22044604925031e-14,0,-237.841951613549,2.22044604925031e-14,1
"2484",-2.22044604925031e-14,0,-237.431285147587,2.22044604925031e-14,1
"2485",-2.22044604925031e-14,0,-237.021189739003,2.22044604925031e-14,1
"2486",-2.22044604925031e-14,0,-236.611664744117,2.22044604925031e-14,1
"2487",-2.22044604925031e-14,0,-236.202709519942,2.22044604925031e-14,1
"2488",-2.22044604925031e-14,0,-235.794323424141,2.22044604925031e-14,1
"2489",-2.22044604925031e-14,0,-235.386505815108,2.22044604925031e-14,1
"2490",-2.22044604925031e-14,0,-234.979256051633,2.22044604925031e-14,1
"2491",-2.22044604925031e-14,0,-234.572573493607,2.22044604925031e-14,1
"2492",-2.22044604925031e-14,0,-234.166457501219,2.22044604925031e-14,1
"2493",-2.22044604925031e-14,0,-233.760907435393,2.22044604925031e-14,1
"2494",-2.22044604925031e-14,0,-233.355922657868,2.22044604925031e-14,1
"2495",-2.22044604925031e-14,0,-232.951502530925,2.22044604925031e-14,1
"2496",-2.22044604925031e-14,0,-232.547646417464,2.22044604925031e-14,1
"2497",-2.22044604925031e-14,0,-232.144353681192,2.22044604925031e-14,1
"2498",-2.22044604925031e-14,0,-231.741623686334,2.22044604925031e-14,1
"2499",-2.22044604925031e-14,0,-231.339455797819,2.22044604925031e-14,1
"2500",-2.22044604925031e-14,0,-230.937849381258,2.22044604925031e-14,1
"2501",-2.22044604925031e-14,0,-230.536803802899,2.22044604925031e-14,1
"2502",-2.22044604925031e-14,0,-230.136318429636,2.22044604925031e-14,1
"2503",-2.22044604925031e-14,0,-229.736392628969,2.22044604925031e-14,1
"2504",-2.22044604925031e-14,0,-229.337025769268,2.22044604925031e-14,1
"2505",-2.22044604925031e-14,0,-228.938217219145,2.22044604925031e-14,1
"2506",-2.22044604925031e-14,0,-228.539966348358,2.22044604925031e-14,1
"2507",-2.22044604925031e-14,0,-228.14227252693,2.22044604925031e-14,1
"2508",-2.22044604925031e-14,0,-227.745135125725,2.22044604925031e-14,1
"2509",-2.22044604925031e-14,0,-227.348553516175,2.22044604925031e-14,1
"2510",-2.22044604925031e-14,0,-226.952527070381,2.22044604925031e-14,1
"2511",-2.22044604925031e-14,0,-226.557055161172,2.22044604925031e-14,1
"2512",-2.22044604925031e-14,0,-226.162137161848,2.22044604925031e-14,1
"2513",-2.22044604925031e-14,0,-225.767772446533,2.22044604925031e-14,1
"2514",-2.22044604925031e-14,0,-225.373960389929,2.22044604925031e-14,1
"2515",-2.22044604925031e-14,0,-224.980700367285,2.22044604925031e-14,1
"2516",-2.22044604925031e-14,0,-224.5879917547,2.22044604925031e-14,1
"2517",-2.22044604925031e-14,0,-224.195833928701,2.22044604925031e-14,1
"2518",-2.22044604925031e-14,0,-223.804226266637,2.22044604925031e-14,1
"2519",-2.22044604925031e-14,0,-223.413168146324,2.22044604925031e-14,1
"2520",-2.22044604925031e-14,0,-223.022658946388,2.22044604925031e-14,1
"2521",-2.22044604925031e-14,0,-222.632698045965,2.22044604925031e-14,1
"2522",-2.22044604925031e-14,0,-222.243284824923,2.22044604925031e-14,1
"2523",-2.22044604925031e-14,0,-221.85441866363,2.22044604925031e-14,1
"2524",-2.22044604925031e-14,0,-221.466098943307,2.22044604925031e-14,1
"2525",-2.22044604925031e-14,0,-221.078325045567,2.22044604925031e-14,1
"2526",-2.22044604925031e-14,0,-220.691096352945,2.22044604925031e-14,1
"2527",-2.22044604925031e-14,0,-220.304412248244,2.22044604925031e-14,1
"2528",-2.22044604925031e-14,0,-219.918272115285,2.22044604925031e-14,1
"2529",-2.22044604925031e-14,0,-219.532675338181,2.22044604925031e-14,1
"2530",-2.22044604925031e-14,0,-219.147621301938,2.22044604925031e-14,1
"2531",-2.22044604925031e-14,0,-218.76310939205,2.22044604925031e-14,1
"2532",-2.22044604925031e-14,0,-218.379138994678,2.22044604925031e-14,1
"2533",-2.22044604925031e-14,0,-217.99570949661,2.22044604925031e-14,1
"2534",-2.22044604925031e-14,0,-217.612820285322,2.22044604925031e-14,1
"2535",-2.22044604925031e-14,0,-217.230470748744,2.22044604925031e-14,1
"2536",-2.22044604925031e-14,0,-216.848660275689,2.22044604925031e-14,1
"2537",-2.22044604925031e-14,0,-216.467388255425,2.22044604925031e-14,1
"2538",-2.22044604925031e-14,0,-216.086654077791,2.22044604925031e-14,1
"2539",-2.22044604925031e-14,0,-215.706457133417,2.22044604925031e-14,1
"2540",-2.22044604925031e-14,0,-215.326796813519,2.22044604925031e-14,1
"2541",-2.22044604925031e-14,0,-214.947672509809,2.22044604925031e-14,1
"2542",-2.22044604925031e-14,0,-214.56908361475,2.22044604925031e-14,1
"2543",-2.22044604925031e-14,0,-214.191029521354,2.22044604925031e-14,1
"2544",-2.22044604925031e-14,0,-213.813509623322,2.22044604925031e-14,1
"2545",-2.22044604925031e-14,0,-213.436523314955,2.22044604925031e-14,1
"2546",-2.22044604925031e-14,0,-213.060069991102,2.22044604925031e-14,1
"2547",-2.22044604925031e-14,0,-212.684149047372,2.22044604925031e-14,1
"2548",-2.22044604925031e-14,0,-212.308759879851,2.22044604925031e-14,1
"2549",-2.22044604925031e-14,0,-211.93390188519,2.22044604925031e-14,1
"2550",-2.22044604925031e-14,0,-211.559574461034,2.22044604925031e-14,1
"2551",-2.22044604925031e-14,0,-211.185777005134,2.22044604925031e-14,1
"2552",-2.22044604925031e-14,0,-210.812508916139,2.22044604925031e-14,1
"2553",-2.22044604925031e-14,0,-210.439769593373,2.22044604925031e-14,1
"2554",-2.22044604925031e-14,0,-210.067558436564,2.22044604925031e-14,1
"2555",-2.22044604925031e-14,0,-209.695874846176,2.22044604925031e-14,1
"2556",-2.22044604925031e-14,0,-209.324718223294,2.22044604925031e-14,1
"2557",-2.22044604925031e-14,0,-208.954087969595,2.22044604925031e-14,1
"2558",-2.22044604925031e-14,0,-208.583983487258,2.22044604925031e-14,1
"2559",-2.22044604925031e-14,0,-208.214404179303,2.22044604925031e-14,1
"2560",-2.22044604925031e-14,0,-207.845349449122,2.22044604925031e-14,1
"2561",-2.22044604925031e-14,0,-207.476818700894,2.22044604925031e-14,1
"2562",-2.22044604925031e-14,0,-207.108811339251,2.22044604925031e-14,1
"2563",-2.22044604925031e-14,0,-206.741326769569,2.22044604925031e-14,1
"2564",-2.22044604925031e-14,0,-206.374364397765,2.22044604925031e-14,1
"2565",-2.22044604925031e-14,0,-206.007923630337,2.22044604925031e-14,1
"2566",-2.22044604925031e-14,0,-205.642003874415,2.22044604925031e-14,1
"2567",-2.22044604925031e-14,0,-205.276604537712,2.22044604925031e-14,1
"2568",-2.22044604925031e-14,0,-204.911725028652,2.22044604925031e-14,1
"2569",-2.22044604925031e-14,0,-204.547364756064,2.22044604925031e-14,1
"2570",-2.22044604925031e-14,0,-204.183523129595,2.22044604925031e-14,1
"2571",-2.22044604925031e-14,0,-203.820199559301,2.22044604925031e-14,1
"2572",-2.22044604925031e-14,0,-203.457393455973,2.22044604925031e-14,1
"2573",-2.22044604925031e-14,0,-203.09510423088,2.22044604925031e-14,1
"2574",-2.22044604925031e-14,0,-202.733331296061,2.22044604925031e-14,1
"2575",-2.22044604925031e-14,0,-202.372074063961,2.22044604925031e-14,1
"2576",-2.22044604925031e-14,0,-202.011331947742,2.22044604925031e-14,1
"2577",-2.22044604925031e-14,0,-201.651104361119,2.22044604925031e-14,1
"2578",-2.22044604925031e-14,0,-201.291390718478,2.22044604925031e-14,1
"2579",-2.22044604925031e-14,0,-200.932190434624,2.22044604925031e-14,1
"2580",-2.22044604925031e-14,0,-200.573502925122,2.22044604925031e-14,1
"2581",-2.22044604925031e-14,0,-200.215327606077,2.22044604925031e-14,1
"2582",-2.22044604925031e-14,0,-199.857663894166,2.22044604925031e-14,1
"2583",-2.22044604925031e-14,0,-199.500511206698,2.22044604925031e-14,1
"2584",-2.22044604925031e-14,0,-199.143868961548,2.22044604925031e-14,1
"2585",-2.22044604925031e-14,0,-198.787736577154,2.22044604925031e-14,1
"2586",-2.22044604925031e-14,0,-198.432113472628,2.22044604925031e-14,1
"2587",-2.22044604925031e-14,0,-198.076999067492,2.22044604925031e-14,1
"2588",-2.22044604925031e-14,0,-197.722392782184,2.22044604925031e-14,1
"2589",-2.22044604925031e-14,0,-197.368294037316,2.22044604925031e-14,1
"2590",-2.22044604925031e-14,0,-197.014702254418,2.22044604925031e-14,1
"2591",-2.22044604925031e-14,0,-196.661616855435,2.22044604925031e-14,1
"2592",-2.22044604925031e-14,0,-196.309037262933,2.22044604925031e-14,1
"2593",-2.22044604925031e-14,0,-195.956962900076,2.22044604925031e-14,1
"2594",-2.22044604925031e-14,0,-195.605393190699,2.22044604925031e-14,1
"2595",-2.22044604925031e-14,0,-195.254327558982,2.22044604925031e-14,1
"2596",-2.22044604925031e-14,0,-194.903765429929,2.22044604925031e-14,1
"2597",-2.22044604925031e-14,0,-194.553706229011,2.22044604925031e-14,1
"2598",-2.22044604925031e-14,0,-194.204149382293,2.22044604925031e-14,1
"2599",-2.22044604925031e-14,0,-193.855094316426,2.22044604925031e-14,1
"2600",-2.22044604925031e-14,0,-193.506540458614,2.22044604925031e-14,1
"2601",-2.22044604925031e-14,0,-193.158487236724,2.22044604925031e-14,1
"2602",-2.22044604925031e-14,0,-192.810934079122,2.22044604925031e-14,1
"2603",-2.22044604925031e-14,0,-192.463880414732,2.22044604925031e-14,1
"2604",-2.22044604925031e-14,0,-192.117325673154,2.22044604925031e-14,1
"2605",-2.22044604925031e-14,0,-191.771269284501,2.22044604925031e-14,1
"2606",-2.22044604925031e-14,0,-191.425710679359,2.22044604925031e-14,1
"2607",-2.22044604925031e-14,0,-191.080649289112,2.22044604925031e-14,1
"2608",-2.22044604925031e-14,0,-190.736084545585,2.22044604925031e-14,1
"2609",-2.22044604925031e-14,0,-190.392015881164,2.22044604925031e-14,1
"2610",-2.22044604925031e-14,0,-190.048442728845,2.22044604925031e-14,1
"2611",-2.22044604925031e-14,0,-189.705364522171,2.22044604925031e-14,1
"2612",-2.22044604925031e-14,0,-189.362780695206,2.22044604925031e-14,1
"2613",-2.22044604925031e-14,0,-189.020690682804,2.22044604925031e-14,1
"2614",-2.22044604925031e-14,0,-188.679093920065,2.22044604925031e-14,1
"2615",-2.22044604925031e-14,0,-188.337989842959,2.22044604925031e-14,1
"2616",-2.22044604925031e-14,0,-187.997377887806,2.22044604925031e-14,1
"2617",-2.22044604925031e-14,0,-187.65725749159,2.22044604925031e-14,1
"2618",-2.22044604925031e-14,0,-187.317628091925,2.22044604925031e-14,1
"2619",-2.22044604925031e-14,0,-186.978489126784,2.22044604925031e-14,1
"2620",-2.22044604925031e-14,0,-186.63984003495,2.22044604925031e-14,1
"2621",-2.22044604925031e-14,0,-186.301680255528,2.22044604925031e-14,1
"2622",-2.22044604925031e-14,0,-185.964009228448,2.22044604925031e-14,1
"2623",-2.22044604925031e-14,0,-185.626826394009,2.22044604925031e-14,1
"2624",-2.22044604925031e-14,0,-185.290131193155,2.22044604925031e-14,1
"2625",-2.22044604925031e-14,0,-184.953923067391,2.22044604925031e-14,1
"2626",-2.22044604925031e-14,0,-184.618201458728,2.22044604925031e-14,1
"2627",-2.22044604925031e-14,0,-184.282965809732,2.22044604925031e-14,1
"2628",-2.22044604925031e-14,0,-183.94821556359,2.22044604925031e-14,1
"2629",-2.22044604925031e-14,0,-183.613950164105,2.22044604925031e-14,1
"2630",-2.22044604925031e-14,0,-183.280169055535,2.22044604925031e-14,1
"2631",-2.22044604925031e-14,0,-182.946871682676,2.22044604925031e-14,1
"2632",-2.22044604925031e-14,0,-182.614057490915,2.22044604925031e-14,1
"2633",-2.22044604925031e-14,0,-182.281725926295,2.22044604925031e-14,1
"2634",-2.22044604925031e-14,0,-181.949876435235,2.22044604925031e-14,1
"2635",-2.22044604925031e-14,0,-181.618508464871,2.22044604925031e-14,1
"2636",-2.22044604925031e-14,0,-181.287621462823,2.22044604925031e-14,1
"2637",-2.22044604925031e-14,0,-180.957214877167,2.22044604925031e-14,1
"2638",-2.22044604925031e-14,0,-180.627288156787,2.22044604925031e-14,1
"2639",-2.22044604925031e-14,0,-180.297840750864,2.22044604925031e-14,1
"2640",-2.22044604925031e-14,0,-179.968872109266,2.22044604925031e-14,1
"2641",-2.22044604925031e-14,0,-179.640381682318,2.22044604925031e-14,1
"2642",-2.22044604925031e-14,0,-179.312368921039,2.22044604925031e-14,1
"2643",-2.22044604925031e-14,0,-178.984833276894,2.22044604925031e-14,1
"2644",-2.22044604925031e-14,0,-178.657774201825,2.22044604925031e-14,1
"2645",-2.22044604925031e-14,0,-178.331191148561,2.22044604925031e-14,1
"2646",-2.22044604925031e-14,0,-178.005083570125,2.22044604925031e-14,1
"2647",-2.22044604925031e-14,0,-177.679450920232,2.22044604925031e-14,1
"2648",-2.22044604925031e-14,0,-177.354292653159,2.22044604925031e-14,1
"2649",-2.22044604925031e-14,0,-177.029608223575,2.22044604925031e-14,1
"2650",-2.22044604925031e-14,0,-176.705397086854,2.22044604925031e-14,1
"2651",-2.22044604925031e-14,0,-176.381658698849,2.22044604925031e-14,1
"2652",-2.22044604925031e-14,0,-176.058392516004,2.22044604925031e-14,1
"2653",-2.22044604925031e-14,0,-175.735597995204,2.22044604925031e-14,1
"2654",-2.22044604925031e-14,0,-175.413274593933,2.22044604925031e-14,1
"2655",-2.22044604925031e-14,0,-175.09142177029,2.22044604925031e-14,1
"2656",-2.22044604925031e-14,0,-174.770038982736,2.22044604925031e-14,1
"2657",-2.22044604925031e-14,0,-174.449125690573,2.22044604925031e-14,1
"2658",-2.22044604925031e-14,0,-174.12868135331,2.22044604925031e-14,1
"2659",-2.22044604925031e-14,0,-173.808705431162,2.22044604925031e-14,1
"2660",-2.22044604925031e-14,0,-173.48919738486,2.22044604925031e-14,1
"2661",-2.22044604925031e-14,0,-173.170156675707,2.22044604925031e-14,1
"2662",-2.22044604925031e-14,0,-172.851582765483,2.22044604925031e-14,1
"2663",-2.22044604925031e-14,0,-172.533475116603,2.22044604925031e-14,1
"2664",-2.22044604925031e-14,0,-172.215833191828,2.22044604925031e-14,1
"2665",-2.22044604925031e-14,0,-171.898656454704,2.22044604925031e-14,1
"2666",-2.22044604925031e-14,0,-171.581944369102,2.22044604925031e-14,1
"2667",-2.22044604925031e-14,0,-171.265696399484,2.22044604925031e-14,1
"2668",-2.22044604925031e-14,0,-170.949912011012,2.22044604925031e-14,1
"2669",-2.22044604925031e-14,0,-170.634590669116,2.22044604925031e-14,1
"2670",-2.22044604925031e-14,0,-170.319731839835,2.22044604925031e-14,1
"2671",-2.22044604925031e-14,0,-170.005334989898,2.22044604925031e-14,1
"2672",-2.22044604925031e-14,0,-169.691399586471,2.22044604925031e-14,1
"2673",-2.22044604925031e-14,0,-169.377925097163,2.22044604925031e-14,1
"2674",-2.22044604925031e-14,0,-169.064910990185,2.22044604925031e-14,1
"2675",-2.22044604925031e-14,0,-168.752356734307,2.22044604925031e-14,1
"2676",-2.22044604925031e-14,0,-168.440261798807,2.22044604925031e-14,1
"2677",-2.22044604925031e-14,0,-168.128625653456,2.22044604925031e-14,1
"2678",-2.22044604925031e-14,0,-167.817447768548,2.22044604925031e-14,1
"2679",-2.22044604925031e-14,0,-167.506727615015,2.22044604925031e-14,1
"2680",-2.22044604925031e-14,0,-167.19646466415,2.22044604925031e-14,1
"2681",-2.22044604925031e-14,0,-166.886658387928,2.22044604925031e-14,1
"2682",-2.22044604925031e-14,0,-166.577308258747,2.22044604925031e-14,1
"2683",-2.22044604925031e-14,0,-166.268413749536,2.22044604925031e-14,1
"2684",-2.22044604925031e-14,0,-165.959974333796,2.22044604925031e-14,1
"2685",-2.22044604925031e-14,0,-165.651989485561,2.22044604925031e-14,1
"2686",-2.22044604925031e-14,0,-165.344458679262,2.22044604925031e-14,1
"2687",-2.22044604925031e-14,0,-165.037381390007,2.22044604925031e-14,1
"2688",-2.22044604925031e-14,0,-164.730757093295,2.22044604925031e-14,1
"2689",-2.22044604925031e-14,0,-164.424585265312,2.22044604925031e-14,1
"2690",-2.22044604925031e-14,0,-164.118865382619,2.22044604925031e-14,1
"2691",-2.22044604925031e-14,0,-163.813596922335,2.22044604925031e-14,1
"2692",-2.22044604925031e-14,0,-163.508779362068,2.22044604925031e-14,1
"2693",-2.22044604925031e-14,0,-163.204412180022,2.22044604925031e-14,1
"2694",-2.22044604925031e-14,0,-162.90049485489,2.22044604925031e-14,1
"2695",-2.22044604925031e-14,0,-162.597026865829,2.22044604925031e-14,1
"2696",-2.22044604925031e-14,0,-162.294007692647,2.22044604925031e-14,1
"2697",-2.22044604925031e-14,0,-161.991436815359,2.22044604925031e-14,1
"2698",-2.22044604925031e-14,0,-161.689313714979,2.22044604925031e-14,1
"2699",-2.22044604925031e-14,0,-161.387637872536,2.22044604925031e-14,1
"2700",-2.22044604925031e-14,0,-161.086408769982,2.22044604925031e-14,1
"2701",-2.22044604925031e-14,0,-160.785625889458,2.22044604925031e-14,1
"2702",-2.22044604925031e-14,0,-160.485288713866,2.22044604925031e-14,1
"2703",-2.22044604925031e-14,0,-160.185396726498,2.22044604925031e-14,1
"2704",-2.22044604925031e-14,0,-159.885949411099,2.22044604925031e-14,1
"2705",-2.22044604925031e-14,0,-159.586946252077,2.22044604925031e-14,1
"2706",-2.22044604925031e-14,0,-159.288386734268,2.22044604925031e-14,1
"2707",-2.22044604925031e-14,0,-158.990270343013,2.22044604925031e-14,1
"2708",-2.22044604925031e-14,0,-158.692596564229,2.22044604925031e-14,1
"2709",-2.22044604925031e-14,0,-158.395364884207,2.22044604925031e-14,1
"2710",-2.22044604925031e-14,0,-158.098574789851,2.22044604925031e-14,1
"2711",-2.22044604925031e-14,0,-157.802225768518,2.22044604925031e-14,1
"2712",-2.22044604925031e-14,0,-157.506317308189,2.22044604925031e-14,1
"2713",-2.22044604925031e-14,0,-157.210848897245,2.22044604925031e-14,1
"2714",-2.22044604925031e-14,0,-156.91582002451,2.22044604925031e-14,1
"2715",-2.22044604925031e-14,0,-156.621230179458,2.22044604925031e-14,1
"2716",-2.22044604925031e-14,0,-156.327078852064,2.22044604925031e-14,1
"2717",-2.22044604925031e-14,0,-156.033365532633,2.22044604925031e-14,1
"2718",-2.22044604925031e-14,0,-155.740089712166,2.22044604925031e-14,1
"2719",-2.22044604925031e-14,0,-155.447250882052,2.22044604925031e-14,1
"2720",-2.22044604925031e-14,0,-155.154848534221,2.22044604925031e-14,1
"2721",-2.22044604925031e-14,0,-154.862882161103,2.22044604925031e-14,1
"2722",-2.22044604925031e-14,0,-154.571351255605,2.22044604925031e-14,1
"2723",-2.22044604925031e-14,0,-154.280255311276,2.22044604925031e-14,1
"2724",-2.22044604925031e-14,0,-153.989593821887,2.22044604925031e-14,1
"2725",-2.22044604925031e-14,0,-153.699366282007,2.22044604925031e-14,1
"2726",-2.22044604925031e-14,0,-153.409572186493,2.22044604925031e-14,1
"2727",-2.22044604925031e-14,0,-153.120211030787,2.22044604925031e-14,1
"2728",-2.22044604925031e-14,0,-152.831282310747,2.22044604925031e-14,1
"2729",-2.22044604925031e-14,0,-152.54278552294,2.22044604925031e-14,1
"2730",-2.22044604925031e-14,0,-152.254720164187,2.22044604925031e-14,1
"2731",-2.22044604925031e-14,0,-151.967085731882,2.22044604925031e-14,1
"2732",-2.22044604925031e-14,0,-151.679881724051,2.22044604925031e-14,1
"2733",-2.22044604925031e-14,0,-151.393107638965,2.22044604925031e-14,1
"2734",-2.22044604925031e-14,0,-151.106762975589,2.22044604925031e-14,1
"2735",-2.22044604925031e-14,0,-150.820847233335,2.22044604925031e-14,1
"2736",-2.22044604925031e-14,0,-150.535359912019,2.22044604925031e-14,1
"2737",-2.22044604925031e-14,0,-150.250300512081,2.22044604925031e-14,1
"2738",-2.22044604925031e-14,0,-149.965668534376,2.22044604925031e-14,1
"2739",-2.22044604925031e-14,0,-149.681463480271,2.22044604925031e-14,1
"2740",-2.22044604925031e-14,0,-149.397684851613,2.22044604925031e-14,1
"2741",-2.22044604925031e-14,0,-149.114332150707,2.22044604925031e-14,1
"2742",-2.22044604925031e-14,0,-148.83140488044,2.22044604925031e-14,1
"2743",-2.22044604925031e-14,0,-148.548902544118,2.22044604925031e-14,1
"2744",-2.22044604925031e-14,0,-148.266824645517,2.22044604925031e-14,1
"2745",-2.22044604925031e-14,0,-147.985170688987,2.22044604925031e-14,1
"2746",-2.22044604925031e-14,0,-147.7039401793,2.22044604925031e-14,1
"2747",-2.22044604925031e-14,0,-147.423132621685,2.22044604925031e-14,1
"2748",-2.22044604925031e-14,0,-147.142747521907,2.22044604925031e-14,1
"2749",-2.22044604925031e-14,0,-146.862784386287,2.22044604925031e-14,1
"2750",-2.22044604925031e-14,0,-146.583242721539,2.22044604925031e-14,1
"2751",-2.22044604925031e-14,0,-146.304122034742,2.22044604925031e-14,1
"2752",-2.22044604925031e-14,0,-146.025421833746,2.22044604925031e-14,1
"2753",-2.22044604925031e-14,0,-145.747141626684,2.22044604925031e-14,1
"2754",-2.22044604925031e-14,0,-145.46928092217,2.22044604925031e-14,1
"2755",-2.22044604925031e-14,0,-145.1918392294,2.22044604925031e-14,1
"2756",-2.22044604925031e-14,0,-144.914816058027,2.22044604925031e-14,1
"2757",-2.22044604925031e-14,0,-144.638210918151,2.22044604925031e-14,1
"2758",-2.22044604925031e-14,0,-144.362023320332,2.22044604925031e-14,1
"2759",-2.22044604925031e-14,0,-144.086252775641,2.22044604925031e-14,1
"2760",-2.22044604925031e-14,0,-143.810898795628,2.22044604925031e-14,1
"2761",-2.22044604925031e-14,0,-143.535960892359,2.22044604925031e-14,1
"2762",-2.22044604925031e-14,0,-143.261438578304,2.22044604925031e-14,1
"2763",-2.22044604925031e-14,0,-142.987331366516,2.22044604925031e-14,1
"2764",-2.22044604925031e-14,0,-142.713638770345,2.22044604925031e-14,1
"2765",-2.22044604925031e-14,0,-142.440360303842,2.22044604925031e-14,1
"2766",-2.22044604925031e-14,0,-142.167495481391,2.22044604925031e-14,1
"2767",-2.22044604925031e-14,0,-141.895043817826,2.22044604925031e-14,1
"2768",-2.22044604925031e-14,0,-141.623004828593,2.22044604925031e-14,1
"2769",-2.22044604925031e-14,0,-141.351378029549,2.22044604925031e-14,1
"2770",-2.22044604925031e-14,0,-141.08016293689,2.22044604925031e-14,1
"2771",-2.22044604925031e-14,0,-140.809359067515,2.22044604925031e-14,1
"2772",-2.22044604925031e-14,0,-140.538965938701,2.22044604925031e-14,1
"2773",-2.22044604925031e-14,0,-140.268983068105,2.22044604925031e-14,1
"2774",-2.22044604925031e-14,0,-139.99940997401,2.22044604925031e-14,1
"2775",-2.22044604925031e-14,0,-139.730246175092,2.22044604925031e-14,1
"2776",-2.22044604925031e-14,0,-139.461491190428,2.22044604925031e-14,1
"2777",-2.22044604925031e-14,0,-139.193144539699,2.22044604925031e-14,1
"2778",-2.22044604925031e-14,0,-138.925205743024,2.22044604925031e-14,1
"2779",-2.22044604925031e-14,0,-138.657674320942,2.22044604925031e-14,1
"2780",-2.22044604925031e-14,0,-138.390549794455,2.22044604925031e-14,1
"2781",-2.22044604925031e-14,0,-138.123831685099,2.22044604925031e-14,1
"2782",-2.22044604925031e-14,0,-137.857519514823,2.22044604925031e-14,1
"2783",-2.22044604925031e-14,0,-137.591612806058,2.22044604925031e-14,1
"2784",-2.22044604925031e-14,0,-137.326111081726,2.22044604925031e-14,1
"2785",-2.22044604925031e-14,0,-137.061013865197,2.22044604925031e-14,1
"2786",-2.22044604925031e-14,0,-136.796320680277,2.22044604925031e-14,1
"2787",-2.22044604925031e-14,0,-136.532031051336,2.22044604925031e-14,1
"2788",-2.22044604925031e-14,0,-136.268144503048,2.22044604925031e-14,1
"2789",-2.22044604925031e-14,0,-136.004660560716,2.22044604925031e-14,1
"2790",-2.22044604925031e-14,0,-135.741578749974,2.22044604925031e-14,1
"2791",-2.22044604925031e-14,0,-135.478898596975,2.22044604925031e-14,1
"2792",-2.22044604925031e-14,0,-135.216619628432,2.22044604925031e-14,1
"2793",-2.22044604925031e-14,0,-134.954741371337,2.22044604925031e-14,1
"2794",-2.22044604925031e-14,0,-134.693263353256,2.22044604925031e-14,1
"2795",-2.22044604925031e-14,0,-134.432185102189,2.22044604925031e-14,1
"2796",-2.22044604925031e-14,0,-134.171506146632,2.22044604925031e-14,1
"2797",-2.22044604925031e-14,0,-133.91122601544,2.22044604925031e-14,1
"2798",-2.22044604925031e-14,0,-133.651344238098,2.22044604925031e-14,1
"2799",-2.22044604925031e-14,0,-133.391860344335,2.22044604925031e-14,1
"2800",-2.22044604925031e-14,0,-133.132773864542,2.22044604925031e-14,1
"2801",-2.22044604925031e-14,0,-132.874084329404,2.22044604925031e-14,1
"2802",-2.22044604925031e-14,0,-132.615791270221,2.22044604925031e-14,1
"2803",-2.22044604925031e-14,0,-132.357894218654,2.22044604925031e-14,1
"2804",-2.22044604925031e-14,0,-132.100392706746,2.22044604925031e-14,1
"2805",-2.22044604925031e-14,0,-131.843286267183,2.22044604925031e-14,1
"2806",-2.22044604925031e-14,0,-131.586574432955,2.22044604925031e-14,1
"2807",-2.22044604925031e-14,0,-131.330256737636,2.22044604925031e-14,1
"2808",-2.22044604925031e-14,0,-131.074332715061,2.22044604925031e-14,1
"2809",-2.22044604925031e-14,0,-130.818801899696,2.22044604925031e-14,1
"2810",-2.22044604925031e-14,0,-130.563663826418,2.22044604925031e-14,1
"2811",-2.22044604925031e-14,0,-130.308918030512,2.22044604925031e-14,1
"2812",-2.22044604925031e-14,0,-130.054564047754,2.22044604925031e-14,1
"2813",-2.22044604925031e-14,0,-129.80060141436,2.22044604925031e-14,1
"2814",-2.22044604925031e-14,0,-129.547029667013,2.22044604925031e-14,1
"2815",-2.22044604925031e-14,0,-129.293848342813,2.22044604925031e-14,1
"2816",-2.22044604925031e-14,0,-129.041056979349,2.22044604925031e-14,1
"2817",-2.22044604925031e-14,0,-128.788655114629,2.22044604925031e-14,1
"2818",-2.22044604925031e-14,0,-128.536642287085,2.22044604925031e-14,1
"2819",-2.22044604925031e-14,0,-128.285018035698,2.22044604925031e-14,1
"2820",-2.22044604925031e-14,0,-128.033781899803,2.22044604925031e-14,1
"2821",-2.22044604925031e-14,0,-127.782933419268,2.22044604925031e-14,1
"2822",-2.22044604925031e-14,0,-127.532472134293,2.22044604925031e-14,1
"2823",-2.22044604925031e-14,0,-127.282397585556,2.22044604925031e-14,1
"2824",-2.22044604925031e-14,0,-127.032709314313,2.22044604925031e-14,1
"2825",-2.22044604925031e-14,0,-126.783406862147,2.22044604925031e-14,1
"2826",-2.22044604925031e-14,0,-126.534489771055,2.22044604925031e-14,1
"2827",-2.22044604925031e-14,0,-126.285957583517,2.22044604925031e-14,1
"2828",-2.22044604925031e-14,0,-126.037809842569,2.22044604925031e-14,1
"2829",-2.22044604925031e-14,0,-125.790046091526,2.22044604925031e-14,1
"2830",-2.22044604925031e-14,0,-125.542665874164,2.22044604925031e-14,1
"2831",-2.22044604925031e-14,0,-125.295668734893,2.22044604925031e-14,1
"2832",-2.22044604925031e-14,0,-125.049054218282,2.22044604925031e-14,1
"2833",-2.22044604925031e-14,0,-124.802821869535,2.22044604925031e-14,1
"2834",-2.22044604925031e-14,0,-124.556971234324,2.22044604925031e-14,1
"2835",-2.22044604925031e-14,0,-124.311501858571,2.22044604925031e-14,1
"2836",-2.22044604925031e-14,0,-124.066413288785,2.22044604925031e-14,1
"2837",-2.22044604925031e-14,0,-123.821705071912,2.22044604925031e-14,1
"2838",-2.22044604925031e-14,0,-123.57737675531,2.22044604925031e-14,1
"2839",-2.22044604925031e-14,0,-123.333427886747,2.22044604925031e-14,1
"2840",-2.22044604925031e-14,0,-123.089858014477,2.22044604925031e-14,1
"2841",-2.22044604925031e-14,0,-122.846666687202,2.22044604925031e-14,1
"2842",-2.22044604925031e-14,0,-122.60385345397,2.22044604925031e-14,1
"2843",-2.22044604925031e-14,0,-122.361417864341,2.22044604925031e-14,1
"2844",-2.22044604925031e-14,0,-122.119359468349,2.22044604925031e-14,1
"2845",-2.22044604925031e-14,0,-121.877677816345,2.22044604925031e-14,1
"2846",-2.22044604925031e-14,0,-121.636372459269,2.22044604925031e-14,1
"2847",-2.22044604925031e-14,0,-121.395442948368,2.22044604925031e-14,1
"2848",-2.22044604925031e-14,0,-121.154888835328,2.22044604925031e-14,1
"2849",-2.22044604925031e-14,0,-120.914709672445,2.22044604925031e-14,1
"2850",-2.22044604925031e-14,0,-120.674905012168,2.22044604925031e-14,1
"2851",-2.22044604925031e-14,0,-120.435474407642,2.22044604925031e-14,1
"2852",-2.22044604925031e-14,0,-120.196417412224,2.22044604925031e-14,1
"2853",-2.22044604925031e-14,0,-119.957733579874,2.22044604925031e-14,1
"2854",-2.22044604925031e-14,0,-119.719422464954,2.22044604925031e-14,1
"2855",-2.22044604925031e-14,0,-119.481483622106,2.22044604925031e-14,1
"2856",-2.22044604925031e-14,0,-119.243916606668,2.22044604925031e-14,1
"2857",-2.22044604925031e-14,0,-119.006720974133,2.22044604925031e-14,1
"2858",-2.22044604925031e-14,0,-118.769896280634,2.22044604925031e-14,1
"2859",-2.22044604925031e-14,0,-118.533442082634,2.22044604925031e-14,1
"2860",-2.22044604925031e-14,0,-118.297357936985,2.22044604925031e-14,1
"2861",-2.22044604925031e-14,0,-118.061643401154,2.22044604925031e-14,1
"2862",-2.22044604925031e-14,0,-117.826298032726,2.22044604925031e-14,1
"2863",-2.22044604925031e-14,0,-117.591321390127,2.22044604925031e-14,1
"2864",-2.22044604925031e-14,0,-117.356713031768,2.22044604925031e-14,1
"2865",-2.22044604925031e-14,0,-117.122472516838,2.22044604925031e-14,1
"2866",-2.22044604925031e-14,0,-116.888599404736,2.22044604925031e-14,1
"2867",-2.22044604925031e-14,0,-116.655093255404,2.22044604925031e-14,1
"2868",-2.22044604925031e-14,0,-116.421953629164,2.22044604925031e-14,1
"2869",-2.22044604925031e-14,0,-116.18918008679,2.22044604925031e-14,1
"2870",-2.22044604925031e-14,0,-115.956772189395,2.22044604925031e-14,1
"2871",-2.22044604925031e-14,0,-115.724729498657,2.22044604925031e-14,1
"2872",-2.22044604925031e-14,0,-115.493051576555,2.22044604925031e-14,1
"2873",-2.22044604925031e-14,0,-115.261737985572,2.22044604925031e-14,1
"2874",-2.22044604925031e-14,0,-115.030788288548,2.22044604925031e-14,1
"2875",-2.22044604925031e-14,0,-114.800202048792,2.22044604925031e-14,1
"2876",-2.22044604925031e-14,0,-114.569978830007,2.22044604925031e-14,1
"2877",-2.22044604925031e-14,0,-114.340118196351,2.22044604925031e-14,1
"2878",-2.22044604925031e-14,0,-114.110619712415,2.22044604925031e-14,1
"2879",-2.22044604925031e-14,0,-113.881482943102,2.22044604925031e-14,1
"2880",-2.22044604925031e-14,0,-113.652707453875,2.22044604925031e-14,1
"2881",-2.22044604925031e-14,0,-113.424292810546,2.22044604925031e-14,1
"2882",-2.22044604925031e-14,0,-113.196238579325,2.22044604925031e-14,1
"2883",-2.22044604925031e-14,0,-112.968544326873,2.22044604925031e-14,1
"2884",-2.22044604925031e-14,0,-112.741209620333,2.22044604925031e-14,1
"2885",-2.22044604925031e-14,0,-112.514234027078,2.22044604925031e-14,1
"2886",-2.22044604925031e-14,0,-112.287617115119,2.22044604925031e-14,1
"2887",-2.22044604925031e-14,0,-112.061358452771,2.22044604925031e-14,1
"2888",-2.22044604925031e-14,0,-111.835457608789,2.22044604925031e-14,1
"2889",-2.22044604925031e-14,0,-111.609914152245,2.22044604925031e-14,1
"2890",-2.22044604925031e-14,0,-111.384727652823,2.22044604925031e-14,1
"2891",-2.22044604925031e-14,0,-111.159897680488,2.22044604925031e-14,1
"2892",-2.22044604925031e-14,0,-110.935423805589,2.22044604925031e-14,1
"2893",-2.22044604925031e-14,0,-110.711305599028,2.22044604925031e-14,1
"2894",-2.22044604925031e-14,0,-110.487542631953,2.22044604925031e-14,1
"2895",-2.22044604925031e-14,0,-110.264134476115,2.22044604925031e-14,1
"2896",-2.22044604925031e-14,0,-110.041080703507,2.22044604925031e-14,1
"2897",-2.22044604925031e-14,0,-109.818380886647,2.22044604925031e-14,1
"2898",-2.22044604925031e-14,0,-109.59603459837,2.22044604925031e-14,1
"2899",-2.22044604925031e-14,0,-109.37404141198,2.22044604925031e-14,1
"2900",-2.22044604925031e-14,0,-109.152400901283,2.22044604925031e-14,1
"2901",-2.22044604925031e-14,0,-108.93111264028,2.22044604925031e-14,1
"2902",-2.22044604925031e-14,0,-108.710176203521,2.22044604925031e-14,1
"2903",-2.22044604925031e-14,0,-108.489591166003,2.22044604925031e-14,1
"2904",-2.22044604925031e-14,0,-108.269357103021,2.22044604925031e-14,1
"2905",-2.22044604925031e-14,0,-108.049473590362,2.22044604925031e-14,1
"2906",-2.22044604925031e-14,0,-107.829940204263,2.22044604925031e-14,1
"2907",-2.22044604925031e-14,0,-107.610756521192,2.22044604925031e-14,1
"2908",-2.22044604925031e-14,0,-107.391922118101,2.22044604925031e-14,1
"2909",-2.22044604925031e-14,0,-107.173436572518,2.22044604925031e-14,1
"2910",-2.22044604925031e-14,0,-106.955299462173,2.22044604925031e-14,1
"2911",-2.22044604925031e-14,0,-106.737510365238,2.22044604925031e-14,1
"2912",-2.22044604925031e-14,0,-106.520068860362,2.22044604925031e-14,1
"2913",-2.22044604925031e-14,0,-106.302974526586,2.22044604925031e-14,1
"2914",-2.22044604925031e-14,0,-106.08622694328,2.22044604925031e-14,1
"2915",-2.22044604925031e-14,0,-105.869825690316,2.22044604925031e-14,1
"2916",-2.22044604925031e-14,0,-105.653770347934,2.22044604925031e-14,1
"2917",-2.22044604925031e-14,0,-105.438060496685,2.22044604925031e-14,1
"2918",-2.22044604925031e-14,0,-105.22269571767,2.22044604925031e-14,1
"2919",-2.22044604925031e-14,0,-105.007675592307,2.22044604925031e-14,1
"2920",-2.22044604925031e-14,0,-104.79299970252,2.22044604925031e-14,1
"2921",-2.22044604925031e-14,0,-104.578667630431,2.22044604925031e-14,1
"2922",-2.22044604925031e-14,0,-104.364678958702,2.22044604925031e-14,1
"2923",-2.22044604925031e-14,0,-104.151033270514,2.22044604925031e-14,1
"2924",-2.22044604925031e-14,0,-103.93773014918,2.22044604925031e-14,1
"2925",-2.22044604925031e-14,0,-103.724769178604,2.22044604925031e-14,1
"2926",-2.22044604925031e-14,0,-103.512149943041,2.22044604925031e-14,1
"2927",-2.22044604925031e-14,0,-103.299872027179,2.22044604925031e-14,1
"2928",-2.22044604925031e-14,0,-103.087935015966,2.22044604925031e-14,1
"2929",-2.22044604925031e-14,0,-102.876338494903,2.22044604925031e-14,1
"2930",-2.22044604925031e-14,0,-102.66508204987,2.22044604925031e-14,1
"2931",-2.22044604925031e-14,0,-102.454165267085,2.22044604925031e-14,1
"2932",-2.22044604925031e-14,0,-102.243587733178,2.22044604925031e-14,1
"2933",-2.22044604925031e-14,0,-102.033349035205,2.22044604925031e-14,1
"2934",-2.22044604925031e-14,0,-101.823448760632,2.22044604925031e-14,1
"2935",-2.22044604925031e-14,0,-101.613886497201,2.22044604925031e-14,1
"2936",-2.22044604925031e-14,0,-101.404661833244,2.22044604925031e-14,1
"2937",-2.22044604925031e-14,0,-101.1957743573,2.22044604925031e-14,1
"2938",-2.22044604925031e-14,0,-100.987223658456,2.22044604925031e-14,1
"2939",-2.22044604925031e-14,0,-100.779009326103,2.22044604925031e-14,1
"2940",-2.22044604925031e-14,0,-100.571130950043,2.22044604925031e-14,1
"2941",-2.22044604925031e-14,0,-100.363588120498,2.22044604925031e-14,1
"2942",-2.22044604925031e-14,0,-100.156380428006,2.22044604925031e-14,1
"2943",-2.22044604925031e-14,0,-99.9495074636498,2.22044604925031e-14,1
"2944",-2.22044604925031e-14,0,-99.7429688187345,2.22044604925031e-14,1
"2945",-2.22044604925031e-14,0,-99.5367640850546,2.22044604925031e-14,1
"2946",-2.22044604925031e-14,0,-99.3308928547662,2.22044604925031e-14,1
"2947",-2.22044604925031e-14,0,-99.1253547204946,2.22044604925031e-14,1
"2948",-2.22044604925031e-14,0,-98.9201492750448,2.22044604925031e-14,1
"2949",-2.22044604925031e-14,0,-98.7152761119476,2.22044604925031e-14,1
"2950",-2.22044604925031e-14,0,-98.5107348247797,2.22044604925031e-14,1
"2951",-2.22044604925031e-14,0,-98.3065250076814,2.22044604925031e-14,1
"2952",-2.22044604925031e-14,0,-98.1026462552428,2.22044604925031e-14,1
"2953",-2.22044604925031e-14,0,-97.8990981622997,2.22044604925031e-14,1
"2954",-2.22044604925031e-14,0,-97.6958803241295,2.22044604925031e-14,1
"2955",-2.22044604925031e-14,0,-97.4929923364196,2.22044604925031e-14,1
"2956",-2.22044604925031e-14,0,-97.2904337952193,2.22044604925031e-14,1
"2957",-2.22044604925031e-14,0,-97.0882042970255,2.22044604925031e-14,1
"2958",-2.22044604925031e-14,0,-96.8863034385865,2.22044604925031e-14,1
"2959",-2.22044604925031e-14,0,-96.6847308172552,2.22044604925031e-14,1
"2960",-2.22044604925031e-14,0,-96.4834860305101,2.22044604925031e-14,1
"2961",-2.22044604925031e-14,0,-96.2825686764063,2.22044604925031e-14,1
"2962",-2.22044604925031e-14,0,-96.0819783533592,2.22044604925031e-14,1
"2963",-2.22044604925031e-14,0,-95.8817146600684,2.22044604925031e-14,1
"2964",-2.22044604925031e-14,0,-95.6817771956572,2.22044604925031e-14,1
"2965",-2.22044604925031e-14,0,-95.4821655597433,2.22044604925031e-14,1
"2966",-2.22044604925031e-14,0,-95.2828793522317,2.22044604925031e-14,1
"2967",-2.22044604925031e-14,0,-95.0839181734003,2.22044604925031e-14,1
"2968",-2.22044604925031e-14,0,-94.8852816239228,2.22044604925031e-14,1
"2969",-2.22044604925031e-14,0,-94.6869693048603,2.22044604925031e-14,1
"2970",-2.22044604925031e-14,0,-94.48898081769,2.22044604925031e-14,1
"2971",-2.22044604925031e-14,0,-94.2913157642332,2.22044604925031e-14,1
"2972",-2.22044604925031e-14,0,-94.0939737467035,2.22044604925031e-14,1
"2973",-2.22044604925031e-14,0,-93.8969543676746,2.22044604925031e-14,1
"2974",-2.22044604925031e-14,0,-93.7002572301744,2.22044604925031e-14,1
"2975",-2.22044604925031e-14,0,-93.5038819374401,2.22044604925031e-14,1
"2976",-2.22044604925031e-14,0,-93.3078280933611,2.22044604925031e-14,1
"2977",-2.22044604925031e-14,0,-93.112095301946,2.22044604925031e-14,1
"2978",-2.22044604925031e-14,0,-92.9166831676914,2.22044604925031e-14,1
"2979",-2.22044604925031e-14,0,-92.7215912954769,2.22044604925031e-14,1
"2980",-2.22044604925031e-14,0,-92.5268192906057,2.22044604925031e-14,1
"2981",-2.22044604925031e-14,0,-92.3323667586403,2.22044604925031e-14,1
"2982",-2.22044604925031e-14,0,-92.1382333055549,2.22044604925031e-14,1
"2983",-2.22044604925031e-14,0,-91.9444185378687,2.22044604925031e-14,1
"2984",-2.22044604925031e-14,0,-91.7509220622079,2.22044604925031e-14,1
"2985",-2.22044604925031e-14,0,-91.5577434858026,2.22044604925031e-14,1
"2986",-2.22044604925031e-14,0,-91.3648824160476,2.22044604925031e-14,1
"2987",-2.22044604925031e-14,0,-91.1723384609777,2.22044604925031e-14,1
"2988",-2.22044604925031e-14,0,-90.9801112287289,2.22044604925031e-14,1
"2989",-2.22044604925031e-14,0,-90.7882003279804,2.22044604925031e-14,1
"2990",-2.22044604925031e-14,0,-90.5966053677519,2.22044604925031e-14,1
"2991",-2.22044604925031e-14,0,-90.4053259574206,2.22044604925031e-14,1
"2992",-2.22044604925031e-14,0,-90.2143617067577,2.22044604925031e-14,1
"2993",-2.22044604925031e-14,0,-90.0237122258631,2.22044604925031e-14,1
"2994",-2.22044604925031e-14,0,-89.8333771252947,2.22044604925031e-14,1
"2995",-2.22044604925031e-14,0,-89.6433560158742,2.22044604925031e-14,1
"2996",-2.22044604925031e-14,0,-89.4536485088788,2.22044604925031e-14,1
"2997",-2.22044604925031e-14,0,-89.2642542159226,2.22044604925031e-14,1
"2998",-2.22044604925031e-14,0,-89.0751727490369,2.22044604925031e-14,1
"2999",-2.22044604925031e-14,0,-88.8864037204987,2.22044604925031e-14,1
"3000",-2.22044604925031e-14,0,-88.6979467431122,2.22044604925031e-14,1
"3001",-2.22044604925031e-14,0,-88.5098014300323,2.22044604925031e-14,1
"3002",-2.22044604925031e-14,0,-88.3219673945903,2.22044604925031e-14,1
"3003",-2.22044604925031e-14,0,-88.1344442507008,2.22044604925031e-14,1
"3004",-2.22044604925031e-14,0,-87.9472316126375,2.22044604925031e-14,1
"3005",-2.22044604925031e-14,0,-87.7603290948996,2.22044604925031e-14,1
"3006",-2.22044604925031e-14,0,-87.5737363124676,2.22044604925031e-14,1
"3007",-2.22044604925031e-14,0,-87.3874528806675,2.22044604925031e-14,1
"3008",-2.22044604925031e-14,0,-87.2014784151432,2.22044604925031e-14,1
"3009",-2.22044604925031e-14,0,-87.0158125320373,2.22044604925031e-14,1
"3010",-2.22044604925031e-14,0,-86.8304548477191,2.22044604925031e-14,1
"3011",-2.22044604925031e-14,0,-86.6454049789366,2.22044604925031e-14,1
"3012",-2.22044604925031e-14,0,-86.4606625428628,2.22044604925031e-14,1
"3013",-2.22044604925031e-14,0,-86.2762271570864,2.22044604925031e-14,1
"3014",-2.22044604925031e-14,0,-86.0920984393872,2.22044604925031e-14,1
"3015",-2.22044604925031e-14,0,-85.9082760080884,2.22044604925031e-14,1
"3016",-2.22044604925031e-14,0,-85.7247594818347,2.22044604925031e-14,1
"3017",-2.22044604925031e-14,0,-85.5415484795204,2.22044604925031e-14,1
"3018",-2.22044604925031e-14,0,-85.3586426205035,2.22044604925031e-14,1
"3019",-2.22044604925031e-14,0,-85.1760415245135,2.22044604925031e-14,1
"3020",-2.22044604925031e-14,0,-84.9937448116517,2.22044604925031e-14,1
"3021",-2.22044604925031e-14,0,-84.8117521022423,2.22044604925031e-14,1
"3022",-2.22044604925031e-14,0,-84.63006301721,2.22044604925031e-14,1
"3023",-2.22044604925031e-14,0,-84.4486771776561,2.22044604925031e-14,1
"3024",-2.22044604925031e-14,0,-84.2675942050567,2.22044604925031e-14,1
"3025",-2.22044604925031e-14,0,-84.0868137213689,2.22044604925031e-14,1
"3026",-2.22044604925031e-14,0,-83.9063353487977,2.22044604925031e-14,1
"3027",-2.22044604925031e-14,0,-83.7261587099663,2.22044604925031e-14,1
"3028",-2.22044604925031e-14,0,-83.5462834277711,2.22044604925031e-14,1
"3029",-2.22044604925031e-14,0,-83.3667091256124,2.22044604925031e-14,1
"3030",-2.22044604925031e-14,0,-83.1874354271302,2.22044604925031e-14,1
"3031",-2.22044604925031e-14,0,-83.0084619563676,2.22044604925031e-14,1
"3032",-2.22044604925031e-14,0,-82.8297883377797,2.22044604925031e-14,1
"3033",-2.22044604925031e-14,0,-82.6514141960734,2.22044604925031e-14,1
"3034",-2.22044604925031e-14,0,-82.4733391563375,2.22044604925031e-14,1
"3035",-2.22044604925031e-14,0,-82.2955628441043,2.22044604925031e-14,1
"3036",-2.22044604925031e-14,0,-82.1180848851798,2.22044604925031e-14,1
"3037",-2.22044604925031e-14,0,-81.9409049057265,2.22044604925031e-14,1
"3038",-2.22044604925031e-14,0,-81.7640225323734,2.22044604925031e-14,1
"3039",-2.22044604925031e-14,0,-81.5874373919714,2.22044604925031e-14,1
"3040",-2.22044604925031e-14,0,-81.4111491117747,2.22044604925031e-14,1
"3041",-2.22044604925031e-14,0,-81.2351573193894,2.22044604925031e-14,1
"3042",-2.22044604925031e-14,0,-81.0594616427937,2.22044604925031e-14,1
"3043",-2.22044604925031e-14,0,-80.8840617103531,2.22044604925031e-14,1
"3044",-2.22044604925031e-14,0,-80.7089571506683,2.22044604925031e-14,1
"3045",-2.22044604925031e-14,0,-80.5341475928746,2.22044604925031e-14,1
"3046",-2.22044604925031e-14,0,-80.3596326662746,2.22044604925031e-14,1
"3047",-2.22044604925031e-14,0,-80.1854120006259,2.22044604925031e-14,1
"3048",-2.22044604925031e-14,0,-80.0114852260582,2.22044604925031e-14,1
"3049",-2.22044604925031e-14,0,-79.8378519729721,2.22044604925031e-14,1
"3050",-2.22044604925031e-14,0,-79.6645118722247,2.22044604925031e-14,1
"3051",-2.22044604925031e-14,0,-79.4914645549137,2.22044604925031e-14,1
"3052",-2.22044604925031e-14,0,-79.3187096525824,2.22044604925031e-14,1
"3053",-2.22044604925031e-14,0,-79.146246797059,2.22044604925031e-14,1
"3054",-2.22044604925031e-14,0,-78.9740756205756,2.22044604925031e-14,1
"3055",-2.22044604925031e-14,0,-78.8021957556501,2.22044604925031e-14,1
"3056",-2.22044604925031e-14,0,-78.6306068352347,2.22044604925031e-14,1
"3057",-2.22044604925031e-14,0,-78.4593084925571,2.22044604925031e-14,1
"3058",-2.22044604925031e-14,0,-78.288300361252,2.22044604925031e-14,1
"3059",-2.22044604925031e-14,0,-78.1175820752712,2.22044604925031e-14,1
"3060",-2.22044604925031e-14,0,-77.9471532688529,2.22044604925031e-14,1
"3061",-2.22044604925031e-14,0,-77.7770135767611,2.22044604925031e-14,1
"3062",-2.22044604925031e-14,0,-77.6071626339652,2.22044604925031e-14,1
"3063",-2.22044604925031e-14,0,-77.4376000757642,2.22044604925031e-14,1
"3064",-2.22044604925031e-14,0,-77.2683255379183,2.22044604925031e-14,1
"3065",-2.22044604925031e-14,0,-77.0993386564092,2.22044604925031e-14,1
"3066",-2.22044604925031e-14,0,-76.9306390676904,2.22044604925031e-14,1
"3067",-2.22044604925031e-14,0,-76.7622264084509,2.22044604925031e-14,1
"3068",-2.22044604925031e-14,0,-76.5941003158783,2.22044604925031e-14,1
"3069",-2.22044604925031e-14,0,-76.4262604273515,2.22044604925031e-14,1
"3070",-2.22044604925031e-14,0,-76.2587063805409,2.22044604925031e-14,1
"3071",-2.22044604925031e-14,0,-76.0914378137247,2.22044604925031e-14,1
"3072",-2.22044604925031e-14,0,-75.9244543652848,2.22044604925031e-14,1
"3073",-2.22044604925031e-14,0,-75.7577556740566,2.22044604925031e-14,1
"3074",-2.22044604925031e-14,0,-75.5913413792349,2.22044604925031e-14,1
"3075",-2.22044604925031e-14,0,-75.4252111202678,2.22044604925031e-14,1
"3076",-2.22044604925031e-14,0,-75.259364537005,2.22044604925031e-14,1
"3077",-2.22044604925031e-14,0,-75.093801269691,2.22044604925031e-14,1
"3078",-2.22044604925031e-14,0,-74.928520958736,2.22044604925031e-14,1
"3079",-2.22044604925031e-14,0,-74.7635232451564,2.22044604925031e-14,1
"3080",-2.22044604925031e-14,0,-74.5988077700922,2.22044604925031e-14,1
"3081",-2.22044604925031e-14,0,-74.4343741750852,2.22044604925031e-14,1
"3082",-2.22044604925031e-14,0,-74.2702221021388,2.22044604925031e-14,1
"3083",-2.22044604925031e-14,0,-74.1063511933488,2.22044604925031e-14,1
"3084",-2.22044604925031e-14,0,-73.9427610914439,2.22044604925031e-14,1
"3085",-2.22044604925031e-14,0,-73.7794514391809,2.22044604925031e-14,1
"3086",-2.22044604925031e-14,0,-73.6164218799505,2.22044604925031e-14,1
"3087",-2.22044604925031e-14,0,-73.4536720573335,2.22044604925031e-14,1
"3088",-2.22044604925031e-14,0,-73.2912016152411,2.22044604925031e-14,1
"3089",-2.22044604925031e-14,0,-73.129010197983,2.22044604925031e-14,1
"3090",-2.22044604925031e-14,0,-72.9670974501459,2.22044604925031e-14,1
"3091",-2.22044604925031e-14,0,-72.8054630167632,2.22044604925031e-14,1
"3092",-2.22044604925031e-14,0,-72.6441065430715,2.22044604925031e-14,1
"3093",-2.22044604925031e-14,0,-72.4830276746799,2.22044604925031e-14,1
"3094",-2.22044604925031e-14,0,-72.3222260576395,2.22044604925031e-14,1
"3095",-2.22044604925031e-14,0,-72.1617013382072,2.22044604925031e-14,1
"3096",-2.22044604925031e-14,0,-72.0014531630343,2.22044604925031e-14,1
"3097",-2.22044604925031e-14,0,-71.8414811791561,2.22044604925031e-14,1
"3098",-2.22044604925031e-14,0,-71.6817850338293,2.22044604925031e-14,1
"3099",-2.22044604925031e-14,0,-71.5223643747147,2.22044604925031e-14,1
"3100",-2.22044604925031e-14,0,-71.3632188498521,2.22044604925031e-14,1
"3101",-2.22044604925031e-14,0,-71.2043481075463,2.22044604925031e-14,1
"3102",-2.22044604925031e-14,0,-71.0457517964418,2.22044604925031e-14,1
"3103",-2.22044604925031e-14,0,-70.8874295655763,2.22044604925031e-14,1
"3104",-2.22044604925031e-14,0,-70.7293810642431,2.22044604925031e-14,1
"3105",-2.22044604925031e-14,0,-70.5716059421064,2.22044604925031e-14,1
"3106",-2.22044604925031e-14,0,-70.4141038492444,2.22044604925031e-14,1
"3107",-2.22044604925031e-14,0,-70.2568744358745,2.22044604925031e-14,1
"3108",-2.22044604925031e-14,0,-70.0999173527335,2.22044604925031e-14,1
"3109",-2.22044604925031e-14,0,-69.9432322508355,2.22044604925031e-14,1
"3110",-2.22044604925031e-14,0,-69.7868187814631,2.22044604925031e-14,1
"3111",-2.22044604925031e-14,0,-69.6306765962817,2.22044604925031e-14,1
"3112",-2.22044604925031e-14,0,-69.4748053473214,2.22044604925031e-14,1
"3113",-2.22044604925031e-14,0,-69.3192046869322,2.22044604925031e-14,1
"3114",-2.22044604925031e-14,0,-69.163874267661,2.22044604925031e-14,1
"3115",-2.22044604925031e-14,0,-69.0088137426266,2.22044604925031e-14,1
"3116",-2.22044604925031e-14,0,-68.8540227650931,2.22044604925031e-14,1
"3117",-2.22044604925031e-14,0,-68.6995009886926,2.22044604925031e-14,1
"3118",-2.22044604925031e-14,0,-68.5452480674309,2.22044604925031e-14,1
"3119",-2.22044604925031e-14,0,-68.3912636556395,2.22044604925031e-14,1
"3120",-2.22044604925031e-14,0,-68.2375474079205,2.22044604925031e-14,1
"3121",-2.22044604925031e-14,0,-68.0840989792252,2.22044604925031e-14,1
"3122",-2.22044604925031e-14,0,-67.9309180248831,2.22044604925031e-14,1
"3123",-2.22044604925031e-14,0,-67.7780042005606,2.22044604925031e-14,1
"3124",-2.22044604925031e-14,0,-67.6253571621288,2.22044604925031e-14,1
"3125",-2.22044604925031e-14,0,-67.4729765659079,2.22044604925031e-14,1
"3126",-2.22044604925031e-14,0,-67.320862068511,2.22044604925031e-14,1
"3127",-2.22044604925031e-14,0,-67.1690133268341,2.22044604925031e-14,1
"3128",-2.22044604925031e-14,0,-67.0174299982164,2.22044604925031e-14,1
"3129",-2.22044604925031e-14,0,-66.8661117402173,2.22044604925031e-14,1
"3130",-2.22044604925031e-14,0,-66.715058210727,2.22044604925031e-14,1
"3131",-2.22044604925031e-14,0,-66.5642690679982,2.22044604925031e-14,1
"3132",-2.22044604925031e-14,0,-66.4137439705707,2.22044604925031e-14,1
"3133",-2.22044604925031e-14,0,-66.2634825773997,2.22044604925031e-14,1
"3134",-2.22044604925031e-14,0,-66.1134845476603,2.22044604925031e-14,1
"3135",-2.22044604925031e-14,0,-65.9637495408371,2.22044604925031e-14,1
"3136",-2.22044604925031e-14,0,-65.8142772169545,2.22044604925031e-14,1
"3137",-2.22044604925031e-14,0,-65.6650672360275,2.22044604925031e-14,1
"3138",-2.22044604925031e-14,0,-65.5161192587189,2.22044604925031e-14,1
"3139",-2.22044604925031e-14,0,-65.3674329457031,2.22044604925031e-14,1
"3140",-2.22044604925031e-14,0,-65.2190079583257,2.22044604925031e-14,1
"3141",-2.22044604925031e-14,0,-65.0708439579455,2.22044604925031e-14,1
"3142",-2.22044604925031e-14,0,-64.9229406064106,2.22044604925031e-14,1
"3143",-2.22044604925031e-14,0,-64.7752975657733,2.22044604925031e-14,1
"3144",-2.22044604925031e-14,0,-64.6279144985842,2.22044604925031e-14,1
"3145",-2.22044604925031e-14,0,-64.4807910676055,2.22044604925031e-14,1
"3146",-2.22044604925031e-14,0,-64.3339269358505,2.22044604925031e-14,1
"3147",-2.22044604925031e-14,0,-64.1873217668459,2.22044604925031e-14,1
"3148",-2.22044604925031e-14,0,-64.0409752242398,2.22044604925031e-14,1
"3149",-2.22044604925031e-14,0,-63.894886972086,2.22044604925031e-14,1
"3150",-2.22044604925031e-14,0,-63.7490566747845,2.22044604925031e-14,1
"3151",-2.22044604925031e-14,0,-63.6034839970243,2.22044604925031e-14,1
"3152",-2.22044604925031e-14,0,-63.458168603849,2.22044604925031e-14,1
"3153",-2.22044604925031e-14,0,-63.3131101605103,2.22044604925031e-14,1
"3154",-2.22044604925031e-14,0,-63.1683083327337,2.22044604925031e-14,1
"3155",-2.22044604925031e-14,0,-63.0237627865002,2.22044604925031e-14,1
"3156",-2.22044604925031e-14,0,-62.8794731880583,2.22044604925031e-14,1
"3157",-2.22044604925031e-14,0,-62.7354392039905,2.22044604925031e-14,1
"3158",-2.22044604925031e-14,0,-62.5916605012618,2.22044604925031e-14,1
"3159",-2.22044604925031e-14,0,-62.4481367471497,2.22044604925031e-14,1
"3160",-2.22044604925031e-14,0,-62.3048676090938,2.22044604925031e-14,1
"3161",-2.22044604925031e-14,0,-62.1618527550913,2.22044604925031e-14,1
"3162",-2.22044604925031e-14,0,-62.019091853264,2.22044604925031e-14,1
"3163",-2.22044604925031e-14,0,-61.876584572172,2.22044604925031e-14,1
"3164",-2.22044604925031e-14,0,-61.7343305806045,2.22044604925031e-14,1
"3165",-2.22044604925031e-14,0,-61.5923295476427,2.22044604925031e-14,1
"3166",-2.22044604925031e-14,0,-61.4505811428238,2.22044604925031e-14,1
"3167",-2.22044604925031e-14,0,-61.3090850359074,2.22044604925031e-14,1
"3168",-2.22044604925031e-14,0,-61.1678408969887,2.22044604925031e-14,1
"3169",-2.22044604925031e-14,0,-61.0268483964463,2.22044604925031e-14,1
"3170",-2.22044604925031e-14,0,-60.8861072049443,2.22044604925031e-14,1
"3171",-2.22044604925031e-14,0,-60.7456169935642,2.22044604925031e-14,1
"3172",-2.22044604925031e-14,0,-60.6053774336788,2.22044604925031e-14,1
"3173",-2.22044604925031e-14,0,-60.4653881968504,2.22044604925031e-14,1
"3174",-2.22044604925031e-14,0,-60.3256489551325,2.22044604925031e-14,1
"3175",-2.22044604925031e-14,0,-60.1861593807551,2.22044604925031e-14,1
"3176",-2.22044604925031e-14,0,-60.0469191462888,2.22044604925031e-14,1
"3177",-2.22044604925031e-14,0,-59.9079279247168,2.22044604925031e-14,1
"3178",-2.22044604925031e-14,0,-59.7691853891592,2.22044604925031e-14,1
"3179",-2.22044604925031e-14,0,-59.6306912132307,2.22044604925031e-14,1
"3180",-2.22044604925031e-14,0,-59.4924450706896,2.22044604925031e-14,1
"3181",-2.22044604925031e-14,0,-59.3544466357387,2.22044604925031e-14,1
"3182",-2.22044604925031e-14,0,-59.2166955828108,2.22044604925031e-14,1
"3183",-2.22044604925031e-14,0,-59.079191586699,2.22044604925031e-14,1
"3184",-2.22044604925031e-14,0,-58.9419343224738,2.22044604925031e-14,1
"3185",-2.22044604925031e-14,0,-58.8049234655234,2.22044604925031e-14,1
"3186",-2.22044604925031e-14,0,-58.6681586915222,2.22044604925031e-14,1
"3187",-2.22044604925031e-14,0,-58.5316396765177,2.22044604925031e-14,1
"3188",-2.22044604925031e-14,0,-58.3953660968138,2.22044604925031e-14,1
"3189",-2.22044604925031e-14,0,-58.2593376289727,2.22044604925031e-14,1
"3190",-2.22044604925031e-14,0,-58.1235539500263,2.22044604925031e-14,1
"3191",-2.22044604925031e-14,0,-57.9880147372067,2.22044604925031e-14,1
"3192",-2.22044604925031e-14,0,-57.8527196679912,2.22044604925031e-14,1
"3193",-2.22044604925031e-14,0,-57.7176684203322,2.22044604925031e-14,1
"3194",-2.22044604925031e-14,0,-57.5828606722885,2.22044604925031e-14,1
"3195",-2.22044604925031e-14,0,-57.448296102389,2.22044604925031e-14,1
"3196",-2.22044604925031e-14,0,-57.3139743894245,2.22044604925031e-14,1
"3197",-2.22044604925031e-14,0,-57.1798952124457,2.22044604925031e-14,1
"3198",-2.22044604925031e-14,0,-57.0460582509178,2.22044604925031e-14,1
"3199",-2.22044604925031e-14,0,-56.9124631844046,2.22044604925031e-14,1
"3200",-2.22044604925031e-14,0,-56.7791096929602,2.22044604925031e-14,1
"3201",-2.22044604925031e-14,0,-56.645997457019,2.22044604925031e-14,1
"3202",-2.22044604925031e-14,0,-56.5131261569748,2.22044604925031e-14,1
"3203",-2.22044604925031e-14,0,-56.3804954739393,2.22044604925031e-14,1
"3204",-2.22044604925031e-14,0,-56.2481050889912,2.22044604925031e-14,1
"3205",-2.22044604925031e-14,0,-56.1159546837298,2.22044604925031e-14,1
"3206",-2.22044604925031e-14,0,-55.9840439399976,2.22044604925031e-14,1
"3207",-2.22044604925031e-14,0,-55.8523725398625,2.22044604925031e-14,1
"3208",-2.22044604925031e-14,0,-55.7209401657969,2.22044604925031e-14,1
"3209",-2.22044604925031e-14,0,-55.5897465005626,2.22044604925031e-14,1
"3210",-2.22044604925031e-14,0,-55.4587912271476,2.22044604925031e-14,1
"3211",-2.22044604925031e-14,0,-55.3280740289641,2.22044604925031e-14,1
"3212",-2.22044604925031e-14,0,-55.1975945895612,2.22044604925031e-14,1
"3213",-2.22044604925031e-14,0,-55.0673525929548,2.22044604925031e-14,1
"3214",-2.22044604925031e-14,0,-54.9373477234066,2.22044604925031e-14,1
"3215",-2.22044604925031e-14,0,-54.8075796654544,2.22044604925031e-14,1
"3216",-2.22044604925031e-14,0,-54.6780481038978,2.22044604925031e-14,1
"3217",-2.22044604925031e-14,0,-54.5487527239357,2.22044604925031e-14,1
"3218",-2.22044604925031e-14,0,-54.41969321098,2.22044604925031e-14,1
"3219",-2.22044604925031e-14,0,-54.2908692509007,2.22044604925031e-14,1
"3220",-2.22044604925031e-14,0,-54.162280529629,2.22044604925031e-14,1
"3221",-2.22044604925031e-14,0,-54.0339267335727,2.22044604925031e-14,1
"3222",-2.22044604925031e-14,0,-53.9058075493274,2.22044604925031e-14,1
"3223",-2.22044604925031e-14,0,-53.7779226639252,2.22044604925031e-14,1
"3224",-2.22044604925031e-14,0,-53.650271764586,2.22044604925031e-14,1
"3225",-2.22044604925031e-14,0,-53.5228545388356,2.22044604925031e-14,1
"3226",-2.22044604925031e-14,0,-53.3956706745006,2.22044604925031e-14,1
"3227",-2.22044604925031e-14,0,-53.2687198598136,2.22044604925031e-14,1
"3228",-2.22044604925031e-14,0,-53.142001783133,2.22044604925031e-14,1
"3229",-2.22044604925031e-14,0,-53.0155161332641,2.22044604925031e-14,1
"3230",-2.22044604925031e-14,0,-52.8892625991743,2.22044604925031e-14,1
"3231",-2.22044604925031e-14,0,-52.7632408702482,2.22044604925031e-14,1
"3232",-2.22044604925031e-14,0,-52.6374506361469,2.22044604925031e-14,1
"3233",-2.22044604925031e-14,0,-52.5118915867367,2.22044604925031e-14,1
"3234",-2.22044604925031e-14,0,-52.3865634122454,2.22044604925031e-14,1
"3235",-2.22044604925031e-14,0,-52.2614658032166,2.22044604925031e-14,1
"3236",-2.22044604925031e-14,0,-52.1365984504567,2.22044604925031e-14,1
"3237",-2.22044604925031e-14,0,-52.0119610450626,2.22044604925031e-14,1
"3238",-2.22044604925031e-14,0,-51.8875532784893,2.22044604925031e-14,1
"3239",-2.22044604925031e-14,0,-51.7633748424154,2.22044604925031e-14,1
"3240",-2.22044604925031e-14,0,-51.6394254288145,2.22044604925031e-14,1
"3241",-2.22044604925031e-14,0,-51.5157047299819,2.22044604925031e-14,1
"3242",-2.22044604925031e-14,0,-51.3922124385524,2.22044604925031e-14,1
"3243",-2.22044604925031e-14,0,-51.2689482473135,2.22044604925031e-14,1
"3244",-2.22044604925031e-14,0,-51.1459118494555,2.22044604925031e-14,1
"3245",-2.22044604925031e-14,0,-51.0231029385409,2.22044604925031e-14,1
"3246",-2.22044604925031e-14,0,-50.9005212082322,2.22044604925031e-14,1
"3247",-2.22044604925031e-14,0,-50.7781663526031,2.22044604925031e-14,1
"3248",-2.22044604925031e-14,0,-50.6560380660432,2.22044604925031e-14,1
"3249",-2.22044604925031e-14,0,-50.5341360430821,2.22044604925031e-14,1
"3250",-2.22044604925031e-14,0,-50.412459978757,2.22044604925031e-14,1
"3251",-2.22044604925031e-14,0,-50.29100956815,2.22044604925031e-14,1
"3252",-2.22044604925031e-14,0,-50.1697845069582,2.22044604925031e-14,1
"3253",-2.22044604925031e-14,0,-50.0487844908732,2.22044604925031e-14,1
"3254",-2.22044604925031e-14,0,-49.9280092159536,2.22044604925031e-14,1
"3255",-2.22044604925031e-14,0,-49.8074583786403,2.22044604925031e-14,1
"3256",-2.22044604925031e-14,0,-49.6871316756152,2.22044604925031e-14,1
"3257",-2.22044604925031e-14,0,-49.567028803841,2.22044604925031e-14,1
"3258",-2.22044604925031e-14,0,-49.4471494604983,2.22044604925031e-14,1
"3259",-2.22044604925031e-14,0,-49.3274933431943,2.22044604925031e-14,1
"3260",-2.22044604925031e-14,0,-49.2080601497342,2.22044604925031e-14,1
"3261",-2.22044604925031e-14,0,-49.0888495782531,2.22044604925031e-14,1
"3262",-2.22044604925031e-14,0,-48.9698613272227,2.22044604925031e-14,1
"3263",-2.22044604925031e-14,0,-48.8510950952349,2.22044604925031e-14,1
"3264",-2.22044604925031e-14,0,-48.7325505813444,2.22044604925031e-14,1
"3265",-2.22044604925031e-14,0,-48.6142274847799,2.22044604925031e-14,1
"3266",-2.22044604925031e-14,0,-48.4961255051096,2.22044604925031e-14,1
"3267",-2.22044604925031e-14,0,-48.3782443422552,2.22044604925031e-14,1
"3268",-2.22044604925031e-14,0,-48.2605836962797,2.22044604925031e-14,1
"3269",-2.22044604925031e-14,0,-48.143143267612,2.22044604925031e-14,1
"3270",-2.22044604925031e-14,0,-48.0259227570018,2.22044604925031e-14,1
"3271",-2.22044604925031e-14,0,-47.908921865413,2.22044604925031e-14,1
"3272",-2.22044604925031e-14,0,-47.7921402941682,2.22044604925031e-14,1
"3273",-2.22044604925031e-14,0,-47.6755777447801,2.22044604925031e-14,1
"3274",-2.22044604925031e-14,0,-47.5592339191821,2.22044604925031e-14,1
"3275",-2.22044604925031e-14,0,-47.4431085194663,2.22044604925031e-14,1
"3276",-2.22044604925031e-14,0,-47.3272012480394,2.22044604925031e-14,1
"3277",-2.22044604925031e-14,0,-47.2115118076368,2.22044604925031e-14,1
"3278",-2.22044604925031e-14,0,-47.0960399012592,2.22044604925031e-14,1
"3279",-2.22044604925031e-14,0,-46.9807852322015,2.22044604925031e-14,1
"3280",-2.22044604925031e-14,0,-46.8657475040198,2.22044604925031e-14,1
"3281",-2.22044604925031e-14,0,-46.7509264205373,2.22044604925031e-14,1
"3282",-2.22044604925031e-14,0,-46.6363216859553,2.22044604925031e-14,1
"3283",-2.22044604925031e-14,0,-46.5219330046164,2.22044604925031e-14,1
"3284",-2.22044604925031e-14,0,-46.4077600812579,2.22044604925031e-14,1
"3285",-2.22044604925031e-14,0,-46.2938026208327,2.22044604925031e-14,1
"3286",-2.22044604925031e-14,0,-46.1800603286724,2.22044604925031e-14,1
"3287",-2.22044604925031e-14,0,-46.066532910189,2.22044604925031e-14,1
"3288",-2.22044604925031e-14,0,-45.9532200713778,2.22044604925031e-14,1
"3289",-2.22044604925031e-14,0,-45.8401215183095,2.22044604925031e-14,1
"3290",-2.22044604925031e-14,0,-45.7272369572807,2.22044604925031e-14,1
"3291",-2.22044604925031e-14,0,-45.6145660950702,2.22044604925031e-14,1
"3292",-2.22044604925031e-14,0,-45.5021086385767,2.22044604925031e-14,1
"3293",-2.22044604925031e-14,0,-45.3898642950924,2.22044604925031e-14,1
"3294",-2.22044604925031e-14,0,-45.2778327720957,2.22044604925031e-14,1
"3295",-2.22044604925031e-14,0,-45.1660137773913,2.22044604925031e-14,1
"3296",-2.22044604925031e-14,0,-45.0544070190396,2.22044604925031e-14,1
"3297",-2.22044604925031e-14,0,-44.9430122054722,2.22044604925031e-14,1
"3298",-2.22044604925031e-14,0,-44.8318290452603,2.22044604925031e-14,1
"3299",-2.22044604925031e-14,0,-44.720857247344,2.22044604925031e-14,1
"3300",-2.22044604925031e-14,0,-44.6100965209096,2.22044604925031e-14,1
"3301",-2.22044604925031e-14,0,-44.4995465755015,2.22044604925031e-14,1
"3302",-2.22044604925031e-14,0,-44.3892071207588,2.22044604925031e-14,1
"3303",-2.22044604925031e-14,0,-44.2790778667983,2.22044604925031e-14,1
"3304",-2.22044604925031e-14,0,-44.1691585239774,2.22044604925031e-14,1
"3305",-2.22044604925031e-14,0,-44.0594488027695,2.22044604925031e-14,1
"3306",-2.22044604925031e-14,0,-43.9499484141293,2.22044604925031e-14,1
"3307",-2.22044604925031e-14,0,-43.8406570691769,2.22044604925031e-14,1
"3308",-2.22044604925031e-14,0,-43.731574479286,2.22044604925031e-14,1
"3309",-2.22044604925031e-14,0,-43.6227003562732,2.22044604925031e-14,1
"3310",-2.22044604925031e-14,0,-43.5140344120363,2.22044604925031e-14,1
"3311",-2.22044604925031e-14,0,-43.405576358833,2.22044604925031e-14,1
"3312",-2.22044604925031e-14,0,-43.2973259092067,2.22044604925031e-14,1
"3313",-2.22044604925031e-14,0,-43.1892827759969,2.22044604925031e-14,1
"3314",-2.22044604925031e-14,0,-43.0814466722388,2.22044604925031e-14,1
"3315",-2.22044604925031e-14,0,-42.9738173113435,2.22044604925031e-14,1
"3316",-2.22044604925031e-14,0,-42.8663944068612,2.22044604925031e-14,1
"3317",-2.22044604925031e-14,0,-42.7591776728244,2.22044604925031e-14,1
"3318",-2.22044604925031e-14,0,-42.6521668233157,2.22044604925031e-14,1
"3319",-2.22044604925031e-14,0,-42.5453615728037,2.22044604925031e-14,1
"3320",-2.22044604925031e-14,0,-42.4387616360925,2.22044604925031e-14,1
"3321",-2.22044604925031e-14,0,-42.3323667281506,2.22044604925031e-14,1
"3322",-2.22044604925031e-14,0,-42.2261765642406,2.22044604925031e-14,1
"3323",-2.22044604925031e-14,0,-42.1201908599386,2.22044604925031e-14,1
"3324",-2.22044604925031e-14,0,-42.0144093310593,2.22044604925031e-14,1
"3325",-2.22044604925031e-14,0,-41.9088316937008,2.22044604925031e-14,1
"3326",-2.22044604925031e-14,0,-41.8034576643232,2.22044604925031e-14,1
"3327",-2.22044604925031e-14,0,-41.6982869594857,2.22044604925031e-14,1
"3328",-2.22044604925031e-14,0,-41.5933192961254,2.22044604925031e-14,1
"3329",-2.22044604925031e-14,0,-41.4885543914798,2.22044604925031e-14,1
"3330",-2.22044604925031e-14,0,-41.3839919629351,2.22044604925031e-14,1
"3331",-2.22044604925031e-14,0,-41.2796317283346,2.22044604925031e-14,1
"3332",-2.22044604925031e-14,0,-41.175473405588,2.22044604925031e-14,1
"3333",-2.22044604925031e-14,0,-41.0715167130474,2.22044604925031e-14,1
"3334",-2.22044604925031e-14,0,-40.9677613692461,2.22044604925031e-14,1
"3335",-2.22044604925031e-14,0,-40.8642070929919,2.22044604925031e-14,1
"3336",-2.22044604925031e-14,0,-40.7608536033834,2.22044604925031e-14,1
"3337",-2.22044604925031e-14,0,-40.6577006198043,2.22044604925031e-14,1
"3338",-2.22044604925031e-14,0,-40.5547478619144,2.22044604925031e-14,1
"3339",-2.22044604925031e-14,0,-40.4519950495373,2.22044604925031e-14,1
"3340",-2.22044604925031e-14,0,-40.349441902906,2.22044604925031e-14,1
"3341",-2.22044604925031e-14,0,-40.247088142475,2.22044604925031e-14,1
"3342",-2.22044604925031e-14,0,-40.1449334889182,2.22044604925031e-14,1
"3343",-2.22044604925031e-14,0,-40.0429776632569,2.22044604925031e-14,1
"3344",-2.22044604925031e-14,0,-39.9412203867767,2.22044604925031e-14,1
"3345",-2.22044604925031e-14,0,-39.8396613808565,2.22044604925031e-14,1
"3346",-2.22044604925031e-14,0,-39.7383003674556,2.22044604925031e-14,1
"3347",-2.22044604925031e-14,0,-39.6371370685125,2.22044604925031e-14,1
"3348",-2.22044604925031e-14,0,-39.5361712064182,2.22044604925031e-14,1
"3349",-2.22044604925031e-14,0,-39.4354025037697,2.22044604925031e-14,1
"3350",-2.22044604925031e-14,0,-39.3348306833822,2.22044604925031e-14,1
"3351",-2.22044604925031e-14,0,-39.234455468411,2.22044604925031e-14,1
"3352",-2.22044604925031e-14,0,-39.1342765822519,2.22044604925031e-14,1
"3353",-2.22044604925031e-14,0,-39.0342937485613,2.22044604925031e-14,1
"3354",-2.22044604925031e-14,0,-38.9345066912842,2.22044604925031e-14,1
"3355",-2.22044604925031e-14,0,-38.8349151345941,2.22044604925031e-14,1
"3356",-2.22044604925031e-14,0,-38.7355188029677,2.22044604925031e-14,1
"3357",-2.22044604925031e-14,0,-38.6363174211135,2.22044604925031e-14,1
"3358",-2.22044604925031e-14,0,-38.5373107140895,2.22044604925031e-14,1
"3359",-2.22044604925031e-14,0,-38.4384984070658,2.22044604925031e-14,1
"3360",-2.22044604925031e-14,0,-38.3398802256445,2.22044604925031e-14,1
"3361",-2.22044604925031e-14,0,-38.2414558955463,2.22044604925031e-14,1
"3362",-2.22044604925031e-14,0,-38.1432251428947,2.22044604925031e-14,1
"3363",-2.22044604925031e-14,0,-38.0451876939288,2.22044604925031e-14,1
"3364",-2.22044604925031e-14,0,-37.9473432753058,2.22044604925031e-14,1
"3365",-2.22044604925031e-14,0,-37.849691613829,2.22044604925031e-14,1
"3366",-2.22044604925031e-14,0,-37.752232436655,2.22044604925031e-14,1
"3367",-2.22044604925031e-14,0,-37.6549654711264,2.22044604925031e-14,1
"3368",-2.22044604925031e-14,0,-37.5578904448501,2.22044604925031e-14,1
"3369",-2.22044604925031e-14,0,-37.4610070858106,2.22044604925031e-14,1
"3370",-2.22044604925031e-14,0,-37.364315122114,2.22044604925031e-14,1
"3371",-2.22044604925031e-14,0,-37.2678142821948,2.22044604925031e-14,1
"3372",-2.22044604925031e-14,0,-37.1715042947392,2.22044604925031e-14,1
"3373",-2.22044604925031e-14,0,-37.0753848887475,2.22044604925031e-14,1
"3374",-2.22044604925031e-14,0,-36.9794557933958,2.22044604925031e-14,1
"3375",-2.22044604925031e-14,0,-36.8837167381312,2.22044604925031e-14,1
"3376",-2.22044604925031e-14,0,-36.7881674527581,2.22044604925031e-14,1
"3377",-2.22044604925031e-14,0,-36.6928076672379,2.22044604925031e-14,1
"3378",-2.22044604925031e-14,0,-36.5976371118601,2.22044604925031e-14,1
"3379",-2.22044604925031e-14,0,-36.5026555171167,2.22044604925031e-14,1
"3380",-2.22044604925031e-14,0,-36.4078626138065,2.22044604925031e-14,1
"3381",-2.22044604925031e-14,0,-36.3132581330197,2.22044604925031e-14,1
"3382",-2.22044604925031e-14,0,-36.218841805942,2.22044604925031e-14,1
"3383",-2.22044604925031e-14,0,-36.1246133642542,2.22044604925031e-14,1
"3384",-2.22044604925031e-14,0,-36.0305725397367,2.22044604925031e-14,1
"3385",-2.22044604925031e-14,0,-35.9367190644834,2.22044604925031e-14,1
"3386",-2.22044604925031e-14,0,-35.8430526708249,2.22044604925031e-14,1
"3387",-2.22044604925031e-14,0,-35.7495730913956,2.22044604925031e-14,1
"3388",-2.22044604925031e-14,0,-35.656280059012,2.22044604925031e-14,1
"3389",-2.22044604925031e-14,0,-35.5631733068293,2.22044604925031e-14,1
"3390",-2.22044604925031e-14,0,-35.4702525682299,2.22044604925031e-14,1
"3391",-2.22044604925031e-14,0,-35.3775175768688,2.22044604925031e-14,1
"3392",-2.22044604925031e-14,0,-35.2849680665586,2.22044604925031e-14,1
"3393",-2.22044604925031e-14,0,-35.1926037716073,2.22044604925031e-14,0.999999999999999
"3394",-2.22044604925031e-14,0,-35.1004244262706,2.22044604925031e-14,0.999999999999999
"3395",-2.22044604925031e-14,0,-35.0084297653111,2.22044604925031e-14,0.999999999999999
"3396",-2.22044604925031e-14,0,-34.9166195236435,2.22044604925031e-14,0.999999999999999
"3397",-2.22044604925031e-14,0,-34.8249934364352,2.22044604925031e-14,0.999999999999999
"3398",-2.22044604925031e-14,0,-34.7335512391593,2.22044604925031e-14,0.999999999999999
"3399",-2.22044604925031e-14,0,-34.6422926675199,2.22044604925031e-14,0.999999999999999
"3400",-2.22044604925031e-14,0,-34.55121745736,2.22044604925031e-14,0.999999999999999
"3401",-2.22044604925031e-14,0,-34.460325345082,2.22044604925031e-14,0.999999999999999
"3402",-2.22044604925031e-14,0,-34.3696160669853,2.22044604925031e-14,0.999999999999999
"3403",-2.22044604925031e-14,0,-34.2790893598979,2.22044604925031e-14,0.999999999999999
"3404",-2.22044604925031e-14,0,-34.1887449607704,2.22044604925031e-14,0.999999999999999
"3405",-2.22044604925031e-14,0,-34.0985826068551,2.22044604925031e-14,0.999999999999998
"3406",-2.22044604925031e-14,0,-34.0086020355874,2.22044604925031e-14,0.999999999999998
"3407",-2.22044604925031e-14,0,-33.9188029847948,2.22044604925031e-14,0.999999999999998
"3408",-2.22044604925031e-14,0,-33.829185192433,2.22044604925031e-14,0.999999999999998
"3409",-2.22044604925031e-14,0,-33.7397483967285,2.22044604925031e-14,0.999999999999998
"3410",-2.22044604925031e-14,0,-33.650492336259,2.22044604925031e-14,0.999999999999998
"3411",-2.22044604925031e-14,0,-33.5614167497347,2.22044604925031e-14,0.999999999999997
"3412",-2.22044604925031e-14,0,-33.4725213762585,2.22044604925031e-14,0.999999999999997
"3413",-2.22044604925031e-14,0,-33.3838059549767,2.22044604925031e-14,0.999999999999997
"3414",-2.22044604925031e-14,0,-33.2952702254646,2.22044604925031e-14,0.999999999999997
"3415",-2.22044604925031e-14,0,-33.206913927559,2.22044604925031e-14,0.999999999999996
"3416",-2.22044604925031e-14,0,-33.1187368012714,2.22044604925031e-14,0.999999999999996
"3417",-2.22044604925031e-14,0,-33.0307385868871,2.22044604925031e-14,0.999999999999995
"3418",-2.22044604925031e-14,0,-32.9429190248827,2.22044604925031e-14,0.999999999999995
"3419",-2.22044604925031e-14,0,-32.8552778561244,2.22044604925031e-14,0.999999999999995
"3420",-2.22044604925031e-14,0,-32.7678148216139,2.22044604925031e-14,0.999999999999994
"3421",-2.22044604925031e-14,0,-32.6805296626784,2.22044604925031e-14,0.999999999999994
"3422",-2.22044604925031e-14,0,-32.593422120825,2.22044604925031e-14,0.999999999999993
"3423",-2.22044604925031e-14,0,-32.5064919379149,2.22044604925031e-14,0.999999999999992
"3424",-2.22044604925031e-14,0,-32.4197388559591,2.22044604925031e-14,0.999999999999992
"3425",-2.22044604925031e-14,0,-32.3331626172219,2.22044604925031e-14,0.999999999999991
"3426",-2.22044604925031e-14,0,-32.2467629643378,2.22044604925031e-14,0.99999999999999
"3427",-2.22044604925031e-14,0,-32.1605396400801,2.22044604925031e-14,0.999999999999989
"3428",-2.22044604925031e-14,0,-32.0744923875111,2.22044604925031e-14,0.999999999999988
"3429",-2.22044604925031e-14,0,-31.9886209499161,2.22044604925031e-14,0.999999999999987
"3430",-2.22044604925031e-14,0,-31.9029250708543,2.22044604925031e-14,0.999999999999986
"3431",-2.22044604925031e-14,0,-31.8174044941561,2.22044604925031e-14,0.999999999999985
"3432",-2.22044604925031e-14,0,-31.73205896389,2.22044604925031e-14,0.999999999999983
"3433",-2.22044604925031e-14,0,-31.6468882243346,2.22044604925031e-14,0.999999999999982
"3434",-2.22044604925031e-14,0,-31.5618920200268,2.22044604925031e-14,0.99999999999998
"3435",-2.22044604925031e-14,0,-31.4770700958227,2.22044604925031e-14,0.999999999999979
"3436",-2.22044604925031e-14,0,-31.3924221967546,2.22044604925031e-14,0.999999999999977
"3437",-2.22044604925031e-14,0,-31.3079480681035,2.22044604925031e-14,0.999999999999975
"3438",-2.22044604925031e-14,0,-31.2236474554514,2.22044604925031e-14,0.999999999999972
"3439",-2.22044604925031e-14,0,-31.1395201045804,2.22044604925031e-14,0.99999999999997
"3440",-2.22044604925031e-14,0,-31.0555657615457,2.22044604925031e-14,0.999999999999967
"3441",-2.22044604925031e-14,0,-30.9717841726814,2.22044604925031e-14,0.999999999999965
"3442",-2.22044604925031e-14,0,-30.8881750844962,2.22044604925031e-14,0.999999999999961
"3443",-2.22044604925031e-14,0,-30.8047382437872,2.22044604925031e-14,0.999999999999958
"3444",-2.22044604925031e-14,0,-30.7214733975837,2.22044604925031e-14,0.999999999999954
"3445",-2.22044604925031e-14,0,-30.6383802932022,2.22044604925031e-14,0.999999999999951
"3446",-2.22044604925031e-14,0,-30.5554586781668,2.22044604925031e-14,0.999999999999946
"3447",-2.22044604925031e-14,0,-30.4727083002687,2.22044604925031e-14,0.999999999999942
"3448",-2.22044604925031e-14,0,-30.3901289074985,2.22044604925031e-14,0.999999999999937
"3449",-2.22044604925031e-14,0,-30.3077202481888,2.22044604925031e-14,0.999999999999931
"3450",-2.22044604925031e-14,0,-30.2254820708188,2.22044604925031e-14,0.999999999999925
"3451",-2.22044604925031e-14,0,-30.14341412417,2.22044604925031e-14,0.999999999999919
"3452",-2.22044604925031e-14,0,-30.0615161572802,2.22044604925031e-14,0.999999999999912
"3453",-2.22044604925031e-14,0,-29.9797879193622,2.22044604925031e-14,0.999999999999905
"3454",-2.22044604925031e-14,0,-29.8982291599924,2.22044604925031e-14,0.999999999999896
"3455",-2.22044604925031e-14,0,-29.8168396288454,2.22044604925031e-14,0.999999999999888
"3456",-2.22044604925031e-14,0,-29.7356190759151,2.22044604925031e-14,0.999999999999878
"3457",-2.22044604925031e-14,0,-29.654567251523,2.22044604925031e-14,0.999999999999868
"3458",-2.22044604925031e-14,0,-29.5736839060852,2.22044604925031e-14,0.999999999999857
"3459",-2.22044604925031e-14,0,-29.4929687903815,2.22044604925031e-14,0.999999999999845
"3460",-2.22044604925031e-14,0,-29.4124216553138,2.22044604925031e-14,0.999999999999832
"3461",-2.22044604925031e-14,0,-29.332042252197,2.22044604925031e-14,0.999999999999817
"3462",-2.22044604925031e-14,0,-29.2518303324359,2.22044604925031e-14,0.999999999999802
"3463",-2.22044604925031e-14,0,-29.1717856477418,2.22044604925031e-14,0.999999999999786
"3464",-2.22044604925031e-14,0,-29.0919079500694,2.22044604925031e-14,0.999999999999768
"3465",-2.22044604925031e-14,0,-29.0121969916079,2.22044604925031e-14,0.999999999999749
"3466",-2.22044604925031e-14,0,-28.9326525248217,2.22044604925031e-14,0.999999999999728
"3467",-2.22044604925031e-14,0,-28.8532743023396,2.22044604925031e-14,0.999999999999705
"3468",-2.22044604925031e-14,0,-28.7740620771405,2.22044604925031e-14,0.999999999999681
"3469",-2.22044604925031e-14,0,-28.695015602354,2.22044604925031e-14,0.999999999999655
"3470",-2.22044604925031e-14,0,-28.6161346314115,2.22044604925031e-14,0.999999999999627
"3471",-2.22044604925031e-14,0,-28.537418917964,2.22044604925031e-14,0.999999999999596
"3472",-2.22044604925031e-14,0,-28.4588682158644,2.22044604925031e-14,0.999999999999563
"3473",-2.22044604925031e-14,0,-28.3804822792769,2.22044604925031e-14,0.999999999999527
"3474",-2.22044604925031e-14,0,-28.3022608625888,2.22044604925031e-14,0.999999999999489
"3475",-2.22044604925031e-14,0,-28.2242037203999,2.22044604925031e-14,0.999999999999447
"3476",-2.22044604925031e-14,0,-28.1463106075728,2.22044604925031e-14,0.999999999999403
"3477",-2.22044604925031e-14,0,-28.0685812792005,2.22044604925031e-14,0.999999999999354
"3478",-2.22044604925031e-14,0,-27.9910154906908,2.22044604925031e-14,0.999999999999302
"3479",-2.22044604925031e-14,0,-27.913612997481,2.22044604925031e-14,0.999999999999246
"3480",-2.22044604925031e-14,0,-27.8363735555099,2.22044604925031e-14,0.999999999999186
"3481",-2.22044604925031e-14,0,-27.7592969208007,2.22044604925031e-14,0.99999999999912
"3482",-2.22044604925031e-14,0,-27.6823828497022,2.22044604925031e-14,0.99999999999905
"3483",-2.22044604925031e-14,0,-27.6056310986738,2.22044604925031e-14,0.999999999998974
"3484",-2.22044604925031e-14,0,-27.5290414246122,2.22044604925031e-14,0.999999999998893
"3485",-2.22044604925031e-14,0,-27.4526135844013,2.22044604925031e-14,0.999999999998805
"3486",-2.22044604925031e-14,0,-27.376347335453,2.22044604925031e-14,0.99999999999871
"3487",-2.22044604925031e-14,0,-27.3002424351071,2.22044604925031e-14,0.999999999998608
"3488",-2.22044604925031e-14,0,-27.2242986412247,2.22044604925031e-14,0.999999999998498
"3489",-2.22044604925031e-14,0,-27.1485157117417,2.22044604925031e-14,0.99999999999838
"3490",-2.22044604925031e-14,0,-27.0728934048917,2.22044604925031e-14,0.999999999998253
"3491",-2.22044604925031e-14,0,-26.997431479072,2.22044604925031e-14,0.999999999998116
"3492",-2.22044604925031e-14,0,-26.9221296930867,2.22044604925031e-14,0.999999999997968
"3493",-2.22044604925031e-14,0,-26.8469878057678,2.22044604925031e-14,0.99999999999781
"3494",-2.22044604925031e-14,0,-26.7720055763306,2.22044604925031e-14,0.999999999997639
"3495",-2.22044604925031e-14,0,-26.6971827641847,2.22044604925031e-14,0.999999999997456
"3496",-2.22044604925031e-14,0,-26.6225191289267,2.22044604925031e-14,0.999999999997259
"3497",-2.22044604925031e-14,0,-26.5480144305305,2.22044604925031e-14,0.999999999997046
"3498",-2.22044604925031e-14,0,-26.4736684290048,2.22044604925031e-14,0.999999999996819
"3499",-2.22044604925031e-14,0,-26.3994808848139,2.22044604925031e-14,0.999999999996574
"3500",-2.22044604925031e-14,0,-26.3254515584932,2.22044604925031e-14,0.99999999999631
"3501",-2.22044604925031e-14,0,-26.2515802108849,2.22044604925031e-14,0.999999999996027
"3502",-2.22044604925031e-14,0,-26.1778666030485,2.22044604925031e-14,0.999999999995723
"3503",-2.22044604925031e-14,0,-26.1043104963116,2.22044604925031e-14,0.999999999995397
"3504",-2.22044604925031e-14,0,-26.0309116521718,2.22044604925031e-14,0.999999999995046
"3505",-2.22044604925031e-14,0,-25.9576698324323,2.22044604925031e-14,0.99999999999467
"3506",-2.22044604925031e-14,0,-25.8845847991389,2.22044604925031e-14,0.999999999994266
"3507",-2.22044604925031e-14,0,-25.8116563144623,2.22044604925031e-14,0.999999999993832
"3508",-2.22044604925031e-14,0,-25.7388841409199,2.22044604925031e-14,0.999999999993366
"3509",-2.22044604925031e-14,0,-25.6662680412423,2.22044604925031e-14,0.999999999992867
"3510",-2.22044604925031e-14,0,-25.5938077783427,2.22044604925031e-14,0.999999999992331
"3511",-2.22044604925031e-14,0,-25.5215031154812,2.22044604925031e-14,0.999999999991756
"3512",-2.22044604925031e-14,0,-25.449353816007,2.22044604925031e-14,0.999999999991139
"3513",-2.22044604925031e-14,0,-25.3773596436025,2.22044604925031e-14,0.999999999990478
"3514",-2.22044604925031e-14,0,-25.305520362156,2.22044604925031e-14,0.999999999989768
"3515",-2.22044604925031e-14,0,-25.2338357357998,2.22044604925031e-14,0.999999999989008
"3516",-2.22044604925031e-14,0,-25.1623055288711,2.22044604925031e-14,0.999999999988193
"3517",-2.22044604925031e-14,0,-25.0909295059532,2.22044604925031e-14,0.999999999987319
"3518",-2.22044604925031e-14,0,-25.0197074319693,2.22044604925031e-14,0.999999999986383
"3519",-2.22044604925031e-14,0,-24.9486390718051,2.22044604925031e-14,0.99999999998538
"3520",-2.22044604925031e-14,0,-24.8777241909258,2.22044604925031e-14,0.999999999984306
"3521",-2.22044604925031e-14,0,-24.8069625547364,2.22044604925031e-14,0.999999999983155
"3522",-2.22044604925031e-14,0,-24.7363539290713,2.22044604925031e-14,0.999999999981922
"3523",-2.22044604925031e-14,0,-24.6658980798373,2.22044604925031e-14,0.999999999980603
"3524",-2.22044604925031e-14,0,-24.5955947733486,2.22044604925031e-14,0.99999999997919
"3525",-2.22044604925031e-14,0,-24.5254437760204,2.22044604925031e-14,0.999999999977678
"3526",-2.22044604925031e-14,0,-24.4554448545191,2.22044604925031e-14,0.999999999976059
"3527",-2.22044604925031e-14,0,-24.3855977757928,2.22044604925031e-14,0.999999999974327
"3528",-2.22044604925031e-14,0,-24.3159023069759,2.22044604925031e-14,0.999999999972474
"3529",-2.22044604925031e-14,0,-24.2463582154403,2.22044604925031e-14,0.999999999970492
"3530",-2.22044604925031e-14,0,-24.1769652688289,2.22044604925031e-14,0.999999999968372
"3531",-2.22044604925031e-14,0,-24.1077232349652,2.22044604925031e-14,0.999999999966104
"3532",-2.22044604925031e-14,0,-24.0386318819837,2.22044604925031e-14,0.999999999963679
"3533",-2.22044604925031e-14,0,-23.9696909780505,2.22044604925031e-14,0.999999999961087
"3534",-2.22044604925031e-14,0,-23.9009002918605,2.22044604925031e-14,0.999999999958316
"3535",-2.22044604925031e-14,0,-23.8322595920785,2.22044604925031e-14,0.999999999955354
"3536",-2.22044604925031e-14,0,-23.7637686477945,2.22044604925031e-14,0.999999999952189
"3537",-2.22044604925031e-14,0,-23.6954272281161,2.22044604925031e-14,0.999999999948808
"3538",-2.22044604925031e-14,0,-23.6272351026175,2.22044604925031e-14,0.999999999945195
"3539",-2.22044604925031e-14,0,-23.5591920408868,2.22044604925031e-14,0.999999999941336
"3540",-2.22044604925031e-14,0,-23.4912978129449,2.22044604925031e-14,0.999999999937215
"3541",-2.22044604925031e-14,0,-23.4235521888793,2.22044604925031e-14,0.999999999932814
"3542",-2.22044604925031e-14,0,-23.355954939005,2.22044604925031e-14,0.999999999928115
"3543",-2.22044604925031e-14,0,-23.2885058340476,2.22044604925031e-14,0.999999999923099
"3544",-2.22044604925031e-14,0,-23.2212046448215,2.22044604925031e-14,0.999999999917746
"3545",-2.22044604925031e-14,0,-23.1540511423052,2.22044604925031e-14,0.999999999912032
"3546",-2.22044604925031e-14,0,-23.087045097872,2.22044604925031e-14,0.999999999905936
"3547",-2.22044604925031e-14,0,-23.0201862830219,2.22044604925031e-14,0.999999999899432
"3548",-2.22044604925031e-14,0,-22.9534744694622,2.22044604925031e-14,0.999999999892494
"3549",-2.22044604925031e-14,0,-22.8869094292478,2.22044604925031e-14,0.999999999885094
"3550",-2.22044604925031e-14,0,-22.8204909345006,2.22044604925031e-14,0.999999999877203
"3551",-2.22044604925031e-14,0,-22.7542187576998,2.22044604925031e-14,0.99999999986879
"3552",-2.22044604925031e-14,0,-22.6880926715212,2.22044604925031e-14,0.99999999985982
"3553",-2.22044604925031e-14,0,-22.6221124488062,2.22044604925031e-14,0.999999999850259
"3554",-2.22044604925031e-14,0,-22.5562778627096,2.22044604925031e-14,0.999999999840069
"3555",-2.22044604925031e-14,0,-22.4905886865303,2.22044604925031e-14,0.99999999982921
"3556",-2.22044604925031e-14,0,-22.4250446938821,2.22044604925031e-14,0.999999999817641
"3557",-2.22044604925031e-14,0,-22.3596456585313,2.22044604925031e-14,0.999999999805316
"3558",-2.22044604925031e-14,0,-22.2943913544986,2.22044604925031e-14,0.999999999792189
"3559",-2.22044604925031e-14,0,-22.2292815560705,2.22044604925031e-14,0.999999999778208
"3560",-2.22044604925031e-14,0,-22.1643160376834,2.22044604925031e-14,0.999999999763321
"3561",-2.22044604925031e-14,0,-22.099494574052,2.22044604925031e-14,0.999999999747471
"3562",-2.22044604925031e-14,0,-22.0348169400889,2.22044604925031e-14,0.999999999730598
"3563",-2.22044604925031e-14,0,-21.9702829109349,2.22044604925031e-14,0.999999999712639
"3564",-2.22044604925031e-14,0,-21.905892262017,2.22044604925031e-14,0.999999999693527
"3565",-2.22044604925031e-14,0,-21.8416447688996,2.22044604925031e-14,0.999999999673191
"3566",-2.22044604925031e-14,0,-21.7775402074411,2.22044604925031e-14,0.999999999651555
"3567",-2.22044604925031e-14,0,-21.7135783536101,2.22044604925031e-14,0.999999999628539
"3568",-2.22044604925031e-14,0,-21.6497589838006,2.22044604925031e-14,0.99999999960406
"3569",-2.22044604925031e-14,0,-21.5860818744409,2.22044604925031e-14,0.999999999578028
"3570",-2.22044604925031e-14,0,-21.5225468022944,2.22044604925031e-14,0.999999999550348
"3571",-2.22044604925031e-14,0,-21.4591535442761,2.22044604925031e-14,0.99999999952092
"3572",-2.22044604925031e-14,0,-21.3959018776009,2.22044604925031e-14,0.999999999489639
"3573",-2.22044604925031e-14,0,-21.3327915796231,2.22044604925031e-14,0.999999999456391
"3574",-2.22044604925031e-14,0,-21.2698224280006,2.22044604925031e-14,0.99999999942106
"3575",-2.22044604925031e-14,0,-21.2069942005913,2.22044604925031e-14,0.999999999383519
"3576",-2.22044604925031e-14,0,-21.144306675437,2.22044604925031e-14,0.999999999343637
"3577",-2.22044604925031e-14,0,-21.0817596308284,2.22044604925031e-14,0.999999999301272
"3578",-2.22044604925031e-14,0,-21.0193528452858,2.22044604925031e-14,0.999999999256277
"3579",-2.22044604925031e-14,0,-20.957086097594,2.22044604925031e-14,0.999999999208496
"3580",-2.22044604925031e-14,0,-20.8949591666447,2.22044604925031e-14,0.999999999157763
"3581",-2.22044604925031e-14,0,-20.8329718316826,2.22044604925031e-14,0.999999999103902
"3582",-2.22044604925031e-14,0,-20.771123872101,2.22044604925031e-14,0.999999999046731
"3583",-2.22044604925031e-14,0,-20.7094150674842,2.22044604925031e-14,0.999999998986053
"3584",-2.22044604925031e-14,0,-20.6478451977578,2.22044604925031e-14,0.999999998921662
"3585",-2.22044604925031e-14,0,-20.5864140429356,2.22044604925031e-14,0.999999998853342
"3586",-2.22044604925031e-14,0,-20.5251213833542,2.22044604925031e-14,0.999999998780862
"3587",-2.22044604925031e-14,0,-20.4639669995127,2.22044604925031e-14,0.999999998703979
"3588",-2.22044604925031e-14,0,-20.402950672137,2.22044604925031e-14,0.999999998622438
"3589",-2.22044604925031e-14,0,-20.3420721822342,2.22044604925031e-14,0.999999998535969
"3590",-2.22044604925031e-14,0,-20.2813313109257,2.22044604925031e-14,0.999999998444286
"3591",-2.22044604925031e-14,0,-20.2207278396623,2.22044604925031e-14,0.999999998347089
"3592",-2.22044604925031e-14,0,-20.160261550045,2.22044604925031e-14,0.99999999824406
"3593",-2.22044604925031e-14,0,-20.0999322239344,2.22044604925031e-14,0.999999998134865
"3594",-2.22044604925031e-14,0,-20.039739643414,2.22044604925031e-14,0.99999999801915
"3595",-2.22044604925031e-14,0,-19.9796835906924,2.22044604925031e-14,0.999999997896543
"3596",-2.22044604925031e-14,0,-19.919763848361,2.22044604925031e-14,0.999999997766652
"3597",-2.22044604925031e-14,0,-19.85998019909,2.22044604925031e-14,0.999999997629062
"3598",-2.22044604925031e-14,0,-19.8003324258928,2.22044604925031e-14,0.999999997483338
"3599",-2.22044604925031e-14,0,-19.7408203118196,2.22044604925031e-14,0.99999999732902
"3600",-2.22044604925031e-14,0,-19.681443640394,2.22044604925031e-14,0.999999997165623
"3601",-2.22044604925031e-14,0,-19.6222021950952,2.22044604925031e-14,0.999999996992637
"3602",-2.22044604925031e-14,0,-19.5630957598222,2.22044604925031e-14,0.999999996809524
"3603",-2.22044604925031e-14,0,-19.5041241186456,2.22044604925031e-14,0.999999996615718
"3604",-2.22044604925031e-14,0,-19.4452870557332,2.22044604925031e-14,0.999999996410623
"3605",-2.22044604925031e-14,0,-19.3865843556538,2.22044604925031e-14,0.999999996193609
"3606",-2.22044604925031e-14,0,-19.3280158030422,2.22044604925031e-14,0.999999995964016
"3607",-2.22044604925031e-14,0,-19.2695811828345,2.22044604925031e-14,0.999999995721148
"3608",-2.22044604925031e-14,0,-19.2112802801761,2.22044604925031e-14,0.999999995464272
"3609",-2.22044604925031e-14,0,-19.1531128804339,2.22044604925031e-14,0.999999995192617
"3610",-2.22044604925031e-14,0,-19.0950787691478,2.22044604925031e-14,0.99999999490537
"3611",-2.22044604925031e-14,0,-19.0371777321798,2.22044604925031e-14,0.999999994601678
"3612",-2.22044604925031e-14,0,-18.9794095554475,2.22044604925031e-14,0.999999994280644
"3613",-2.22044604925031e-14,0,-18.9217740252046,2.22044604925031e-14,0.999999993941321
"3614",-2.22044604925031e-14,0,-18.8642709279084,2.22044604925031e-14,0.999999993582716
"3615",-2.22044604925031e-14,0,-18.806900050222,2.22044604925031e-14,0.999999993203785
"3616",-2.22044604925031e-14,0,-18.7496611790004,2.22044604925031e-14,0.999999992803429
"3617",-2.22044604925031e-14,0,-18.6925541013556,2.22044604925031e-14,0.999999992380493
"3618",-2.22044604925031e-14,0,-18.6355786046247,2.22044604925031e-14,0.999999991933762
"3619",-2.22044604925031e-14,0,-18.5787344762759,2.22044604925031e-14,0.999999991461961
"3620",-2.22044604925031e-14,0,-18.5220215040843,2.22044604925031e-14,0.999999990963749
"3621",-2.22044604925031e-14,0,-18.4654394760166,2.22044604925031e-14,0.999999990437718
"3622",-2.22044604925031e-14,0,-18.4089881802347,2.22044604925031e-14,0.999999989882388
"3623",-2.22044604925031e-14,0,-18.352667405117,2.22044604925031e-14,0.999999989296204
"3624",-2.22044604925031e-14,0,-18.2964769393223,2.22044604925031e-14,0.999999988677534
"3625",-2.22044604925031e-14,0,-18.2404165716392,2.22044604925031e-14,0.999999988024663
"3626",-2.22044604925031e-14,0,-18.1844860910601,2.22044604925031e-14,0.999999987335792
"3627",-2.22044604925031e-14,0,-18.128685286963,2.22044604925031e-14,0.999999986609031
"3628",-2.22044604925031e-14,0,-18.0730139486946,2.22044604925031e-14,0.999999985842396
"3629",-2.22044604925031e-14,0,-18.0174718660012,2.22044604925031e-14,0.999999985033805
"3630",-2.22044604925031e-14,0,-17.962058828785,2.22044604925031e-14,0.999999984181075
"3631",-2.22044604925031e-14,0,-17.9067746270972,2.22044604925031e-14,0.999999983281913
"3632",-2.22044604925031e-14,0,-17.8516190513584,2.22044604925031e-14,0.999999982333914
"3633",-2.22044604925031e-14,0,-17.7965918920308,2.22044604925031e-14,0.999999981334555
"3634",-2.22044604925031e-14,0,-17.741692939921,2.22044604925031e-14,0.999999980281192
"3635",-2.22044604925031e-14,0,-17.6869219859843,2.22044604925031e-14,0.99999997917105
"3636",-2.22044604925031e-14,0,-17.6322788214268,2.22044604925031e-14,0.99999997800122
"3637",-2.22044604925031e-14,0,-17.5777632376264,2.22044604925031e-14,0.999999976768651
"3638",-2.22044604925031e-14,0,-17.5233750261678,2.22044604925031e-14,0.999999975470148
"3639",-2.22044604925031e-14,0,-17.4691139789304,2.22044604925031e-14,0.99999997410236
"3640",-2.22044604925031e-14,0,-17.4149798879441,2.22044604925031e-14,0.999999972661774
"3641",-2.22044604925031e-14,0,-17.3609725454081,2.22044604925031e-14,0.999999971144711
"3642",-2.22044604925031e-14,0,-17.3070917438324,2.22044604925031e-14,0.999999969547317
"3643",-2.22044604925031e-14,0,-17.2533372759014,2.22044604925031e-14,0.999999967865553
"3644",-2.22044604925031e-14,0,-17.1997089344811,2.22044604925031e-14,0.99999996609519
"3645",-2.22044604925031e-14,0,-17.1462065127422,2.22044604925031e-14,0.999999964231797
"3646",-2.22044604925031e-14,0,-17.0928298039225,2.22044604925031e-14,0.999999962270736
"3647",-2.22044604925031e-14,0,-17.0395786015531,2.22044604925031e-14,0.999999960207151
"3648",-2.22044604925031e-14,0,-16.9864526994357,2.22044604925031e-14,0.999999958035957
"3649",-2.22044604925031e-14,0,-16.9334518914804,2.22044604925031e-14,0.999999955751833
"3650",-2.22044604925031e-14,0,-16.8805759718616,2.22044604925031e-14,0.99999995334921
"3651",-2.22044604925031e-14,0,-16.8278247349343,2.22044604925031e-14,0.999999950822259
"3652",-2.22044604925031e-14,0,-16.7751979753127,2.22044604925031e-14,0.999999948164883
"3653",-2.22044604925031e-14,0,-16.7226954878108,2.22044604925031e-14,0.999999945370701
"3654",-2.22044604925031e-14,0,-16.6703170673768,2.22044604925031e-14,0.999999942433041
"3655",-2.22044604925031e-14,0,-16.618062509293,2.22044604925031e-14,0.999999939344924
"3656",-2.22044604925031e-14,0,-16.5659316089476,2.22044604925031e-14,0.99999993609905
"3657",-2.22044604925031e-14,0,-16.513924162043,2.22044604925031e-14,0.999999932687788
"3658",-2.22044604925031e-14,0,-16.4620399643576,2.22044604925031e-14,0.999999929103159
"3659",-2.22044604925031e-14,0,-16.4102788120409,2.22044604925031e-14,0.999999925336823
"3660",-2.22044604925031e-14,0,-16.3586405012844,2.22044604925031e-14,0.999999921380062
"3661",-2.22044604925031e-14,0,-16.3071248286232,2.22044604925031e-14,0.999999917223765
"3662",-2.22044604925031e-14,0,-16.2557315907579,2.22044604925031e-14,0.999999912858412
"3663",-2.22044604925031e-14,0,-16.2044605845392,2.22044604925031e-14,0.999999908274057
"3664",-2.22044604925031e-14,0,-16.153311607144,2.22044604925031e-14,0.999999903460309
"3665",-2.22044604925031e-14,0,-16.102284455867,2.22044604925031e-14,0.999999898406315
"3666",-2.22044604925031e-14,0,-16.0513789282319,2.22044604925031e-14,0.999999893100739
"3667",-2.22044604925031e-14,0,-16.0005948219834,2.22044604925031e-14,0.999999887531744
"3668",-2.22044604925031e-14,0,-15.9499319350874,2.22044604925031e-14,0.999999881686971
"3669",-2.22044604925031e-14,0,-15.8993900657035,2.22044604925031e-14,0.999999875553517
"3670",-2.22044604925031e-14,0,-15.8489690122426,2.22044604925031e-14,0.999999869117912
"3671",-2.22044604925031e-14,0,-15.7986685731855,2.22044604925031e-14,0.9999998623661
"3672",-2.22044604925031e-14,0,-15.7484885474052,2.22044604925031e-14,0.999999855283408
"3673",-2.22044604925031e-14,0,-15.6984287338243,2.22044604925031e-14,0.99999984785453
"3674",-2.22044604925031e-14,0,-15.6484889317407,2.22044604925031e-14,0.999999840063493
"3675",-2.22044604925031e-14,0,-15.5986689404616,2.22044604925031e-14,0.999999831893636
"3676",-2.22044604925031e-14,0,-15.5489685597298,2.22044604925031e-14,0.999999823327581
"3677",-2.22044604925031e-14,0,-15.4993875892551,2.22044604925031e-14,0.999999814347203
"3678",-2.22044604925031e-14,0,-15.4499258291213,2.22044604925031e-14,0.999999804933601
"3679",-2.22044604925031e-14,0,-15.4005830795943,2.22044604925031e-14,0.999999795067069
"3680",-2.22044604925031e-14,0,-15.351359141108,2.22044604925031e-14,0.999999784727063
"3681",-2.22044604925031e-14,0,-15.3022538142983,2.22044604925031e-14,0.999999773892167
"3682",-2.22044604925031e-14,0,-15.2532669000353,2.22044604925031e-14,0.99999976254006
"3683",-2.22044604925031e-14,0,-15.2043981994475,2.22044604925031e-14,0.99999975064748
"3684",-2.22044604925031e-14,0,-15.1556475137189,2.22044604925031e-14,0.99999973819019
"3685",-2.22044604925031e-14,0,-15.1070146444002,2.22044604925031e-14,0.999999725142937
"3686",-2.22044604925031e-14,0,-15.0584993931677,2.22044604925031e-14,0.999999711479413
"3687",-2.22044604925031e-14,0,-15.0101015619628,2.22044604925031e-14,0.999999697172216
"3688",-2.22044604925031e-14,0,-14.9618209527921,2.22044604925031e-14,0.999999682192808
"3689",-2.22044604925031e-14,0,-14.9136573680624,2.22044604925031e-14,0.999999666511471
"3690",-2.22044604925031e-14,0,-14.8656106102121,2.22044604925031e-14,0.999999650097261
"3691",-2.22044604925031e-14,0,-14.8176804820128,2.22044604925031e-14,0.999999632917964
"3692",-2.22044604925031e-14,0,-14.769866786396,2.22044604925031e-14,0.999999614940045
"3693",-2.22044604925031e-14,0,-14.7221693264894,2.22044604925031e-14,0.9999995961286
"3694",-2.22044604925031e-14,0,-14.6745879056317,2.22044604925031e-14,0.999999576447306
"3695",-2.22044604925031e-14,0,-14.6271223273382,2.22044604925031e-14,0.999999555858365
"3696",-2.22044604925031e-14,0,-14.5797723954149,2.22044604925031e-14,0.99999953432245
"3697",-2.22044604925031e-14,0,-14.532537913763,2.22044604925031e-14,0.99999951179865
"3698",-2.22044604925031e-14,0,-14.4854186865621,2.22044604925031e-14,0.999999488244409
"3699",-2.22044604925031e-14,0,-14.4384145181867,2.22044604925031e-14,0.999999463615466
"3700",-2.22044604925031e-14,0,-14.3915252132121,2.22044604925031e-14,0.999999437865793
"3701",-2.22044604925031e-14,0,-14.3447505763721,2.22044604925031e-14,0.999999410947531
"3702",-2.22044604925031e-14,0,-14.2980904127095,2.22044604925031e-14,0.999999382810922
"3703",-2.22044604925031e-14,0,-14.2515445273241,2.22044604925031e-14,0.999999353404239
"3704",-2.22044604925031e-14,0,-14.2051127256805,2.22044604925031e-14,0.999999322673717
"3705",-2.22044604925031e-14,0,-14.1587948133033,2.22044604925031e-14,0.999999290563478
"3706",-2.22044604925031e-14,0,-14.1125905960448,2.22044604925031e-14,0.999999257015457
"3707",-2.22044604925031e-14,0,-14.0664998798601,2.22044604925031e-14,0.999999221969321
"3708",-2.22044604925031e-14,0,-14.0205224709979,2.22044604925031e-14,0.999999185362388
"3709",-2.22044604925031e-14,0,-13.9746581758015,2.22044604925031e-14,0.999999147129549
"3710",-2.22044604925031e-14,0,-13.9289068008879,2.22044604925031e-14,0.999999107203174
"3711",-2.22044604925031e-14,0,-13.8832681530956,2.22044604925031e-14,0.99999906551303
"3712",-2.22044604925031e-14,0,-13.8377420394421,2.22044604925031e-14,0.999999021986183
"3713",-2.22044604925031e-14,0,-13.7923282671245,2.22044604925031e-14,0.999998976546911
"3714",-2.22044604925031e-14,0,-13.747026643565,2.22044604925031e-14,0.999998929116601
"3715",-2.22044604925031e-14,0,-13.7018369763873,2.22044604925031e-14,0.99999887961365
"3716",-2.22044604925031e-14,0,-13.6567590734279,2.22044604925031e-14,0.999998827953361
"3717",-2.22044604925031e-14,0,-13.6117927426864,2.22044604925031e-14,0.99999877404784
"3718",-2.22044604925031e-14,0,-13.5669377923827,2.22044604925031e-14,0.999998717805881
"3719",-2.22044604925031e-14,0,-13.5221940310087,2.22044604925031e-14,0.999998659132856
"3720",-2.22044604925031e-14,0,-13.4775612671048,2.22044604925031e-14,0.999998597930596
"3721",-2.22044604925031e-14,0,-13.4330393096322,2.22044604925031e-14,0.999998534097273
"3722",-2.22044604925031e-14,0,-13.3886279674813,2.22044604925031e-14,0.999998467527276
"3723",-2.22044604925031e-14,0,-13.3443270499765,2.22044604925031e-14,0.99999839811108
"3724",-2.22044604925031e-14,0,-13.3001363665307,2.22044604925031e-14,0.99999832573512
"3725",-2.22044604925031e-14,0,-13.2560557267842,2.22044604925031e-14,0.999998250281652
"3726",-2.22044604925031e-14,0,-13.2120849405873,2.22044604925031e-14,0.999998171628614
"3727",-2.22044604925031e-14,0,-13.1682238179808,2.22044604925031e-14,0.999998089649487
"3728",-2.22044604925031e-14,0,-13.124472169162,2.22044604925031e-14,0.99999800421314
"3729",-2.22044604925031e-14,0,-13.0808298046468,2.22044604925031e-14,0.999997915183684
"3730",-2.22044604925031e-14,0,-13.0372965350363,2.22044604925031e-14,0.999997822420317
"3731",-2.22044604925031e-14,0,-12.9938721711424,2.22044604925031e-14,0.999997725777156
"3732",-2.22044604925031e-14,0,-12.9505565240945,2.22044604925031e-14,0.999997625103081
"3733",-2.22044604925031e-14,0,-12.9073494050741,2.22044604925031e-14,0.999997520241558
"3734",-2.22044604925031e-14,0,-12.8642506255276,2.22044604925031e-14,0.999997411030468
"3735",-2.22044604925031e-14,0,-12.8212599970911,2.22044604925031e-14,0.999997297301926
"3736",-2.22044604925031e-14,0,-12.778377331629,2.22044604925031e-14,0.999997178882096
"3737",-2.22044604925031e-14,0,-12.7356024411806,2.22044604925031e-14,0.999997055591003
"3738",-2.22044604925031e-14,0,-12.6929351379841,2.22044604925031e-14,0.999996927242337
"3739",-2.22044604925031e-14,0,-12.6503752344882,2.22044604925031e-14,0.999996793643251
"3740",-2.22044604925031e-14,0,-12.6079225433164,2.22044604925031e-14,0.999996654594156
"3741",-2.22044604925031e-14,0,-12.565576877312,2.22044604925031e-14,0.999996509888512
"3742",-2.22044604925031e-14,0,-12.5233380495482,2.22044604925031e-14,0.999996359312606
"3743",-2.22044604925031e-14,0,-12.48120587316,2.22044604925031e-14,0.99999620264533
"3744",-2.22044604925031e-14,0,-12.4391801616867,2.22044604925031e-14,0.999996039657956
"3745",-2.22044604925031e-14,0,-12.3972607287585,2.22044604925031e-14,0.999995870113895
"3746",-2.22044604925031e-14,0,-12.3554473881505,2.22044604925031e-14,0.999995693768456
"3747",-2.22044604925031e-14,0,-12.3137399539265,2.22044604925031e-14,0.999995510368604
"3748",-2.22044604925031e-14,0,-12.2721382402935,2.22044604925031e-14,0.999995319652695
"3749",-2.22044604925031e-14,0,-12.2306420616896,2.22044604925031e-14,0.999995121350224
"3750",-2.22044604925031e-14,0,-12.1892512327474,2.22044604925031e-14,0.999994915181553
"3751",-2.22044604925031e-14,0,-12.1479655683205,2.22044604925031e-14,0.999994700857634
"3752",-2.22044604925031e-14,0,-12.1067848833236,2.22044604925031e-14,0.999994478079731
"3753",-2.22044604925031e-14,0,-12.0657089930548,2.22044604925031e-14,0.999994246539126
"3754",-2.22044604925031e-14,0,-12.0247377129563,2.22044604925031e-14,0.999994005916826
"3755",-2.22044604925031e-14,0,-11.9838708585896,2.22044604925031e-14,0.999993755883257
"3756",-2.22044604925031e-14,0,-11.9431082457463,2.22044604925031e-14,0.99999349609795
"3757",-2.22044604925031e-14,0,-11.9024496904886,2.22044604925031e-14,0.999993226209225
"3758",-2.22044604925031e-14,0,-11.8618950089477,2.22044604925031e-14,0.999992945853859
"3759",-2.22044604925031e-14,0,-11.8214440175867,2.22044604925031e-14,0.999992654656755
"3760",-2.22044604925031e-14,0,-11.7810965329655,2.22044604925031e-14,0.999992352230589
"3761",-2.22044604925031e-14,0,-11.7408523718968,2.22044604925031e-14,0.999992038175469
"3762",-2.22044604925031e-14,0,-11.7007113513465,2.22044604925031e-14,0.999991712078561
"3763",-2.22044604925031e-14,0,-11.6606732885113,2.22044604925031e-14,0.999991373513728
"3764",-2.22044604925031e-14,0,-11.6207380007606,2.22044604925031e-14,0.999991022041147
"3765",-2.22044604925031e-14,0,-11.5809053057115,2.22044604925031e-14,0.999990657206922
"3766",-2.22044604925031e-14,0,-11.5411750210798,2.22044604925031e-14,0.999990278542684
"3767",-2.22044604925031e-14,0,-11.5015469648621,2.22044604925031e-14,0.999989885565185
"3768",-2.22044604925031e-14,0,-11.4620209552129,2.22044604925031e-14,0.999989477775885
"3769",-2.22044604925031e-14,0,-11.4225968105082,2.22044604925031e-14,0.999989054660519
"3770",-2.22044604925031e-14,0,-11.3832743492559,2.22044604925031e-14,0.999988615688667
"3771",-2.22044604925031e-14,0,-11.3440533902672,2.22044604925031e-14,0.999988160313303
"3772",-2.22044604925031e-14,0,-11.3049337524593,2.22044604925031e-14,0.999987687970341
"3773",-2.22044604925031e-14,0,-11.2659152549635,2.22044604925031e-14,0.999987198078165
"3774",-2.22044604925031e-14,0,-11.226997717117,2.22044604925031e-14,0.999986690037156
"3775",-2.22044604925031e-14,0,-11.1881809584091,2.22044604925031e-14,0.999986163229196
"3776",-2.22044604925031e-14,0,-11.149464798671,2.22044604925031e-14,0.999985617017178
"3777",-2.22044604925031e-14,0,-11.1108490577053,2.22044604925031e-14,0.999985050744485
"3778",-2.22044604925031e-14,0,-11.0723335556791,2.22044604925031e-14,0.999984463734476
"3779",-2.22044604925031e-14,0,-11.0339181128587,2.22044604925031e-14,0.999983855289947
"3780",-2.22044604925031e-14,0,-10.9956025497983,2.22044604925031e-14,0.99998322469259
"3781",-2.22044604925031e-14,0,-10.9573866871449,2.22044604925031e-14,0.999982571202432
"3782",-2.22044604925031e-14,0,-10.9192703458369,2.22044604925031e-14,0.999981894057268
"3783",-2.22044604925031e-14,0,-10.8812533468904,2.22044604925031e-14,0.999981192472078
"3784",-2.22044604925031e-14,0,-10.8433355116311,2.22044604925031e-14,0.999980465638436
"3785",-2.22044604925031e-14,0,-10.8055166614896,2.22044604925031e-14,0.999979712723899
"3786",-2.22044604925031e-14,0,-10.7677966181367,2.22044604925031e-14,0.999978932871392
"3787",-2.22044604925031e-14,0,-10.7301752034647,2.22044604925031e-14,0.999978125198575
"3788",-2.22044604925031e-14,0,-10.6926522394556,2.22044604925031e-14,0.999977288797192
"3789",-2.22044604925031e-14,0,-10.6552275483917,2.22044604925031e-14,0.999976422732423
"3790",-2.22044604925031e-14,0,-10.617900952718,2.22044604925031e-14,0.999975526042201
"3791",-2.22044604925031e-14,0,-10.5806722749968,2.22044604925031e-14,0.999974597736532
"3792",-2.22044604925031e-14,0,-10.5435413380911,2.22044604925031e-14,0.999973636796796
"3793",-2.22044604925031e-14,0,-10.5065079650068,2.22044604925031e-14,0.999972642175028
"3794",-2.22044604925031e-14,0,-10.4695719789662,2.22044604925031e-14,0.999971612793197
"3795",-2.22044604925031e-14,0,-10.4327332033333,2.22044604925031e-14,0.999970547542456
"3796",-2.22044604925031e-14,0,-10.3959914617253,2.22044604925031e-14,0.999969445282391
"3797",-2.22044604925031e-14,0,-10.359346577856,2.22044604925031e-14,0.999968304840245
"3798",-2.22044604925031e-14,0,-10.3227983757472,2.22044604925031e-14,0.999967125010135
"3799",-2.22044604925031e-14,0,-10.286346679547,2.22044604925031e-14,0.999965904552246
"3800",-2.22044604925031e-14,0,-10.2499913136141,2.22044604925031e-14,0.999964642192019
"3801",-2.22044604925031e-14,0,-10.2137321025432,2.22044604925031e-14,0.999963336619315
"3802",-2.22044604925031e-14,0,-10.1775688709567,2.22044604925031e-14,0.999961986487561
"3803",-2.22044604925031e-14,0,-10.1415014438537,2.22044604925031e-14,0.9999605904129
"3804",-2.22044604925031e-14,0,-10.1055296463707,2.22044604925031e-14,0.9999591469733
"3805",-2.22044604925031e-14,0,-10.0696533037289,2.22044604925031e-14,0.999957654707655
"3806",-2.22044604925031e-14,0,-10.0338722415203,2.22044604925031e-14,0.999956112114888
"3807",-2.22044604925031e-14,0,-9.99818628540398,2.22044604925031e-14,0.999954517653004
"3808",-2.22044604925031e-14,0,-9.96259526125931,2.22044604925031e-14,0.999952869738156
"3809",-2.22044604925031e-14,0,-9.92709899516964,2.22044604925031e-14,0.999951166743676
"3810",-2.22044604925031e-14,0,-9.89169731334802,2.22044604925031e-14,0.999949406999099
"3811",-2.22044604925031e-14,0,-9.85639004231553,2.22044604925031e-14,0.999947588789166
"3812",-2.22044604925031e-14,0,-9.82117700866687,2.22044604925031e-14,0.999945710352809
"3813",-2.22044604925031e-14,0,-9.78605803923973,2.22044604925031e-14,0.999943769882118
"3814",-2.22044604925031e-14,0,-9.7510329610818,2.22044604925031e-14,0.999941765521298
"3815",-2.22044604925031e-14,0,-9.71610160138431,2.22044604925031e-14,0.999939695365595
"3816",-2.22044604925031e-14,0,-9.68126378755583,2.22044604925031e-14,0.999937557460216
"3817",-2.22044604925031e-14,0,-9.64651934717613,2.22044604925031e-14,0.999935349799225
"3818",-2.22044604925031e-14,0,-9.61186810802704,2.22044604925031e-14,0.999933070324421
"3819",-2.22044604925031e-14,0,-9.57730989808449,2.22044604925031e-14,0.999930716924203
"3820",-2.22044604925031e-14,0,-9.54284454548363,2.22044604925031e-14,0.999928287432407
"3821",-2.22044604925031e-14,0,-9.5084718786494,2.22044604925031e-14,0.999925779627141
"3822",-2.22044604925031e-14,0,-9.47419172601878,2.22044604925031e-14,0.99992319122957
"3823",-2.22044604925031e-14,0,-9.44000391635634,2.22044604925031e-14,0.999920519902722
"3824",-2.22044604925031e-14,0,-9.40590827859979,2.22044604925031e-14,0.999917763250253
"3825",-2.22044604925031e-14,0,-9.37190464181861,2.22044604925031e-14,0.999914918815184
"3826",-2.22044604925031e-14,0,-9.33799283534091,2.22044604925031e-14,0.999911984078643
"3827",-2.22044604925031e-14,0,-9.30417268857567,2.22044604925031e-14,0.999908956458565
"3828",-2.22044604925031e-14,0,-9.27044403127648,2.22044604925031e-14,0.999905833308401
"3829",-2.22044604925031e-14,0,-9.23680669324749,2.22044604925031e-14,0.999902611915765
"3830",-2.22044604925031e-14,0,-9.20326050452679,2.22044604925031e-14,0.999899289501104
"3831",-2.22044604925031e-14,0,-9.16980529537686,2.22044604925031e-14,0.99989586321633
"3832",-2.22044604925031e-14,0,-9.13644089618483,2.22044604925031e-14,0.999892330143421
"3833",-2.22044604925031e-14,0,-9.10316713758986,2.22044604925031e-14,0.999888687293034
"3834",-2.22044604925031e-14,0,-9.06998385035649,2.22044604925031e-14,0.999884931603055
"3835",-2.22044604925031e-14,0,-9.03689086550205,2.22044604925031e-14,0.999881059937178
"3836",-2.22044604925031e-14,0,-9.00388801412761,2.22044604925031e-14,0.999877069083411
"3837",-2.22044604925031e-14,0,-8.97097512765294,2.22044604925031e-14,0.999872955752624
"3838",-2.22044604925031e-14,0,-8.93815203761804,2.22044604925031e-14,0.999868716577018
"3839",-2.22044604925031e-14,0,-8.90541857571393,2.22044604925031e-14,0.999864348108599
"3840",-2.22044604925031e-14,0,-8.87277457386739,2.22044604925031e-14,0.99985984681765
"3841",-2.22044604925031e-14,0,-8.84021986421717,2.22044604925031e-14,0.999855209091157
"3842",-2.22044604925031e-14,0,-8.80775427900035,2.22044604925031e-14,0.999850431231211
"3843",-2.22044604925031e-14,0,-8.7753776507295,2.22044604925031e-14,0.999845509453427
"3844",-2.22044604925031e-14,0,-8.74308981207455,2.22044604925031e-14,0.9998404398853
"3845",-2.22044604925031e-14,0,-8.71089059583585,2.22044604925031e-14,0.999835218564555
"3846",-2.22044604925031e-14,0,-8.67877983512405,2.22044604925031e-14,0.999829841437514
"3847",-2.22044604925031e-14,0,-8.64675736307787,2.22044604925031e-14,0.99982430435736
"3848",-2.22044604925031e-14,0,-8.61482301316243,2.22044604925031e-14,0.999818603082482
"3849",-2.22044604925031e-14,0,-8.58297661891675,2.22044604925031e-14,0.99981273327471
"3850",-2.22044604925031e-14,0,-8.55121801417225,2.22044604925031e-14,0.999806690497607
"3851",-2.22044604925031e-14,0,-8.51954703289084,2.22044604925031e-14,0.999800470214672
"3852",-2.22044604925031e-14,0,-8.4879635091603,2.22044604925031e-14,0.999794067787561
"3853",-2.22044604925031e-14,0,-8.45646727740271,2.22044604925031e-14,0.999787478474318
"3854",-2.22044604925031e-14,0,-8.4250581720579,2.22044604925031e-14,0.99978069742749
"3855",-2.22044604925031e-14,0,-8.39373602789084,2.22044604925031e-14,0.99977371969235
"3856",-2.22044604925031e-14,0,-8.3625006797436,2.22044604925031e-14,0.999766540204979
"3857",-2.22044604925031e-14,0,-8.33135196270562,2.22044604925031e-14,0.999759153790424
"3858",-2.22044604925031e-14,0,-8.30028971204066,2.22044604925031e-14,0.999751555160781
"3859",-2.22044604925031e-14,0,-8.2693137632422,2.22044604925031e-14,0.999743738913291
"3860",-2.22044604925031e-14,0,-8.23842395183206,2.22044604925031e-14,0.99973569952835
"3861",-2.22044604925031e-14,0,-8.20762011371344,2.22044604925031e-14,0.999727431367643
"3862",-2.22044604925031e-14,0,-8.17690208485505,2.22044604925031e-14,0.999718928672088
"3863",-2.22044604925031e-14,0,-8.14626970140015,2.22044604925031e-14,0.999710185559869
"3864",-2.22044604925031e-14,0,-8.11572279975985,2.22044604925031e-14,0.999701196024456
"3865",-2.22044604925031e-14,0,-8.08526121649419,2.22044604925031e-14,0.999691953932538
"3866",-2.22044604925031e-14,0,-8.05488478829229,2.22044604925031e-14,0.999682453021975
"3867",-2.22044604925031e-14,0,-8.02459335212979,2.22044604925031e-14,0.999672686899776
"3868",-2.22044604925031e-14,0,-7.99438674506122,2.22044604925031e-14,0.999662649039958
"3869",-2.22044604925031e-14,0,-7.96426480435222,2.22044604925031e-14,0.999652332781489
"3870",-2.22044604925031e-14,0,-7.93422736752279,2.22044604925031e-14,0.999641731326186
"3871",-2.22044604925031e-14,0,-7.90427427216858,2.22044604925031e-14,0.999630837736526
"3872",-2.22044604925031e-14,0,-7.87440535619067,2.22044604925031e-14,0.999619644933579
"3873",-2.22044604925031e-14,0,-7.84462045755306,2.22044604925031e-14,0.999608145694755
"3874",-2.22044604925031e-14,0,-7.81491941448308,2.22044604925031e-14,0.999596332651703
"3875",-2.22044604925031e-14,0,-7.78530206533945,2.22044604925031e-14,0.999584198288064
"3876",-2.22044604925031e-14,0,-7.75576824871241,2.22044604925031e-14,0.999571734937306
"3877",-2.22044604925031e-14,0,-7.72631780332201,2.22044604925031e-14,0.999558934780453
"3878",-2.22044604925031e-14,0,-7.69695056814946,2.22044604925031e-14,0.999545789843909
"3879",-2.22044604925031e-14,0,-7.6676663822581,2.22044604925031e-14,0.999532291997129
"3880",-2.22044604925031e-14,0,-7.63846508497499,2.22044604925031e-14,0.999518432950429
"3881",-2.22044604925031e-14,0,-7.60934651575315,2.22044604925031e-14,0.999504204252652
"3882",-2.22044604925031e-14,0,-7.5803105142702,2.22044604925031e-14,0.99948959728892
"3883",-2.22044604925031e-14,0,-7.55135692034976,2.22044604925031e-14,0.999474603278295
"3884",-2.22044604925031e-14,0,-7.52248557406367,2.22044604925031e-14,0.999459213271517
"3885",-2.22044604925031e-14,0,-7.49369631553332,2.22044604925031e-14,0.999443418148572
"3886",-2.22044604925031e-14,0,-7.46498898523882,2.22044604925031e-14,0.99942720861652
"3887",-2.22044604925031e-14,0,-7.43636342369867,2.22044604925031e-14,0.999410575206979
"3888",-2.22044604925031e-14,0,-7.40781947165067,2.22044604925031e-14,0.999393508273859
"3889",-2.22044604925031e-14,0,-7.37935697005724,2.22044604925031e-14,0.999375997991005
"3890",-2.22044604925031e-14,0,-7.35097575999513,2.22044604925031e-14,0.999358034349754
"3891",-2.22044604925031e-14,0,-7.32267568283704,2.22044604925031e-14,0.999339607156662
"3892",-2.22044604925031e-14,0,-7.29445657999164,2.22044604925031e-14,0.999320706030951
"3893",-2.22044604925031e-14,0,-7.26631829309926,2.22044604925031e-14,0.999301320402227
"3894",-2.22044604925031e-14,0,-7.23826066403563,2.22044604925031e-14,0.999281439508081
"3895",-2.22044604925031e-14,0,-7.21028353483878,2.22044604925031e-14,0.999261052391634
"3896",-2.22044604925031e-14,0,-7.18238674763279,2.22044604925031e-14,0.999240147899048
"3897",-2.22044604925031e-14,0,-7.15457014487389,2.22044604925031e-14,0.999218714677295
"3898",-2.22044604925031e-14,0,-7.12683356909147,2.22044604925031e-14,0.99919674117153
"3899",-2.22044604925031e-14,0,-7.09917686301443,2.22044604925031e-14,0.999174215622751
"3900",-2.22044604925031e-14,0,-7.07159986955385,2.22044604925031e-14,0.999151126065357
"3901",-2.22044604925031e-14,0,-7.04410243182636,2.22044604925031e-14,0.999127460324724
"3902",-2.22044604925031e-14,0,-7.01668439315318,2.22044604925031e-14,0.99910320601477
"3903",-2.22044604925031e-14,0,-6.98934559691432,2.22044604925031e-14,0.999078350535379
"3904",-2.22044604925031e-14,0,-6.96208588678262,2.22044604925031e-14,0.999052881070171
"3905",-2.22044604925031e-14,0,-6.93490510660658,2.22044604925031e-14,0.999026784583954
"3906",-2.22044604925031e-14,0,-6.90780310034528,2.22044604925031e-14,0.99900004782022
"3907",-2.22044604925031e-14,0,-6.88077971219031,2.22044604925031e-14,0.998972657298821
"3908",-2.22044604925031e-14,0,-6.85383478650144,2.22044604925031e-14,0.998944599313471
"3909",-2.22044604925031e-14,0,-6.82696816782429,2.22044604925031e-14,0.998915859929327
"3910",-2.22044604925031e-14,0,-6.800179700862,2.22044604925031e-14,0.998886424980527
"3911",-2.22044604925031e-14,0,-6.77346923050353,2.22044604925031e-14,0.998856280067796
"3912",-2.22044604925031e-14,0,-6.74683660183049,2.22044604925031e-14,0.998825410556029
"3913",-2.22044604925031e-14,0,-6.7202816600847,2.22044604925031e-14,0.998793801571843
"3914",-2.22044604925031e-14,0,-6.69380425073444,2.22044604925031e-14,0.998761438001243
"3915",-2.22044604925031e-14,0,-6.66740421934551,2.22044604925031e-14,0.998728304487068
"3916",-2.22044604925031e-14,0,-6.64108141172533,2.22044604925031e-14,0.998694385426773
"3917",-2.22044604925031e-14,0,-6.61483567384976,2.22044604925031e-14,0.998659664969957
"3918",-2.22044604925031e-14,0,-6.58866685184425,2.22044604925031e-14,0.998624127015963
"3919",-2.22044604925031e-14,0,-6.56257479204342,2.22044604925031e-14,0.998587755211595
"3920",-2.22044604925031e-14,0,-6.53655934095149,2.22044604925031e-14,0.998550532948716
"3921",-2.22044604925031e-14,0,-6.51062034523539,2.22044604925031e-14,0.998512443361899
"3922",-2.22044604925031e-14,0,-6.48475765174666,2.22044604925031e-14,0.998473469326136
"3923",-2.22044604925031e-14,0,-6.45897110757288,2.22044604925031e-14,0.998433593454603
"3924",-2.22044604925031e-14,0,-6.43326055985398,2.22044604925031e-14,0.998392798096094
"3925",-2.22044604925031e-14,0,-6.40762585602418,2.22044604925031e-14,0.998351065333107
"3926",-2.22044604925031e-14,0,-6.38206684364492,2.22044604925031e-14,0.998308376979331
"3927",-2.22044604925031e-14,0,-6.35658337048685,2.22044604925031e-14,0.998264714577533
"3928",-2.22044604925031e-14,0,-6.33117528438233,2.22044604925031e-14,0.998220059397082
"3929",-2.22044604925031e-14,0,-6.30584243354658,2.22044604925031e-14,0.998174392432307
"3930",-2.22044604925031e-14,0,-6.28058466618126,2.22044604925031e-14,0.998127694399615
"3931",-2.22044604925031e-14,0,-6.2554018307558,2.22044604925031e-14,0.998079945735835
"3932",-2.22044604925031e-14,0,-6.23029377591798,2.22044604925031e-14,0.998031126595921
"3933",-2.22044604925031e-14,0,-6.20526035046445,2.22044604925031e-14,0.997981216850785
"3934",-2.22044604925031e-14,0,-6.18030140336966,2.22044604925031e-14,0.997930196085258
"3935",-2.22044604925031e-14,0,-6.15541678379083,2.22044604925031e-14,0.997878043596043
"3936",-2.22044604925031e-14,0,-6.13060634110374,2.22044604925031e-14,0.997824738389758
"3937",-2.22044604925031e-14,0,-6.10586992479954,2.22044604925031e-14,0.997770259180713
"3938",-2.22044604925031e-14,0,-6.0812073845523,2.22044604925031e-14,0.997714584389066
"3939",-2.22044604925031e-14,0,-6.05661857028016,2.22044604925031e-14,0.997657692139028
"3940",-2.22044604925031e-14,0,-6.03210333192224,2.22044604925031e-14,0.997599560256424
"3941",-2.22044604925031e-14,0,-6.00766151977925,2.22044604925031e-14,0.997540166267605
"3942",-2.22044604925031e-14,0,-5.98329298423544,2.22044604925031e-14,0.997479487396949
"3943",-2.22044604925031e-14,0,-5.9589975758436,2.22044604925031e-14,0.99741750056524
"3944",-2.22044604925031e-14,0,-5.93477514538031,2.22044604925031e-14,0.997354182388026
"3945",-2.22044604925031e-14,0,-5.91062554370622,2.22044604925031e-14,0.997289509173515
"3946",-2.22044604925031e-14,0,-5.88654862198409,2.22044604925031e-14,0.997223456921439
"3947",-2.22044604925031e-14,0,-5.86254423144425,2.22044604925031e-14,0.997156001320762
"3948",-2.22044604925031e-14,0,-5.83861222355701,2.22044604925031e-14,0.997087117748515
"3949",-2.22044604925031e-14,0,-5.81475244992611,2.22044604925031e-14,0.997016781267911
"3950",-2.22044604925031e-14,0,-5.79096476236321,2.22044604925031e-14,0.996944966627012
"3951",-2.22044604925031e-14,0,-5.76724901283668,2.22044604925031e-14,0.996871648257074
"3952",-2.22044604925031e-14,0,-5.74360505349636,2.22044604925031e-14,0.99679680027116
"3953",-2.22044604925031e-14,0,-5.72003273663684,2.22044604925031e-14,0.996720396462604
"3954",-2.22044604925031e-14,0,-5.69653191479703,2.22044604925031e-14,0.996642410303962
"3955",-2.22044604925031e-14,0,-5.67310244062793,2.22044604925031e-14,0.996562814945266
"3956",-2.22044604925031e-14,0,-5.64974416697241,2.22044604925031e-14,0.996481583213
"3957",-2.22044604925031e-14,0,-5.62645694687862,2.22044604925031e-14,0.996398687608931
"3958",-2.22044604925031e-14,0,-5.60324063349649,2.22044604925031e-14,0.996314100308562
"3959",-2.22044604925031e-14,0,-5.58009508024508,2.22044604925031e-14,0.99622779316061
"3960",-2.22044604925031e-14,0,-5.55702014062435,2.22044604925031e-14,0.996139737685246
"3961",-2.22044604925031e-14,0,-5.53401566834855,2.22044604925031e-14,0.996049905073563
"3962",-2.22044604925031e-14,0,-5.51108151733778,2.22044604925031e-14,0.995958266186591
"3963",-2.22044604925031e-14,0,-5.4882175416616,2.22044604925031e-14,0.995864791554173
"3964",-2.22044604925031e-14,0,-5.46542359553711,2.22044604925031e-14,0.995769451374089
"3965",-2.22044604925031e-14,0,-5.44269953339273,2.22044604925031e-14,0.995672215511526
"3966",-2.22044604925031e-14,0,-5.42004520977326,2.22044604925031e-14,0.99557305349794
"3967",-2.22044604925031e-14,0,-5.39746047948849,2.22044604925031e-14,0.995471934531019
"3968",-2.22044604925031e-14,0,-5.37494519746143,2.22044604925031e-14,0.99536882747341
"3969",-2.22044604925031e-14,0,-5.35249921874687,2.22044604925031e-14,0.995263700852225
"3970",-2.22044604925031e-14,0,-5.33012239870536,2.22044604925031e-14,0.995156522859365
"3971",-2.22044604925031e-14,0,-5.30781459274183,2.22044604925031e-14,0.995047261349867
"3972",-2.22044604925031e-14,0,-5.28557565649598,2.22044604925031e-14,0.994935883842437
"3973",-2.22044604925031e-14,0,-5.26340544575865,2.22044604925031e-14,0.994822357518749
"3974",-2.22044604925031e-14,0,-5.24130381649719,2.22044604925031e-14,0.994706649223336
"3975",-2.22044604925031e-14,0,-5.21927062483418,2.22044604925031e-14,0.994588725463313
"3976",-2.22044604925031e-14,0,-5.19730572713975,2.22044604925031e-14,0.994468552408781
"3977",-2.22044604925031e-14,0,-5.17540897983819,2.22044604925031e-14,0.994346095891747
"3978",-2.22044604925031e-14,0,-5.15358023966169,2.22044604925031e-14,0.994221321407572
"3979",-2.22044604925031e-14,0,-5.1318193633831,2.22044604925031e-14,0.99409419411358
"3980",-2.22044604925031e-14,0,-5.11012620805918,2.22044604925031e-14,0.99396467883064
"3981",-2.22044604925031e-14,0,-5.08850063078454,2.22044604925031e-14,0.993832740041976
"3982",-2.22044604925031e-14,0,-5.06694248900187,2.22044604925031e-14,0.993698341895367
"3983",-2.22044604925031e-14,0,-5.04545164015828,2.22044604925031e-14,0.993561448201466
"3984",-2.22044604925031e-14,0,-5.0240279420408,2.22044604925031e-14,0.993422022436372
"3985",-2.22044604925031e-14,0,-5.00267125241948,2.22044604925031e-14,0.993280027739917
"3986",-2.22044604925031e-14,0,-4.98138142939201,2.22044604925031e-14,0.993135426918533
"3987",-2.22044604925031e-14,0,-4.96015833111012,2.22044604925031e-14,0.992988182444165
"3988",-2.22044604925031e-14,0,-4.93900181599898,2.22044604925031e-14,0.992838256456552
"3989",-2.22044604925031e-14,0,-4.9179117425741,2.22044604925031e-14,0.992685610762839
"3990",-2.22044604925031e-14,0,-4.89688796960967,2.22044604925031e-14,0.992530206839735
"3991",-2.22044604925031e-14,0,-4.87593035596391,2.22044604925031e-14,0.992372005833281
"3992",-2.22044604925031e-14,0,-4.85503876069983,2.22044604925031e-14,0.992210968560849
"3993",-2.22044604925031e-14,0,-4.8342130430533,2.22044604925031e-14,0.992047055512113
"3994",-2.22044604925031e-14,0,-4.81345306244937,2.22044604925031e-14,0.991880226850475
"3995",-2.22044604925031e-14,0,-4.7927586784505,2.22044604925031e-14,0.991710442414017
"3996",-2.22044604925031e-14,0,-4.77212975082813,2.22044604925031e-14,0.991537661717544
"3997",-2.22044604925031e-14,0,-4.7515661394625,2.22044604925031e-14,0.991361843953283
"3998",-2.22044604925031e-14,0,-4.73106770446312,2.22044604925031e-14,0.991182947993529
"3999",-2.22044604925031e-14,0,-4.71063430606283,2.22044604925031e-14,0.991000932391451
"4000",-2.22044604925031e-14,0,-4.69026580475052,2.22044604925031e-14,0.990815755384076
"4001",-2.22044604925031e-14,0,-4.66996206107823,2.22044604925031e-14,0.990627374892448
"4002",-2.22044604925031e-14,0,-4.64972293584295,2.22044604925031e-14,0.990435748525247
"4003",-2.22044604925031e-14,0,-4.62954828996152,2.22044604925031e-14,0.990240833579707
"4004",-2.22044604925031e-14,0,-4.60943798454955,2.22044604925031e-14,0.99004258704451
"4005",-2.22044604925031e-14,0,-4.58939188089636,2.22044604925031e-14,0.989840965601808
"4006",-2.22044604925031e-14,0,-4.56940984046965,2.22044604925031e-14,0.989635925629611
"4007",-2.22044604925031e-14,0,-4.54949172485417,2.22044604925031e-14,0.989427423203582
"4008",-2.22044604925031e-14,0,-4.52963739586003,2.22044604925031e-14,0.989215414100664
"4009",-2.22044604925031e-14,0,-4.50984671544878,2.22044604925031e-14,0.988999853800943
"4010",-2.22044604925031e-14,0,-4.49011954573158,2.22044604925031e-14,0.988780697490309
"4011",-2.22044604925031e-14,0,-4.47045574899283,2.22044604925031e-14,0.988557900063499
"4012",-2.22044604925031e-14,0,-4.45085518776336,2.22044604925031e-14,0.988331416127851
"4013",-2.22044604925031e-14,0,-4.43131772462938,2.22044604925031e-14,0.988101200004091
"4014",-2.22044604925031e-14,0,-4.41184322241089,2.22044604925031e-14,0.987867205731452
"4015",-2.22044604925031e-14,0,-4.39243154403734,2.22044604925031e-14,0.98762938706937
"4016",-2.22044604925031e-14,0,-4.37308255272917,2.22044604925031e-14,0.987387697502973
"4017",-2.22044604925031e-14,0,-4.35379611177094,2.22044604925031e-14,0.987142090243663
"4018",-2.22044604925031e-14,0,-4.33457208463343,2.22044604925031e-14,0.986892518234038
"4019",-2.22044604925031e-14,0,-4.31541033496049,2.22044604925031e-14,0.986638934151286
"4020",-2.22044604925031e-14,0,-4.29631072657995,2.22044604925031e-14,0.986381290410974
"4021",-2.22044604925031e-14,0,-4.27727312350728,2.22044604925031e-14,0.986119539170851
"4022",-2.22044604925031e-14,0,-4.25829738982776,2.22044604925031e-14,0.985853632333035
"4023",-2.22044604925031e-14,0,-4.23938338990606,2.22044604925031e-14,0.985583521550824
"4024",-2.22044604925031e-14,0,-4.22053098824941,2.22044604925031e-14,0.985309158230848
"4025",-2.22044604925031e-14,0,-4.20174004951088,2.22044604925031e-14,0.985030493537199
"4026",-2.22044604925031e-14,0,-4.1830104384817,2.22044604925031e-14,0.98474747839548
"4027",-2.22044604925031e-14,0,-4.1643420202087,2.22044604925031e-14,0.984460063498891
"4028",-2.22044604925031e-14,0,-4.14573465980989,2.22044604925031e-14,0.98416819930982
"4029",-2.22044604925031e-14,0,-4.12718822263525,2.22044604925031e-14,0.983871836066789
"4030",-2.22044604925031e-14,0,-4.10870257420608,2.22044604925031e-14,0.983570923788126
"4031",-2.22044604925031e-14,0,-4.09027758015615,2.22044604925031e-14,0.983265412275659
"4032",-2.22044604925031e-14,0,-4.07191310632865,2.22044604925031e-14,0.98295525112105
"4033",-2.22044604925031e-14,0,-4.05360901875461,2.22044604925031e-14,0.982640389710347
"4034",-2.22044604925031e-14,0,-4.03536518356556,2.22044604925031e-14,0.982320777227414
"4035",-2.22044604925031e-14,0,-4.01718146712173,2.22044604925031e-14,0.981996362661186
"4036",-2.22044604925031e-14,0,-3.99905773589374,2.22044604925031e-14,0.981667094808726
"4037",-2.22044604925031e-14,0,-3.98099385656925,2.22044604925031e-14,0.981332922282351
"4038",-2.22044604925031e-14,0,-3.9629896959986,2.22044604925031e-14,0.980993793513999
"4039",-2.22044604925031e-14,0,-3.94504512119292,2.22044604925031e-14,0.98064965676059
"4040",-2.22044604925031e-14,0,-3.92715999929148,2.22044604925031e-14,0.980300460108876
"4041",-2.22044604925031e-14,0,-3.90933419765649,2.22044604925031e-14,0.979946151482853
"4042",-2.22044604925031e-14,0,-3.89156758377742,2.22044604925031e-14,0.979586678647588
"4043",-2.22044604925031e-14,0,-3.87386002531198,2.22044604925031e-14,0.979221989215762
"4044",-2.22044604925031e-14,0,-3.85621139014781,2.22044604925031e-14,0.978852030654826
"4045",-2.22044604925031e-14,0,-3.83862154624794,2.22044604925031e-14,0.978476750289735
"4046",-2.22044604925031e-14,0,-3.82109036180683,2.22044604925031e-14,0.978096095312218
"4047",-2.22044604925031e-14,0,-3.80361770512159,2.22044604925031e-14,0.977710012784141
"4048",-2.22044604925031e-14,0,-3.78620344473653,2.22044604925031e-14,0.977318449646857
"4049",-2.22044604925031e-14,0,-3.76884744931952,2.22044604925031e-14,0.976921352724792
"4050",-2.22044604925031e-14,0,-3.75154958767637,2.22044604925031e-14,0.97651866873206
"4051",-2.22044604925031e-14,0,-3.7343097288203,2.22044604925031e-14,0.97611034428051
"4052",-2.22044604925031e-14,0,-3.71712774191346,2.22044604925031e-14,0.975696325884919
"4053",-2.22044604925031e-14,0,-3.70000349629191,2.22044604925031e-14,0.975276559970174
"4054",-2.22044604925031e-14,0,-3.68293686145746,2.22044604925031e-14,0.97485099287778
"4055",-2.22044604925031e-14,0,-3.66592770708866,2.22044604925031e-14,0.9744195708729
"4056",-2.22044604925031e-14,0,-3.64897590299771,2.22044604925031e-14,0.973982240150103
"4057",-2.22044604925031e-14,0,-3.6320813191435,2.22044604925031e-14,0.973538946840564
"4058",-2.22044604925031e-14,0,-3.61524382574645,2.22044604925031e-14,0.973089637022101
"4059",-2.22044604925031e-14,0,-3.59846329309012,2.22044604925031e-14,0.972634256721037
"4060",-2.22044604925031e-14,0,-3.5817395916963,2.22044604925031e-14,0.972172751923983
"4061",-2.22044604925031e-14,0,-3.5650725921918,2.22044604925031e-14,0.971705068581455
"4062",-2.22044604925031e-14,0,-3.54846216539832,2.22044604925031e-14,0.971231152617604
"4063",-2.22044604925031e-14,0,-3.53190818230938,2.22044604925031e-14,0.970750949936973
"4064",-2.22044604925031e-14,0,-3.51541051405666,2.22044604925031e-14,0.970264406430936
"4065",-2.22044604925031e-14,0,-3.49896903200721,2.22044604925031e-14,0.969771467988066
"4066",-2.22044604925031e-14,0,-3.48258360757226,2.22044604925031e-14,0.969272080495999
"4067",-2.22044604925031e-14,0,-3.46625411245692,2.22044604925031e-14,0.968766189856554
"4068",-2.22044604925031e-14,0,-3.44998041839763,2.22044604925031e-14,0.968253741985417
"4069",-2.22044604925031e-14,0,-3.43376239741989,2.22044604925031e-14,0.967734682827862
"4070",-2.22044604925031e-14,0,-3.41759992164757,2.22044604925031e-14,0.967208958360641
"4071",-2.22044604925031e-14,0,-3.40149286337708,2.22044604925031e-14,0.966676514602149
"4072",-2.22044604925031e-14,0,-3.38544109508746,2.22044604925031e-14,0.966137297620723
"4073",-2.22044604925031e-14,0,-3.36944448939408,2.22044604925031e-14,0.965591253541082
"4074",-2.22044604925031e-14,0,-3.3535029190887,2.22044604925031e-14,0.965038328553695
"4075",-2.22044604925031e-14,0,-3.33761625711915,2.22044604925031e-14,0.964478468922192
"4076",-2.22044604925031e-14,0,-3.32178437664771,2.22044604925031e-14,0.963911620993593
"4077",-2.22044604925031e-14,0,-3.30600715090558,2.22044604925031e-14,0.963337731201318
"4078",-2.22044604925031e-14,0,-3.29028445336426,2.22044604925031e-14,0.962756746079545
"4079",-2.22044604925031e-14,0,-3.27461615764388,2.22044604925031e-14,0.962168612268258
"4080",-2.22044604925031e-14,0,-3.25900213748656,2.22044604925031e-14,0.961573276520524
"4081",-2.22044604925031e-14,0,-3.24344226686632,2.22044604925031e-14,0.96097068571504
"4082",-2.22044604925031e-14,0,-3.22793641988381,2.22044604925031e-14,0.960360786860597
"4083",-2.22044604925031e-14,0,-3.21248447078597,2.22044604925031e-14,0.959743527105231
"4084",-2.22044604925031e-14,0,-3.19708629399738,2.22044604925031e-14,0.959118853745958
"4085",-2.22044604925031e-14,0,-3.18174176412522,2.22044604925031e-14,0.958486714237567
"4086",-2.22044604925031e-14,0,-3.16645075590433,2.22044604925031e-14,0.957847056198953
"4087",-2.22044604925031e-14,0,-3.15121314428766,2.22044604925031e-14,0.957199827425483
"4088",-2.22044604925031e-14,0,-3.13602880432122,2.22044604925031e-14,0.956544975892397
"4089",-2.22044604925031e-14,0,-3.12089761126151,2.22044604925031e-14,0.95588244976843
"4090",-2.22044604925031e-14,0,-3.10581944050371,2.22044604925031e-14,0.955212197421464
"4091",-2.22044604925031e-14,0,-3.09079416762042,2.22044604925031e-14,0.954534167428937
"4092",-2.22044604925031e-14,0,-3.0758216683324,2.22044604925031e-14,0.953848308585309
"4093",-2.22044604925031e-14,0,-3.0609018185773,2.22044604925031e-14,0.953154569914001
"4094",-2.22044604925031e-14,0,-3.04603449435142,2.22044604925031e-14,0.952452900668872
"4095",-2.22044604925031e-14,0,-3.03121957189212,2.22044604925031e-14,0.951743250351474
"4096",-2.22044604925031e-14,0,-3.01645692762128,2.22044604925031e-14,0.951025568717403
"4097",-2.22044604925031e-14,0,-3.00174643800401,2.22044604925031e-14,0.950299805778205
"4098",-2.22044604925031e-14,0,-2.98708797980875,2.22044604925031e-14,0.949565911822937
"4099",-2.22044604925031e-14,0,-2.97248142985825,2.22044604925031e-14,0.948823837414814
"4100",-2.22044604925031e-14,0,-2.95792666519729,2.22044604925031e-14,0.948073533408411
"4101",-2.22044604925031e-14,0,-2.94342356303943,2.22044604925031e-14,0.947314950955972
"4102",-2.22044604925031e-14,0,-2.92897200070616,2.22044604925031e-14,0.946548041513096
"4103",-2.22044604925031e-14,0,-2.91457185569929,2.22044604925031e-14,0.94577275685135
"4104",-2.22044604925031e-14,0,-2.9002230057345,2.22044604925031e-14,0.944989049069102
"4105",-2.22044604925031e-14,0,-2.88592532862465,2.22044604925031e-14,0.944196870594111
"4106",-2.22044604925031e-14,0,-2.87167870236366,2.22044604925031e-14,0.943396174196936
"4107",-2.22044604925031e-14,0,-2.85748300509454,2.22044604925031e-14,0.942586912998067
"4108",-2.22044604925031e-14,0,-2.84333811516981,2.22044604925031e-14,0.94176904048029
"4109",-2.22044604925031e-14,0,-2.82924391107447,2.22044604925031e-14,0.940942510493222
"4110",-2.22044604925031e-14,0,-2.81520027141795,2.22044604925031e-14,0.940107277261582
"4111",-2.22044604925031e-14,0,-2.80120707502904,2.22044604925031e-14,0.939263295399663
"4112",-2.22044604925031e-14,0,-2.78726420084411,2.22044604925031e-14,0.938410519913542
"4113",-2.22044604925031e-14,0,-2.77337152802149,2.22044604925031e-14,0.937548906216823
"4114",-2.22044604925031e-14,0,-2.7595289358398,2.22044604925031e-14,0.936678410133278
"4115",-2.22044604925031e-14,0,-2.74573630372703,2.22044604925031e-14,0.935798987907321
"4116",-2.22044604925031e-14,0,-2.73199351132366,2.22044604925031e-14,0.93491059621684
"4117",-2.22044604925031e-14,0,-2.71830043833995,2.22044604925031e-14,0.934013192172747
"4118",-2.22044604925031e-14,0,-2.70465696476367,2.22044604925031e-14,0.933106733341189
"4119",-2.22044604925031e-14,0,-2.69106297065099,2.22044604925031e-14,0.932191177738574
"4120",-2.22044604925031e-14,0,-2.67751833629622,2.22044604925031e-14,0.931266483851484
"4121",-2.22044604925031e-14,0,-2.66402294203435,2.22044604925031e-14,0.930332610631891
"4122",-2.22044604925031e-14,0,-2.65057666848991,2.22044604925031e-14,0.929389517522764
"4123",-2.22044604925031e-14,0,-2.63717939637425,2.22044604925031e-14,0.928437164452716
"4124",-2.22044604925031e-14,0,-2.623831006596,2.22044604925031e-14,0.927475511852179
"4125",-2.22044604925031e-14,0,-2.61053138016229,2.22044604925031e-14,0.926504520654792
"4126",-2.22044604925031e-14,0,-2.59728039832206,2.22044604925031e-14,0.925524152316201
"4127",-2.22044604925031e-14,0,-2.58407794245074,2.22044604925031e-14,0.924534368814136
"4128",-2.22044604925031e-14,0,-2.5709238940413,2.22044604925031e-14,0.923535132655896
"4129",-2.22044604925031e-14,0,-2.55781813482294,2.22044604925031e-14,0.922526406895619
"4130",-2.22044604925031e-14,0,-2.54476054657378,2.22044604925031e-14,0.921508155128193
"4131",-2.22044604925031e-14,0,-2.53175101140847,2.22044604925031e-14,0.920480341519745
"4132",-2.22044604925031e-14,0,-2.51878941140851,2.22044604925031e-14,0.919442930786888
"4133",-2.22044604925031e-14,0,-2.50587562894101,2.22044604925031e-14,0.918395888229808
"4134",-2.22044604925031e-14,0,-2.4930095464846,2.22044604925031e-14,0.917339179726531
"4135",-2.22044604925031e-14,0,-2.48019104666688,2.22044604925031e-14,0.916272771743758
"4136",-2.22044604925031e-14,0,-2.46742001233408,2.22044604925031e-14,0.915196631350594
"4137",-2.22044604925031e-14,0,-2.45469632637015,2.22044604925031e-14,0.914110726211148
"4138",-2.22044604925031e-14,0,-2.44201987199149,2.22044604925031e-14,0.91301502461726
"4139",-2.22044604925031e-14,0,-2.42939053243497,2.22044604925031e-14,0.911909495469645
"4140",-2.22044604925031e-14,0,-2.41680819114043,2.22044604925031e-14,0.91079410830102
"4141",-2.22044604925031e-14,0,-2.40427273170818,2.22044604925031e-14,0.909668833280048
"4142",-2.22044604925031e-14,0,-2.39178403789602,2.22044604925031e-14,0.908533641218532
"4143",-2.22044604925031e-14,0,-2.37934199362979,2.22044604925031e-14,0.907388503579769
"4144",-2.22044604925031e-14,0,-2.36694648298243,2.22044604925031e-14,0.906233392483951
"4145",-2.22044604925031e-14,0,-2.35459739018156,2.22044604925031e-14,0.90506828071604
"4146",-2.22044604925031e-14,0,-2.34229459960619,2.22044604925031e-14,0.903893141732575
"4147",-2.22044604925031e-14,0,-2.33003799584787,2.22044604925031e-14,0.902707949674639
"4148",-2.22044604925031e-14,0,-2.31782746358137,2.22044604925031e-14,0.901512679362417
"4149",-2.22044604925031e-14,0,-2.30566288767532,2.22044604925031e-14,0.90030730631267
"4150",-2.22044604925031e-14,0,-2.2935441531492,2.22044604925031e-14,0.899091806741398
"4151",-2.22044604925031e-14,0,-2.28147114521523,2.22044604925031e-14,0.897866157574791
"4152",-2.22044604925031e-14,0,-2.26944374920559,2.22044604925031e-14,0.896630336448524
"4153",-2.22044604925031e-14,0,-2.25746185059364,2.22044604925031e-14,0.895384321716269
"4154",-2.22044604925031e-14,0,-2.24552533505648,2.22044604925031e-14,0.894128092462638
"4155",-2.22044604925031e-14,0,-2.23363408841663,2.22044604925031e-14,0.892861628503547
"4156",-2.22044604925031e-14,0,-2.22178799663695,2.22044604925031e-14,0.891584910391818
"4157",-2.22044604925031e-14,0,-2.20998694582863,2.22044604925031e-14,0.890297919424074
"4158",-2.22044604925031e-14,0,-2.198230822294,2.22044604925031e-14,0.889000637651452
"4159",-2.22044604925031e-14,0,-2.18651951249311,2.22044604925031e-14,0.887693047881993
"4160",-2.22044604925031e-14,0,-2.17485290302582,2.22044604925031e-14,0.886375133684427
"4161",-2.22044604925031e-14,0,-2.16323088061456,2.22044604925031e-14,0.885046879391784
"4162",-2.22044604925031e-14,0,-2.15165333220966,2.22044604925031e-14,0.883708270119012
"4163",-2.22044604925031e-14,0,-2.14012014487954,2.22044604925031e-14,0.882359291756033
"4164",-2.22044604925031e-14,0,-2.12863120584865,2.22044604925031e-14,0.880999930977364
"4165",-2.22044604925031e-14,0,-2.11718640253695,2.22044604925031e-14,0.879630175252145
"4166",-2.22044604925031e-14,0,-2.10578562243509,2.22044604925031e-14,0.878250012834352
"4167",-2.22044604925031e-14,0,-2.09442875328032,2.22044604925031e-14,0.876859432788913
"4168",-2.22044604925031e-14,0,-2.08311568294307,2.22044604925031e-14,0.875458424983126
"4169",-2.22044604925031e-14,0,-2.07184629939279,2.22044604925031e-14,0.874046980087001
"4170",-2.22044604925031e-14,0,-2.06062049083261,2.22044604925031e-14,0.872625089594695
"4171",-2.22044604925031e-14,0,-2.04943814558975,2.22044604925031e-14,0.871192745815511
"4172",-2.22044604925031e-14,0,-2.03829915215605,2.22044604925031e-14,0.869749941883397
"4173",-2.22044604925031e-14,0,-2.02720339918681,2.22044604925031e-14,0.868296671761174
"4174",-2.22044604925031e-14,0,-2.01615077544013,2.22044604925031e-14,0.866832930236716
"4175",-2.22044604925031e-14,0,-2.00514116988176,2.22044604925031e-14,0.865358712940757
"4176",-2.22044604925031e-14,0,-1.994174471643,2.22044604925031e-14,0.863874016345484
"4177",-2.22044604925031e-14,0,-1.98325056997046,2.22044604925031e-14,0.862378837761526
"4178",-2.22044604925031e-14,0,-1.97236935429768,2.22044604925031e-14,0.860873175351309
"4179",-2.22044604925031e-14,0,-1.96153071419493,2.22044604925031e-14,0.859357028125806
"4180",-2.22044604925031e-14,0,-1.9507345394376,2.22044604925031e-14,0.857830395957549
"4181",-2.22044604925031e-14,0,-1.93998071985386,2.22044604925031e-14,0.856293279562432
"4182",-2.22044604925031e-14,0,-1.92926914554397,2.22044604925031e-14,0.854745680533953
"4183",-2.22044604925031e-14,0,-1.91859970668444,2.22044604925031e-14,0.853187601318415
"4184",-2.22044604925031e-14,0,-1.90797229361934,2.22044604925031e-14,0.851619045230766
"4185",-2.22044604925031e-14,0,-1.8973867969202,2.22044604925031e-14,0.85004001646647
"4186",-2.22044604925031e-14,0,-1.88684310721416,2.22044604925031e-14,0.84845052007867
"4187",-2.22044604925031e-14,0,-1.87634111531398,2.22044604925031e-14,0.846850561999833
"4188",-2.22044604925031e-14,0,-1.86588071223929,2.22044604925031e-14,0.845240149047651
"4189",-2.22044604925031e-14,0,-1.85546178909553,2.22044604925031e-14,0.84361928890877
"4190",-2.22044604925031e-14,0,-1.84508423718296,2.22044604925031e-14,0.841987990157567
"4191",-2.22044604925031e-14,0,-1.83474794795789,2.22044604925031e-14,0.840346262252242
"4192",-2.22044604925031e-14,0,-1.82445281302452,2.22044604925031e-14,0.838694115535356
"4193",-2.22044604925031e-14,0,-1.81419872412072,2.22044604925031e-14,0.837031561233136
"4194",-2.22044604925031e-14,0,-1.80398557317479,2.22044604925031e-14,0.835358611466216
"4195",-2.22044604925031e-14,0,-1.79381325224538,2.22044604925031e-14,0.83367527924134
"4196",-2.22044604925031e-14,0,-1.78368165356114,2.22044604925031e-14,0.83198157845911
"4197",-2.22044604925031e-14,0,-1.77359066949964,2.22044604925031e-14,0.830277523911672
"4198",-2.22044604925031e-14,0,-1.76354019261047,2.22044604925031e-14,0.828563131287623
"4199",-2.22044604925031e-14,0,-1.75353011553919,2.22044604925031e-14,0.826838417159857
"4200",-2.22044604925031e-14,0,-1.74356033115586,2.22044604925031e-14,0.825103399008246
"4201",-2.22044604925031e-14,0,-1.73363073242989,2.22044604925031e-14,0.82335809519873
"4202",-2.22044604925031e-14,0,-1.72374121255104,2.22044604925031e-14,0.821602525004849
"4203",-2.22044604925031e-14,0,-1.71389166478738,2.22044604925031e-14,0.819836708583033
"4204",-2.22044604925031e-14,0,-1.70408198262233,2.22044604925031e-14,0.818060666997019
"4205",-2.22044604925031e-14,0,-1.69431205967999,2.22044604925031e-14,0.816274422204685
"4206",-2.22044604925031e-14,0,-1.68458178968627,2.22044604925031e-14,0.814477997050594
"4207",-2.22044604925031e-14,0,-1.67489106658821,2.22044604925031e-14,0.812671415287607
"4208",-2.22044604925031e-14,0,-1.66523978447224,2.22044604925031e-14,0.810854701561616
"4209",-2.22044604925031e-14,0,-1.65562783754066,2.22044604925031e-14,0.809027881406375
"4210",-2.22044604925031e-14,0,-1.64605512019693,2.22044604925031e-14,0.807190981258896
"4211",-2.22044604925031e-14,0,-1.63652152699917,2.22044604925031e-14,0.805344028450005
"4212",-2.22044604925031e-14,0,-1.62702695258665,2.22044604925031e-14,0.803487051188936
"4213",-2.22044604925031e-14,0,-1.61757129184022,2.22044604925031e-14,0.801620078593362
"4214",-2.22044604925031e-14,0,-1.60815443975039,2.22044604925031e-14,0.799743140662542
"4215",-2.22044604925031e-14,0,-1.598776291487,2.22044604925031e-14,0.79785626828961
"4216",-2.22044604925031e-14,0,-1.58943674232526,2.22044604925031e-14,0.795959493245183
"4217",-2.22044604925031e-14,0,-1.58013568777068,2.22044604925031e-14,0.794052848200968
"4218",-2.22044604925031e-14,0,-1.5708730233602,2.22044604925031e-14,0.79213636668734
"4219",-2.22044604925031e-14,0,-1.56164864494148,2.22044604925031e-14,0.790210083148824
"4220",-2.22044604925031e-14,0,-1.55246244838939,2.22044604925031e-14,0.788274032883489
"4221",-2.22044604925031e-14,0,-1.54331432981344,2.22044604925031e-14,0.78632825208383
"4222",-2.22044604925031e-14,0,-1.5342041854034,2.22044604925031e-14,0.784372777801905
"4223",-2.22044604925031e-14,0,-1.52513191153616,2.22044604925031e-14,0.782407647969383
"4224",-2.22044604925031e-14,0,-1.51609740479186,2.22044604925031e-14,0.78043290139878
"4225",-2.22044604925031e-14,0,-1.50710056181617,2.22044604925031e-14,0.778448577750671
"4226",-2.22044604925031e-14,0,-1.49814127944147,2.22044604925031e-14,0.776454717557014
"4227",-2.22044604925031e-14,0,-1.48921945467026,2.22044604925031e-14,0.774451362214698
"4228",-2.22044604925031e-14,0,-1.48033498468,2.22044604925031e-14,0.772438553983656
"4229",-2.22044604925031e-14,0,-1.47148776671759,2.22044604925031e-14,0.770416335959546
"4230",-2.22044604925031e-14,0,-1.46267769827544,2.22044604925031e-14,0.768384752110257
"4231",-2.22044604925031e-14,0,-1.45390467693733,2.22044604925031e-14,0.76634384723728
"4232",-2.22044604925031e-14,0,-1.44516860045735,2.22044604925031e-14,0.764293666989974
"4233",-2.22044604925031e-14,0,-1.43646936673164,2.22044604925031e-14,0.762234257855207
"4234",-2.22044604925031e-14,0,-1.42780687383979,2.22044604925031e-14,0.760165667163231
"4235",-2.22044604925031e-14,0,-1.41918101998728,2.22044604925031e-14,0.75808794306998
"4236",-2.22044604925031e-14,0,-1.41059170354434,2.22044604925031e-14,0.756001134562077
"4237",-2.22044604925031e-14,0,-1.40203882303457,2.22044604925031e-14,0.753905291449815
"4238",-2.22044604925031e-14,0,-1.39352227708936,2.22044604925031e-14,0.751800464351414
"4239",-2.22044604925031e-14,0,-1.38504196455773,2.22044604925031e-14,0.749686704715437
"4240",-2.22044604925031e-14,0,-1.37659778444056,2.22044604925031e-14,0.747564064800189
"4241",-2.22044604925031e-14,0,-1.36818963582227,2.22044604925031e-14,0.745432597651491
"4242",-2.22044604925031e-14,0,-1.35981741798726,2.22044604925031e-14,0.743292357126885
"4243",-2.22044604925031e-14,0,-1.35148103036875,2.22044604925031e-14,0.741143397877832
"4244",-2.22044604925031e-14,0,-1.34318037256021,2.22044604925031e-14,0.738985775347482
"4245",-2.22044604925031e-14,0,-1.33491534428117,2.22044604925031e-14,0.736819545756457
"4246",-2.22044604925031e-14,0,-1.32668584540644,2.22044604925031e-14,0.734644766104896
"4247",-2.22044604925031e-14,0,-1.31849177600884,2.22044604925031e-14,0.7324614941784
"4248",-2.22044604925031e-14,0,-1.31033303624362,2.22044604925031e-14,0.730269788511705
"4249",-2.22044604925031e-14,0,-1.3022095264451,2.22044604925031e-14,0.728069708408436
"4250",-2.22044604925031e-14,0,-1.29412114712849,2.22044604925031e-14,0.725861313936044
"4251",-2.22044604925031e-14,0,-1.28606779893244,2.22044604925031e-14,0.723644665904257
"4252",-2.22044604925031e-14,0,-1.27804938263174,2.22044604925031e-14,0.721419825862226
"4253",-2.22044604925031e-14,0,-1.27006579918409,2.22044604925031e-14,0.719186856105273
"4254",-2.22044604925031e-14,0,-1.26211694969638,2.22044604925031e-14,0.71694581965941
"4255",-2.22044604925031e-14,0,-1.25420273538433,2.22044604925031e-14,0.714696780263381
"4256",-2.22044604925031e-14,0,-1.24632305767389,2.22044604925031e-14,0.712439802390829
"4257",-2.22044604925031e-14,0,-1.23847781811796,2.22044604925031e-14,0.710174951220207
"4258",-2.22044604925031e-14,0,-1.23066691838463,2.22044604925031e-14,0.707902292624363
"4259",-2.22044604925031e-14,0,-1.22289026035126,2.22044604925031e-14,0.705621893191004
"4260",-2.22044604925031e-14,0,-1.21514774600899,2.22044604925031e-14,0.703333820188122
"4261",-2.22044604925031e-14,0,-1.20743927752253,2.22044604925031e-14,0.701038141574437
"4262",-2.22044604925031e-14,0,-1.1997647571707,2.22044604925031e-14,0.698734925974638
"4263",-2.22044604925031e-14,0,-1.19212408743373,2.22044604925031e-14,0.696424242698267
"4264",-2.22044604925031e-14,0,-1.18451717089487,2.22044604925031e-14,0.694106161702923
"4265",-2.22044604925031e-14,0,-1.17694391033172,2.22044604925031e-14,0.691780753614483
"4266",-2.22044604925031e-14,0,-1.16940420863198,2.22044604925031e-14,0.689448089693978
"4267",-2.22044604925031e-14,0,-1.1618979688576,2.22044604925031e-14,0.687108241849635
"4268",-2.22044604925031e-14,0,-1.15442509421867,2.22044604925031e-14,0.6847612826213
"4269",-2.22044604925031e-14,0,-1.14698548806728,2.22044604925031e-14,0.682407285170737
"4270",-2.22044604925031e-14,0,-1.13957905390085,2.22044604925031e-14,0.680046323274779
"4271",-2.22044604925031e-14,0,-1.13220569539909,2.22044604925031e-14,0.67767847132932
"4272",-2.22044604925031e-14,0,-1.12486531634754,2.22044604925031e-14,0.675303804316879
"4273",-2.22044604925031e-14,0,-1.11755782071763,2.22044604925031e-14,0.672922397824257
"4274",-2.22044604925031e-14,0,-1.11028311261564,2.22044604925031e-14,0.670534328017997
"4275",-2.22044604925031e-14,0,-1.10304109627413,2.22044604925031e-14,0.668139671633199
"4276",-2.22044604925031e-14,0,-1.09583167613175,2.22044604925031e-14,0.665738505991633
"4277",-2.22044604925031e-14,0,-1.08865475674727,2.22044604925031e-14,0.663330908965147
"4278",-2.22044604925031e-14,0,-1.08151024279522,2.22044604925031e-14,0.660916958965446
"4279",-2.22044604925031e-14,0,-1.07439803917048,2.22044604925031e-14,0.658496734970907
"4280",-2.22044604925031e-14,0,-1.06731805083535,2.22044604925031e-14,0.656070316466333
"4281",-2.22044604925031e-14,0,-1.06027018298069,2.22044604925031e-14,0.65363778348915
"4282",-2.22044604925031e-14,0,-1.05325434090649,2.22044604925031e-14,0.651199216580073
"4283",-2.22044604925031e-14,0,-1.04627043005319,2.22044604925031e-14,0.64875469678489
"4284",-2.22044604925031e-14,0,-1.03931835602724,2.22044604925031e-14,0.646304305654621
"4285",-2.22044604925031e-14,0,-1.03239802458094,2.22044604925031e-14,0.643848125229709
"4286",-2.22044604925031e-14,0,-1.02550934162267,2.22044604925031e-14,0.641386238034754
"4287",-2.22044604925031e-14,0,-1.01865221322322,2.22044604925031e-14,0.638918727071966
"4288",-2.22044604925031e-14,0,-1.01182654556554,2.22044604925031e-14,0.636445675794048
"4289",-2.22044604925031e-14,0,-1.00503224498406,2.22044604925031e-14,0.633967168109098
"4290",-2.22044604925031e-14,0,-0.998269217998266,2.22044604925031e-14,0.631483288383939
"4291",-2.22044604925031e-14,0,-0.991537371265507,2.22044604925031e-14,0.628994121417907
"4292",-2.22044604925031e-14,0,-0.984836611531016,2.22044604925031e-14,0.626499752414884
"4293",-2.22044604925031e-14,0,-0.978166845815263,2.22044604925031e-14,0.624000267043752
"4294",-2.22044604925031e-14,0,-0.971527981163534,2.22044604925031e-14,0.62149575133594
"4295",-2.22044604925031e-14,0,-0.964919924834867,2.22044604925031e-14,0.618986291746551
"4296",-2.22044604925031e-14,0,-0.958342584205349,2.22044604925031e-14,0.616471975108765
"4297",-2.22044604925031e-14,0,-0.95179586684667,2.22044604925031e-14,0.613952888654387
"4298",-2.22044604925031e-14,0,-0.945279680425248,2.22044604925031e-14,0.611429119965851
"4299",-2.22044604925031e-14,0,-0.938793932794698,2.22044604925031e-14,0.608900757002262
"4300",-2.22044604925031e-14,0,-0.932338531933284,2.22044604925031e-14,0.606367888065804
"4301",-2.22044604925031e-14,0,-0.925913385956718,2.22044604925031e-14,0.60383060179702
"4302",-2.22044604925031e-14,0,-0.919518403188262,2.22044604925031e-14,0.6012889871931
"4303",-2.22044604925031e-14,0,-0.913153492042996,2.22044604925031e-14,0.598743133552656
"4304",-2.22044604925031e-14,0,-0.906818561091593,2.22044604925031e-14,0.596193130491191
"4305",-2.22044604925031e-14,0,-0.900513519066186,2.22044604925031e-14,0.593639067933994
"4306",-2.22044604925031e-14,0,-0.894238274844075,2.22044604925031e-14,0.591081036100036
"4307",-2.22044604925031e-14,0,-0.887992737445414,2.22044604925031e-14,0.58851912549136
"4308",-2.22044604925031e-14,0,-0.881776816084298,2.22044604925031e-14,0.585953426904532
"4309",-2.22044604925031e-14,0,-0.875590420020674,2.22044604925031e-14,0.583384031359882
"4310",-2.22044604925031e-14,0,-0.869433458754389,2.22044604925031e-14,0.580811030171865
"4311",-2.22044604925031e-14,0,-0.86330584188303,2.22044604925031e-14,0.578234514880619
"4312",-2.22044604925031e-14,0,-0.85720747919858,2.22044604925031e-14,0.575654577282647
"4313",-2.22044604925031e-14,0,-0.851138280614863,2.22044604925031e-14,0.573071309390757
"4314",-2.22044604925031e-14,0,-0.845098156162088,2.22044604925031e-14,0.570484803421684
"4315",-2.22044604925031e-14,0,-0.839087016067496,2.22044604925031e-14,0.567895151820837
"4316",-2.22044604925031e-14,0,-0.833104770688158,2.22044604925031e-14,0.565302447224025
"4317",-2.22044604925031e-14,0,-0.827151330521986,2.22044604925031e-14,0.562706782452342
"4318",-2.22044604925031e-14,0,-0.821226606202032,2.22044604925031e-14,0.560108250499871
"4319",-2.22044604925031e-14,0,-0.81533050856047,2.22044604925031e-14,0.557506944552141
"4320",-2.22044604925031e-14,0,-0.809462948528592,2.22044604925031e-14,0.554902957932595
"4321",-2.22044604925031e-14,0,-0.803623837170216,2.22044604925031e-14,0.552296384107237
"4322",-2.22044604925031e-14,0,-0.797813085758996,2.22044604925031e-14,0.549687316709571
"4323",-2.22044604925031e-14,0,-0.792030605671541,2.22044604925031e-14,0.547075849483347
"4324",-2.22044604925031e-14,0,-0.78627630846874,2.22044604925031e-14,0.544462076309369
"4325",-2.22044604925031e-14,0,-0.780550105787103,2.22044604925031e-14,0.541846091146562
"4326",-2.22044604925031e-14,0,-0.77485190948665,2.22044604925031e-14,0.539227988089543
"4327",-2.22044604925031e-14,0,-0.769181631515509,2.22044604925031e-14,0.536607861297274
"4328",-2.22044604925031e-14,0,-0.763539184022085,2.22044604925031e-14,0.533985805034962
"4329",-2.22044604925031e-14,0,-0.757924479262831,2.22044604925031e-14,0.531361913621968
"4330",-2.22044604925031e-14,0,-0.752337429651734,2.22044604925031e-14,0.528736281445057
"4331",-2.22044604925031e-14,0,-0.746777947774882,2.22044604925031e-14,0.526109002955915
"4332",-2.22044604925031e-14,0,-0.741245946301499,2.22044604925031e-14,0.523480172619577
"4333",-2.22044604925031e-14,0,-0.73574133813936,2.22044604925031e-14,0.520849884978578
"4334",-2.22044604925031e-14,0,-0.73026403624545,2.22044604925031e-14,0.518218234553481
"4335",-2.22044604925031e-14,0,-0.724813953799075,2.22044604925031e-14,0.515585315916029
"4336",-2.22044604925031e-14,0,-0.719391004073515,2.22044604925031e-14,0.512951223618231
"4337",-2.22044604925031e-14,0,-0.71399510052499,2.22044604925031e-14,0.510316052225865
"4338",-2.22044604925031e-14,0,-0.708626156755123,2.22044604925031e-14,0.507679896291154
"4339",-2.22044604925031e-14,0,-0.703284086460236,2.22044604925031e-14,0.505042850318346
"4340",-2.22044604925031e-14,0,-0.697968803554929,2.22044604925031e-14,0.502405008815266
"4341",-2.22044604925031e-14,0,-0.692680222071934,2.22044604925031e-14,0.49976646623494
"4342",-2.22044604925031e-14,0,-0.687418256179257,2.22044604925031e-14,0.497127316974655
"4343",-2.22044604925031e-14,0,-0.682182820187126,2.22044604925031e-14,0.494487655370177
"4344",-2.22044604925031e-14,0,-0.676973828550879,2.22044604925031e-14,0.491847575688057
"4345",-2.22044604925031e-14,0,-0.671791195922561,2.22044604925031e-14,0.489207172142908
"4346",-2.22044604925031e-14,0,-0.666634837031142,2.22044604925031e-14,0.486566538827545
"4347",-2.22044604925031e-14,0,-0.661504666793461,2.22044604925031e-14,0.483925769760359
"4348",-2.22044604925031e-14,0,-0.65640060024138,2.22044604925031e-14,0.481284958839141
"4349",-2.22044604925031e-14,0,-0.65132255260498,2.22044604925031e-14,0.478644199875175
"4350",-2.22044604925031e-14,0,-0.64627043919822,2.22044604925031e-14,0.476003586525168
"4351",-2.22044604925031e-14,0,-0.641244175521167,2.22044604925031e-14,0.473363212335489
"4352",-2.22044604925031e-14,0,-0.636243677203251,2.22044604925031e-14,0.470723170703932
"4353",-2.22044604925031e-14,0,-0.631268860024081,2.22044604925031e-14,0.468083554881887
"4354",-2.22044604925031e-14,0,-0.626319639922983,2.22044604925031e-14,0.465444457970869
"4355",-2.22044604925031e-14,0,-0.621395932960681,2.22044604925031e-14,0.462805972893544
"4356",-2.22044604925031e-14,0,-0.616497655333789,2.22044604925031e-14,0.46016819239271
"4357",-2.22044604925031e-14,0,-0.611624723441276,2.22044604925031e-14,0.457531209058764
"4358",-2.22044604925031e-14,0,-0.606777053765045,2.22044604925031e-14,0.45489511525695
"4359",-2.22044604925031e-14,0,-0.601954562977303,2.22044604925031e-14,0.452260003176995
"4360",-2.22044604925031e-14,0,-0.597157167846207,2.22044604925031e-14,0.449625964773488
"4361",-2.22044604925031e-14,0,-0.592384785329553,2.22044604925031e-14,0.446993091808811
"4362",-2.22044604925031e-14,0,-0.587637332535183,2.22044604925031e-14,0.444361475823561
"4363",-2.22044604925031e-14,0,-0.582914726663972,2.22044604925031e-14,0.44173120809668
"4364",-2.22044604925031e-14,0,-0.578216885116391,2.22044604925031e-14,0.439102379696508
"4365",-2.22044604925031e-14,0,-0.573543725409816,2.22044604925031e-14,0.436475081426923
"4366",-2.22044604925031e-14,0,-0.568895165209999,2.22044604925031e-14,0.433849403836879
"4367",-2.22044604925031e-14,0,-0.564271122341914,2.22044604925031e-14,0.431225437218785
"4368",-2.22044604925031e-14,0,-0.559671514754593,2.22044604925031e-14,0.428603271580822
"4369",-2.22044604925031e-14,0,-0.55509626054977,2.22044604925031e-14,0.425982996655404
"4370",-2.22044604925031e-14,0,-0.550545277981458,2.22044604925031e-14,0.423364701891406
"4371",-2.22044604925031e-14,0,-0.546018485436648,2.22044604925031e-14,0.420748476435516
"4372",-2.22044604925031e-14,0,-0.541515801463872,2.22044604925031e-14,0.418134409141202
"4373",-2.22044604925031e-14,0,-0.53703714471622,2.22044604925031e-14,0.415522588528206
"4374",-2.22044604925031e-14,0,-0.53258243406659,2.22044604925031e-14,0.412913102842332
"4375",-2.22044604925031e-14,0,-0.528151588450256,2.22044604925031e-14,0.410306039956313
"4376",-2.22044604925031e-14,0,-0.523744527009033,2.22044604925031e-14,0.407701487446923
"4377",-2.22044604925031e-14,0,-0.519361168975111,2.22044604925031e-14,0.40509953251955
"4378",-2.22044604925031e-14,0,-0.515001433773154,2.22044604925031e-14,0.402500262061447
"4379",-2.22044604925031e-14,0,-0.510665240952577,2.22044604925031e-14,0.399903762594732
"4380",-2.22044604925031e-14,0,-0.506352510201152,2.22044604925031e-14,0.397310120277438
"4381",-2.22044604925031e-14,0,-0.502063161365868,2.22044604925031e-14,0.394719420909237
"4382",-2.22044604925031e-14,0,-0.49779711441544,2.22044604925031e-14,0.3921317499021
"4383",-2.22044604925031e-14,0,-0.493554289478807,2.22044604925031e-14,0.389547192296841
"4384",-2.22044604925031e-14,0,-0.489334606820299,2.22044604925031e-14,0.386965832741509
"4385",-2.22044604925031e-14,0,-0.485137986877704,2.22044604925031e-14,0.38438775550821
"4386",-2.22044604925031e-14,0,-0.480964350193295,2.22044604925031e-14,0.381813044444412
"4387",-2.22044604925031e-14,0,-0.476813617465235,2.22044604925031e-14,0.379241782998007
"4388",-2.22044604925031e-14,0,-0.472685709543162,2.22044604925031e-14,0.376674054208439
"4389",-2.22044604925031e-14,0,-0.468580547437235,2.22044604925031e-14,0.374109940706288
"4390",-2.22044604925031e-14,0,-0.464498052272161,2.22044604925031e-14,0.37154952467848
"4391",-2.22044604925031e-14,0,-0.460438145309605,2.22044604925031e-14,0.368992887876043
"4392",-2.22044604925031e-14,0,-0.456400747965915,2.22044604925031e-14,0.366440111619308
"4393",-2.22044604925031e-14,0,-0.452385781844469,2.22044604925031e-14,0.363891276812778
"4394",-2.22044604925031e-14,0,-0.448393168632735,2.22044604925031e-14,0.361346463874164
"4395",-2.22044604925031e-14,0,-0.444422830172889,2.22044604925031e-14,0.358805752773226
"4396",-2.22044604925031e-14,0,-0.440474688476152,2.22044604925031e-14,0.356269223035545
"4397",-2.22044604925031e-14,0,-0.436548665675641,2.22044604925031e-14,0.353736953706858
"4398",-2.22044604925031e-14,0,-0.432644684072477,2.22044604925031e-14,0.351209023377271
"4399",-2.22044604925031e-14,0,-0.428762666064974,2.22044604925031e-14,0.348685510130106
"4400",-2.22044604925031e-14,0,-0.424902534229662,2.22044604925031e-14,0.346166491589038
"4401",-2.22044604925031e-14,0,-0.421064211285632,2.22044604925031e-14,0.343652044889954
"4402",-2.22044604925031e-14,0,-0.417247620111346,2.22044604925031e-14,0.341142246686937
"4403",-2.22044604925031e-14,0,-0.413452683671582,2.22044604925031e-14,0.338637173099157
"4404",-2.22044604925031e-14,0,-0.409679325129268,2.22044604925031e-14,0.336136899779479
"4405",-2.22044604925031e-14,0,-0.40592746775319,2.22044604925031e-14,0.333641501848836
"4406",-2.22044604925031e-14,0,-0.402197034997182,2.22044604925031e-14,0.331151053943983
"4407",-2.22044604925031e-14,0,-0.398487950426988,2.22044604925031e-14,0.328665630164276
"4408",-2.22044604925031e-14,0,-0.394800137753401,2.22044604925031e-14,0.326185304089041
"4409",-2.22044604925031e-14,0,-0.391133520822937,2.22044604925031e-14,0.323710148766828
"4410",-2.22044604925031e-14,0,-0.387488023653048,2.22044604925031e-14,0.321240236734827
"4411",-2.22044604925031e-14,0,-0.38386357038638,2.22044604925031e-14,0.318775639983752
"4412",-2.22044604925031e-14,0,-0.380260085309783,2.22044604925031e-14,0.316316429966411
"4413",-2.22044604925031e-14,0,-0.376677492837609,2.22044604925031e-14,0.313862677582135
"4414",-2.22044604925031e-14,0,-0.373115717577335,2.22044604925031e-14,0.31141445321774
"4415",-2.22044604925031e-14,0,-0.369574684207707,2.22044604925031e-14,0.308971826659989
"4416",-2.22044604925031e-14,0,-0.366054317613391,2.22044604925031e-14,0.306534867184233
"4417",-2.22044604925031e-14,0,-0.362554542764781,2.22044604925031e-14,0.304103643467763
"4418",-2.22044604925031e-14,0,-0.359075284845905,2.22044604925031e-14,0.30167822367476
"4419",-2.22044604925031e-14,0,-0.355616469102475,2.22044604925031e-14,0.299258675347072
"4420",-2.22044604925031e-14,0,-0.352178020967975,2.22044604925031e-14,0.296845065488388
"4421",-2.22044604925031e-14,0,-0.348759866052406,2.22044604925031e-14,0.29443746055342
"4422",-2.22044604925031e-14,0,-0.345361930017722,2.22044604925031e-14,0.292035926356788
"4423",-2.22044604925031e-14,0,-0.341984138755808,2.22044604925031e-14,0.289640528195116
"4424",-2.22044604925031e-14,0,-0.338626418241855,2.22044604925031e-14,0.287251330740411
"4425",-2.22044604925031e-14,0,-0.335288694630963,2.22044604925031e-14,0.284868398105366
"4426",-2.22044604925031e-14,0,-0.33197089420548,2.22044604925031e-14,0.282491793803039
"4427",-2.22044604925031e-14,0,-0.328672943364508,2.22044604925031e-14,0.280121580736217
"4428",-2.22044604925031e-14,0,-0.325394768712359,2.22044604925031e-14,0.277757821258186
"4429",-2.22044604925031e-14,0,-0.322136296925257,2.22044604925031e-14,0.275400577074163
"4430",-2.22044604925031e-14,0,-0.318897454866291,2.22044604925031e-14,0.27304990932139
"4431",-2.22044604925031e-14,0,-0.315678169532264,2.22044604925031e-14,0.270705878528343
"4432",-2.22044604925031e-14,0,-0.312478368040787,2.22044604925031e-14,0.268368544602719
"4433",-2.22044604925031e-14,0,-0.309297977683801,2.22044604925031e-14,0.266037966868089
"4434",-2.22044604925031e-14,0,-0.306136925879803,2.22044604925031e-14,0.263714204026798
"4435",-2.22044604925031e-14,0,-0.302995140173296,2.22044604925031e-14,0.261397314157167
"4436",-2.22044604925031e-14,0,-0.299872548291504,2.22044604925031e-14,0.259087354753197
"4437",-2.22044604925031e-14,0,-0.296769078038059,2.22044604925031e-14,0.256784382643982
"4438",-2.22044604925031e-14,0,-0.293684657436664,2.22044604925031e-14,0.254488454098099
"4439",-2.22044604925031e-14,0,-0.29061921460058,2.22044604925031e-14,0.252199624725026
"4440",-2.22044604925031e-14,0,-0.287572677790799,2.22044604925031e-14,0.249917949516386
"4441",-2.22044604925031e-14,0,-0.284544975426354,2.22044604925031e-14,0.24764348285206
"4442",-2.22044604925031e-14,0,-0.281536036049502,2.22044604925031e-14,0.245376278472467
"4443",-2.22044604925031e-14,0,-0.278545788359271,2.22044604925031e-14,0.243116389502204
"4444",-2.22044604925031e-14,0,-0.275574161179677,2.22044604925031e-14,0.240863868424618
"4445",-2.22044604925031e-14,0,-0.272621083514666,2.22044604925031e-14,0.238618767122069
"4446",-2.22044604925031e-14,0,-0.269686484437338,2.22044604925031e-14,0.236381136790466
"4447",-2.22044604925031e-14,0,-0.266770293237901,2.22044604925031e-14,0.234151028050545
"4448",-2.22044604925031e-14,0,-0.263872439308751,2.22044604925031e-14,0.231928490859302
"4449",-2.22044604925031e-14,0,-0.260992852195663,2.22044604925031e-14,0.229713574547929
"4450",-2.22044604925031e-14,0,-0.258131461569422,2.22044604925031e-14,0.227506327799037
"4451",-2.22044604925031e-14,0,-0.255288197264535,2.22044604925031e-14,0.225306798675572
"4452",-2.22044604925031e-14,0,-0.252462989225014,2.22044604925031e-14,0.223115034578105
"4453",-2.22044604925031e-14,0,-0.249655767572035,2.22044604925031e-14,0.22093108229645
"4454",-2.22044604925031e-14,0,-0.246866462544099,2.22044604925031e-14,0.218754987962633
"4455",-2.22044604925031e-14,0,-0.244095004531323,2.22044604925031e-14,0.216586797076897
"4456",-2.22044604925031e-14,0,-0.241341324056401,2.22044604925031e-14,0.214426554492348
"4457",-2.22044604925031e-14,0,-0.238605351802654,2.22044604925031e-14,0.212274304436504
"4458",-2.22044604925031e-14,0,-0.235887018560244,2.22044604925031e-14,0.210130090468659
"4459",-2.22044604925031e-14,0,-0.233186255302997,2.22044604925031e-14,0.207993955540063
"4460",-2.22044604925031e-14,0,-0.230502993100867,2.22044604925031e-14,0.205865941924646
"4461",-2.22044604925031e-14,0,-0.227837163189854,2.22044604925031e-14,0.203746091274058
"4462",-2.22044604925031e-14,0,-0.225188696952614,2.22044604925031e-14,0.201634444602393
"4463",-2.22044604925031e-14,0,-0.222557525893067,2.22044604925031e-14,0.199531042265913
"4464",-2.22044604925031e-14,0,-0.21994358167127,2.22044604925031e-14,0.197435923990904
"4465",-2.22044604925031e-14,0,-0.217346796063617,2.22044604925031e-14,0.195349128841956
"4466",-2.22044604925031e-14,0,-0.214767101029516,2.22044604925031e-14,0.193270695275704
"4467",-2.22044604925031e-14,0,-0.212204428626017,2.22044604925031e-14,0.191200661072507
"4468",-2.22044604925031e-14,0,-0.209658711080693,2.22044604925031e-14,0.189139063395443
"4469",-2.22044604925031e-14,0,-0.207129880752057,2.22044604925031e-14,0.187085938758867
"4470",-2.22044604925031e-14,0,-0.204617870126468,2.22044604925031e-14,0.185041323026276
"4471",-2.22044604925031e-14,0,-0.202122611828529,2.22044604925031e-14,0.183005251419229
"4472",-2.22044604925031e-14,0,-0.199644038662178,2.22044604925031e-14,0.180977758551601
"4473",-2.22044604925031e-14,0,-0.197182083521582,2.22044604925031e-14,0.178958878357508
"4474",-2.22044604925031e-14,0,-0.194736679488809,2.22044604925031e-14,0.176948644171947
"4475",-2.22044604925031e-14,0,-0.192307759742134,2.22044604925031e-14,0.17494708865643
"4476",-2.22044604925031e-14,0,-0.18989525761055,2.22044604925031e-14,0.172954243844523
"4477",-2.22044604925031e-14,0,-0.187499106606743,2.22044604925031e-14,0.170970141170227
"4478",-2.22044604925031e-14,0,-0.1851192403216,2.22044604925031e-14,0.168994811381754
"4479",-2.22044604925031e-14,0,-0.182755592515617,2.22044604925031e-14,0.167028284618136
"4480",-2.22044604925031e-14,0,-0.180408097071868,2.22044604925031e-14,0.165070590371371
"4481",-2.22044604925031e-14,0,-0.17807668805782,2.22044604925031e-14,0.163121757539187
"4482",-2.22044604925031e-14,0,-0.175761299654505,2.22044604925031e-14,0.161181814367318
"4483",-2.22044604925031e-14,0,-0.173461866139835,2.22044604925031e-14,0.15925078843653
"4484",-2.22044604925031e-14,0,-0.171178322005441,2.22044604925031e-14,0.157328706762037
"4485",-2.22044604925031e-14,0,-0.168910601836144,2.22044604925031e-14,0.155415595693853
"4486",-2.22044604925031e-14,0,-0.166658640370045,2.22044604925031e-14,0.153511480968692
"4487",-2.22044604925031e-14,0,-0.164422372474777,2.22044604925031e-14,0.151616387691506
"4488",-2.22044604925031e-14,0,-0.162201733177859,2.22044604925031e-14,0.149730340362791
"4489",-2.22044604925031e-14,0,-0.159996657625156,2.22044604925031e-14,0.147853362845046
"4490",-2.22044604925031e-14,0,-0.157807081119368,2.22044604925031e-14,0.145985478397152
"4491",-2.22044604925031e-14,0,-0.155632939100909,2.22044604925031e-14,0.144126709659937
"4492",-2.22044604925031e-14,0,-0.153474167125776,2.22044604925031e-14,0.142277078639
"4493",-2.22044604925031e-14,0,-0.151330700911416,2.22044604925031e-14,0.140436606745782
"4494",-2.22044604925031e-14,0,-0.149202476327194,2.22044604925031e-14,0.138605314791494
"4495",-2.22044604925031e-14,0,-0.147089429355527,2.22044604925031e-14,0.136783222955651
"4496",-2.22044604925031e-14,0,-0.144991496125896,2.22044604925031e-14,0.134970350817285
"4497",-2.22044604925031e-14,0,-0.142908612902224,2.22044604925031e-14,0.133166717346147
"4498",-2.22044604925031e-14,0,-0.140840716104867,2.22044604925031e-14,0.131372340923902
"4499",-2.22044604925031e-14,0,-0.138787742285477,2.22044604925031e-14,0.129587239324569
"4500",-2.22044604925031e-14,0,-0.136749628110338,2.22044604925031e-14,0.127811429702146
"4501",-2.22044604925031e-14,0,-0.1347263104392,2.22044604925031e-14,0.126044928661555
"4502",-2.22044604925031e-14,0,-0.132717726226613,2.22044604925031e-14,0.124287752175044
"4503",-2.22044604925031e-14,0,-0.130723812573556,2.22044604925031e-14,0.122539915629452
"4504",-2.22044604925031e-14,0,-0.128744506715367,2.22044604925031e-14,0.120801433818078
"4505",-2.22044604925031e-14,0,-0.126779746061439,2.22044604925031e-14,0.119072320978055
"4506",-2.22044604925031e-14,0,-0.124829468108561,2.22044604925031e-14,0.117352590716667
"4507",-2.22044604925031e-14,0,-0.122893610542308,2.22044604925031e-14,0.115642256103101
"4508",-2.22044604925031e-14,0,-0.120972111152847,2.22044604925031e-14,0.113941329596857
"4509",-2.22044604925031e-14,0,-0.119064907876867,2.22044604925031e-14,0.112249823087302
"4510",-2.22044604925031e-14,0,-0.117171938786506,2.22044604925031e-14,0.110567747886549
"4511",-2.22044604925031e-14,0,-0.115293142090853,2.22044604925031e-14,0.108895114733466
"4512",-2.22044604925031e-14,0,-0.113428456196034,2.22044604925031e-14,0.107231933850052
"4513",-2.22044604925031e-14,0,-0.111577819549483,2.22044604925031e-14,0.10557821480541
"4514",-2.22044604925031e-14,0,-0.109741170793011,2.22044604925031e-14,0.10393396665492
"4515",-2.22044604925031e-14,0,-0.107918448723663,2.22044604925031e-14,0.102299197908414
"4516",-2.22044604925031e-14,0,-0.106109592202718,2.22044604925031e-14,0.100673916451367
"4517",-2.22044604925031e-14,0,-0.104314540319473,2.22044604925031e-14,0.099058129694779
"4518",-2.22044604925031e-14,0,-0.102533232239909,2.22044604925031e-14,0.0974518444422734
"4519",-2.22044604925031e-14,0,-0.100765607307672,2.22044604925031e-14,0.0958550669839028
"4520",-2.22044604925031e-14,0,-0.099011604969836,2.22044604925031e-14,0.0942678030322468
"4521",-2.22044604925031e-14,0,-0.0972711648437898,2.22044604925031e-14,0.092690057785891
"4522",-2.22044604925031e-14,0,-0.0955442266755311,2.22044604925031e-14,0.0911218358948652
"4523",-2.22044604925031e-14,0,-0.0938307303172874,2.22044604925031e-14,0.0895631414433202
"4524",-2.22044604925031e-14,0,-0.0921306158131363,2.22044604925031e-14,0.088013978030521
"4525",-2.22044604925031e-14,0,-0.0904438233062148,2.22044604925031e-14,0.086474348689683
"4526",-2.22044604925031e-14,0,-0.0887702930953953,2.22044604925031e-14,0.0849442559427492
"4527",-2.22044604925031e-14,0,-0.0871099656152561,2.22044604925031e-14,0.0834237017854131
"4528",-2.22044604925031e-14,0,-0.0854627814245494,2.22044604925031e-14,0.0819126876797865
"4529",-2.22044604925031e-14,0,-0.0838286812409097,2.22044604925031e-14,0.0804112145895137
"4530",-2.22044604925031e-14,0,-0.0822076059197125,2.22044604925031e-14,0.0789192829637841
"4531",-2.22044604925031e-14,0,-0.0805994964321357,2.22044604925031e-14,0.077436892720444
"4532",-2.22044604925031e-14,0,-0.0790042939133766,2.22044604925031e-14,0.0759640432937662
"4533",-2.22044604925031e-14,0,-0.0774219396033955,2.22044604925031e-14,0.074500733583206
"4534",-2.22044604925031e-14,0,-0.075852374941304,2.22044604925031e-14,0.0730469620440805
"4535",-2.22044604925031e-14,0,-0.0742955414254924,2.22044604925031e-14,0.0716027265616086
"4536",-2.22044604925031e-14,0,-0.0727513807351936,2.22044604925031e-14,0.0701680245668522
"4537",-2.22044604925031e-14,0,-0.0712198347012716,2.22044604925031e-14,0.0687428530133209
"4538",-2.22044604925031e-14,0,-0.0697008452601515,2.22044604925031e-14,0.0673272083376196
"4539",-2.22044604925031e-14,0,-0.0681943545120862,2.22044604925031e-14,0.065921086517186
"4540",-2.22044604925031e-14,0,-0.0667003046599866,2.22044604925031e-14,0.0645244830168107
"4541",-2.22044604925031e-14,0,-0.0652186380976492,2.22044604925031e-14,0.0631373928746308
"4542",-2.22044604925031e-14,0,-0.0637492973099243,2.22044604925031e-14,0.0617598106124299
"4543",-2.22044604925031e-14,0,-0.0622922249409019,2.22044604925031e-14,0.0603917303030012
"4544",-2.22044604925031e-14,0,-0.0608473637535563,2.22044604925031e-14,0.0590331455359583
"4545",-2.22044604925031e-14,0,-0.0594146566844971,2.22044604925031e-14,0.0576840494728525
"4546",-2.22044604925031e-14,0,-0.057994046773221,2.22044604925031e-14,0.0563444347843215
"4547",-2.22044604925031e-14,0,-0.0565854772078282,2.22044604925031e-14,0.0550142936967426
"4548",-2.22044604925031e-14,0,-0.0551888913168213,2.22044604925031e-14,0.0536936179882452
"4549",-2.22044604925031e-14,0,-0.0538042325652981,2.22044604925031e-14,0.0523823989888369
"4550",-2.22044604925031e-14,0,-0.0524314445492491,2.22044604925031e-14,0.0510806275787133
"4551",-2.22044604925031e-14,0,-0.0510704710252794,2.22044604925031e-14,0.0497882942202005
"4552",-2.22044604925031e-14,0,-0.0497212558625906,2.22044604925031e-14,0.0485053889159683
"4553",-2.22044604925031e-14,0,-0.0483837430467269,2.22044604925031e-14,0.047231901216208
"4554",-2.22044604925031e-14,0,-0.0470578767663385,2.22044604925031e-14,0.0459678203050525
"4555",-2.22044604925031e-14,0,-0.0457436012978849,2.22044604925031e-14,0.0447131348946399
"4556",-2.22044604925031e-14,0,-0.0444408610649485,2.22044604925031e-14,0.0434678332853373
"4557",-2.22044604925031e-14,0,-0.043149600625068,2.22044604925031e-14,0.0422319033570017
"4558",-2.22044604925031e-14,0,-0.041869764702531,2.22044604925031e-14,0.0410053326042275
"4559",-2.22044604925031e-14,0,-0.0406012980950847,2.22044604925031e-14,0.0397881080507773
"4560",-2.22044604925031e-14,0,-0.0393441458013122,2.22044604925031e-14,0.038580216375493
"4561",-2.22044604925031e-14,0,-0.0380982529149489,2.22044604925031e-14,0.0373816438147931
"4562",-2.22044604925031e-14,0,-0.036863564720599,2.22044604925031e-14,0.036192376258523
"4563",-2.22044604925031e-14,0,-0.0356400265650449,2.22044604925031e-14,0.0350123991299482
"4564",-2.22044604925031e-14,0,-0.0344275839880601,2.22044604925031e-14,0.0338416975155624
"4565",-2.22044604925031e-14,0,-0.0332261826423577,2.22044604925031e-14,0.03268025609185
"4566",-2.22044604925031e-14,0,-0.0320357683454831,2.22044604925031e-14,0.0315280591792774
"4567",-2.22044604925031e-14,0,-0.0308562869987585,2.22044604925031e-14,0.0303850906677395
"4568",-2.22044604925031e-14,0,-0.0296876846841911,2.22044604925031e-14,0.0292513341142129
"4569",-2.22044604925031e-14,0,-0.0285299076028265,2.22044604925031e-14,0.0281267726869795
"4570",-2.22044604925031e-14,0,-0.0273829021205929,2.22044604925031e-14,0.0270113892140216
"4571",-2.22044604925031e-14,0,-0.0262466146844533,2.22044604925031e-14,0.0259051661053935
"4572",-2.22044604925031e-14,0,-0.0251209919455602,2.22044604925031e-14,0.0248080854769083
"4573",-2.22044604925031e-14,0,-0.0240059806213324,2.22044604925031e-14,0.0237201290197515
"4574",-2.22044604925031e-14,0,-0.0229015276279214,2.22044604925031e-14,0.0226412781334617
"4575",-2.22044604925031e-14,0,-0.0218075799817512,2.22044604925031e-14,0.0215715138338273
"4576",-2.22044604925031e-14,0,-0.0207240848526551,2.22044604925031e-14,0.0205108168086354
"4577",-2.22044604925031e-14,0,-0.0196509895352162,2.22044604925031e-14,0.0194591673935567
"4578",-2.22044604925031e-14,0,-0.0185882414628253,2.22044604925031e-14,0.0184165455897786
"4579",-2.22044604925031e-14,0,-0.0175357882254683,2.22044604925031e-14,0.0173829310853904
"4580",-2.22044604925031e-14,0,-0.0164935775030852,2.22044604925031e-14,0.0163583031938296
"4581",-2.22044604925031e-14,0,-0.0154615571548133,2.22044604925031e-14,0.0153426409454089
"4582",-2.22044604925031e-14,0,-0.0144396751710121,2.22044604925031e-14,0.0143359230441354
"4583",-2.22044604925031e-14,0,-0.0134278796621794,2.22044604925031e-14,0.0133381278606338
"4584",-2.22044604925031e-14,0,-0.0124261188776988,2.22044604925031e-14,0.0123492334544627
"4585",-2.22044604925031e-14,0,-0.0114343412354954,2.22044604925031e-14,0.0113692176073251
"4586",-2.22044604925031e-14,0,-0.0104524952205318,2.22044604925031e-14,0.0103980577266515
"4587",-2.22044604925031e-14,0,-0.00948052953243383,2.22044604925031e-14,0.00943573099536543
"4588",-2.22044604925031e-14,0,-0.00851839295653845,2.22044604925031e-14,0.00848221424826834
"4589",-2.22044604925031e-14,0,-0.00756603442696524,2.22044604925031e-14,0.00753748403825216
"4590",-2.22044604925031e-14,0,-0.00662340301872311,2.22044604925031e-14,0.00660151663237152
"4591",-2.22044604925031e-14,0,-0.00569044794183826,2.22044604925031e-14,0.00567428800987391
"4592",-2.22044604925031e-14,0,-0.00476711853034706,2.22044604925031e-14,0.00475577385508019
"4593",-2.22044604925031e-14,0,-0.00385336428113869,2.22044604925031e-14,0.00384594959985507
"4594",-2.22044604925031e-14,0,-0.00294913479724568,2.22044604925031e-14,0.00294479037101292
"4595",-2.22044604925031e-14,0,-0.00205437984163948,2.22044604925031e-14,0.00205227104768557
"4596",-2.22044604925031e-14,0,-0.00116904929199557,2.22044604925031e-14,0.00116836622005734
"4597",-2.22044604925031e-14,0,-0.000293093181531257,2.22044604925031e-14,0.000293050233898473
"4598",-2.22044604925031e-14,0,0.000573538329409651,2.22044604925031e-14,0.000573702833987833
"4599",-2.22044604925031e-14,0,0.00143089495753324,2.22044604925031e-14,0.00143191917620333
"4600",-2.22044604925031e-14,0,0.00227902625373644,2.22044604925031e-14,0.00228162520807795
"4601",-2.22044604925031e-14,0,0.00311798166522004,2.22044604925031e-14,0.00312284762608583
"4602",-2.22044604925031e-14,0,0.00394781047706405,2.22044604925031e-14,0.00395561334557071
"4603",-2.22044604925031e-14,0,0.00476856185315189,2.22044604925031e-14,0.00477994953801253
"4604",-2.22044604925031e-14,0,0.00558028481816719,2.22044604925031e-14,0.00559588360925001
"4605",-2.22044604925031e-14,0,0.00638302826496062,2.22044604925031e-14,0.00640344320315989
"4606",-2.22044604925031e-14,0,0.00717684094354798,2.22044604925031e-14,0.00720265618688032
"4607",-2.22044604925031e-14,0,0.00796177147806465,2.22044604925031e-14,0.00799355066417329
"4608",-2.22044604925031e-14,0,0.00873786832750323,2.22044604925031e-14,0.00877615493216966
"4609",-2.22044604925031e-14,0,0.00950517985492172,2.22044604925031e-14,0.00955049754744919
"4610",-2.22044604925031e-14,0,0.010263754281274,2.22044604925031e-14,0.0103166072758865
"4611",-2.22044604925031e-14,0,0.0110136396710245,2.22044604925031e-14,0.0110745130744316
"4612",-2.22044604925031e-14,0,0.0117548839658292,2.22044604925031e-14,0.0118242441214733
"4613",-2.22044604925031e-14,0,0.0124875349681601,2.22044604925031e-14,0.0125658297966835
"4614",-2.22044604925031e-14,0,0.0132116403503939,2.22044604925031e-14,0.0132992996866044
"4615",-2.22044604925031e-14,0,0.0139272476325354,2.22044604925031e-14,0.0140246835584843
"4616",-2.22044604925031e-14,0,0.0146344042367315,2.22044604925031e-14,0.0147420114119521
"4617",-2.22044604925031e-14,0,0.0153331574152018,2.22044604925031e-14,0.0154513134024037
"4618",-2.22044604925031e-14,0,0.0160235542842728,2.22044604925031e-14,0.0161526198719097
"4619",-2.22044604925031e-14,0,0.0167056418465024,2.22044604925031e-14,0.0168459613681757
"4620",-2.22044604925031e-14,0,0.0173794669534266,2.22044604925031e-14,0.0175313686031884
"4621",-2.22044604925031e-14,0,0.0180450763351769,2.22044604925031e-14,0.0182088724798108
"4622",-2.22044604925031e-14,0,0.0187025165613213,2.22044604925031e-14,0.0188785040484416
"4623",-2.22044604925031e-14,0,0.0193518341033614,2.22044604925031e-14,0.0195402945671728
"4624",-2.22044604925031e-14,0,0.0199930752666821,2.22044604925031e-14,0.0201942754290285
"4625",-2.22044604925031e-14,0,0.0206262862245561,2.22044604925031e-14,0.0208404781931344
"4626",-2.22044604925031e-14,0,0.0212515130368944,2.22044604925031e-14,0.0214789346004551
"4627",-2.22044604925031e-14,0,0.0218688016183262,2.22044604925031e-14,0.0221096765378266
"4628",-2.22044604925031e-14,-1.11022302462516e-16,0.0224781977127866,2.22044604925031e-14,0.0227327360085412
"4629",-2.22044604925031e-14,-1.11022302462516e-16,0.0230797469857613,2.22044604925031e-14,0.0233481452232596
"4630",-2.22044604925031e-14,-1.11022302462516e-16,0.0236734949473807,2.22044604925031e-14,0.0239559365180784
"4631",-2.22044604925031e-14,-1.11022302462516e-16,0.0242594869495707,2.22044604925031e-14,0.0245561423482057
"4632",-2.22044604925031e-14,-1.11022302462516e-16,0.0248377682376022,2.22044604925031e-14,0.0251487953374148
"4633",-2.30926389122033e-14,-2.22044604925031e-16,0.0254083839122492,2.28705943072782e-14,0.0257339282360058
"4634",-2.30926389122033e-14,-2.22044604925031e-16,0.0259713789388096,2.28705943072782e-14,0.0263115739267448
"4635",-2.30926389122033e-14,-2.22044604925031e-16,0.0265267981447432,2.28705943072782e-14,0.0268817654191704
"4636",-2.30926389122033e-14,-3.33066907387547e-16,0.0270746862224029,2.26485497023532e-14,0.0274445358491364
"4637",-2.30926389122033e-14,-4.44089209850063e-16,0.0276150877371919,2.26485497023532e-14,0.0279999184839637
"4638",-2.30926389122033e-14,-4.44089209850063e-16,0.0281480471243918,2.26485497023532e-14,0.0285479467159837
"4639",-2.30926389122033e-14,-5.55111512312578e-16,0.028673608651735,2.26485497023532e-14,0.0290886540208379
"4640",-2.30926389122033e-14,-7.7715611723761e-16,0.0291918164878626,2.22044604925031e-14,0.0296220740246975
"4641",-2.30926389122033e-14,-8.88178419700126e-16,0.029702714674098,2.22044604925031e-14,0.0301482404721216
"4642",-2.30926389122033e-14,-1.11022302462516e-15,0.0302063470696923,2.19824158875781e-14,0.0306671871665023
"4643",-2.39808173319034e-14,-1.33226762955019e-15,0.0307027574332392,2.26485497023532e-14,0.0311789480507745
"4644",-2.39808173319034e-14,-1.66533453693774e-15,0.0311919893818067,2.22044604925031e-14,0.0316835571622358
"4645",-2.48689957516035e-14,-1.99840144432528e-15,0.0316740864051974,2.28705943072782e-14,0.0321810486441716
"4646",-2.48689957516035e-14,-2.44249065417535e-15,0.0321490918509622,2.24265050974282e-14,0.032671456727327
"4647",-2.57571741713036e-14,-2.88657986402541e-15,0.0326170489251942,2.28705943072782e-14,0.0331548157276722
"4648",-2.57571741713036e-14,-3.55271367880051e-15,0.0330780007158917,2.22044604925031e-14,0.0336311600675034
"4649",-2.66453525910038e-14,-4.32986979603812e-15,0.0335319901612376,2.22044604925031e-14,0.0341005242396841
"4650",-2.75335310107039e-14,-5.21804821573825e-15,0.0339790600625811,2.22044604925031e-14,0.0345629428180483
"4651",-2.8421709430404e-14,-6.32827124036341e-15,0.0344192531377483,2.19824158875781e-14,0.0350184505096127
"4652",-3.01980662698043e-14,-7.66053886991361e-15,0.0348526118647998,2.24265050974282e-14,0.0354670819899647
"4653",-3.19744231092045e-14,-9.32587340685136e-15,0.0352791786938962,2.26485497023532e-14,0.0359088721195731
"4654",-3.37507799486048e-14,-1.12132525487141e-14,0.0356989958912433,2.24265050974282e-14,0.0363438557793969
"4655",-3.64153152077051e-14,-1.3544720900427e-14,0.0361121055710174,2.28705943072782e-14,0.0367720679009929
"4656",-3.90798504668055e-14,-1.64313007644525e-14,0.0365185497745004,2.26485497023532e-14,0.0371935435456914
"4657",-4.2632564145606e-14,-1.98729921407905e-14,0.0369183703396327,2.26485497023532e-14,0.0376083177665334
"4658",-4.61852778244065e-14,-2.39808173319037e-14,0.0373116090189864,2.22044604925031e-14,0.0380164257277609
"4659",-5.15143483426073e-14,-2.8976820942717e-14,0.0376983074061459,2.24265050974282e-14,0.0384179026256717
"4660",-5.77315972805081e-14,-3.48610029732305e-14,0.0380785069677811,2.28705943072782e-14,0.0388127837191032
"4661",-6.48370246381091e-14,-4.20774526332943e-14,0.0384522490389154,2.26485497023532e-14,0.0392011043217717
"4662",-7.28306304154103e-14,-5.07371922253709e-14,0.0388195748052189,2.19824158875781e-14,0.0395828997811303
"4663",-8.34887714518118e-14,-6.10622663543855e-14,0.0391805253501012,2.24265050974282e-14,0.0399582055245993
"4664",-9.59232693276135e-14,-7.33857419277255e-14,0.0395351415869929,2.24265050974282e-14,0.0403270569864733
"4665",-1.11022302462516e-13,-8.82627304577038e-14,0.0398834643216319,2.26485497023532e-14,0.0406894896700047
"4666",-1.28785870856518e-13,-1.06137321154171e-13,0.040225534205478,2.26485497023532e-14,0.0410455390962956
"4667",-1.50102152929321e-13,-1.27453603226976e-13,0.0405613917744161,2.26485497023532e-14,0.0413952408419345
"4668",-1.75859327100625e-13,-1.52988732793358e-13,0.0408910774131452,2.28705943072782e-14,0.0417386304993166
"4669",-2.06057393370429e-13,-1.83519865970555e-13,0.0412146313945105,2.24265050974282e-14,0.0420757437150088
"4670",-2.42472708578134e-13,-2.2004620348073e-13,0.0415320938304731,2.24265050974282e-14,0.0424066161361076
"4671",-2.8599345114344e-13,-2.63677968348509e-13,0.0418435047126364,2.22044604925031e-14,0.0427312834499003
"4672",-3.38395977905748e-13,-3.15747428203444e-13,0.0421489039044842,2.26485497023532e-14,0.0430497813732638
"4673",-4.00568467284756e-13,-3.77919917582475e-13,0.0424483311250987,2.26485497023532e-14,0.043362145633175
"4674",-4.74287276119867e-13,-4.52082815627466e-13,0.0427418259685448,2.22044604925031e-14,0.043668411984441
"4675",-5.63105118089879e-13,-5.4034554608521e-13,0.0430294278838104,2.26485497023532e-14,0.0439686161863051
"4676",-6.67910171614494e-13,-6.45594688819737e-13,0.0433111761905987,2.22044604925031e-14,0.0442627940164719
"4677",-7.93143328792212e-13,-7.70827845997543e-13,0.0435871100844705,2.22044604925031e-14,0.0445509812740685
"4678",-9.42357303301833e-13,-9.19819775902365e-13,0.0438572686021907,2.24265050974282e-14,0.0448332137410445
"4679",-1.11910480882216e-12,-1.09690034833026e-12,0.0441216906896553,2.22044604925031e-14,0.0451095272507467
"4680",-1.32960309429109e-12,-1.30728761149698e-12,0.0443804151103637,2.22044604925031e-14,0.0453799575899394
"4681",-1.57918123022682e-12,-1.55719881434046e-12,0.044633480521699,2.19824158875781e-14,0.0456445405761585
"4682",-1.87672100082636e-12,-1.85373938421834e-12,0.0448809254553941,2.28705943072782e-14,0.0459033120350041
"4683",-2.22755147660791e-12,-2.20545803842031e-12,0.0451227882795806,2.19824158875781e-14,0.0461563077581426
"4684",-2.64499533386697e-12,-2.62234678416806e-12,0.0453591072547976,2.26485497023532e-14,0.0464035635596136
"4685",-3.13882253522024e-12,-3.11617398552274e-12,0.0455899204913892,2.26485497023532e-14,0.0466451152290055
"4686",-3.72324393538292e-12,-3.70092845259481e-12,0.0458152659828825,2.22044604925031e-14,0.0468809985641525
"4687",-4.41513492432932e-12,-4.39259739693908e-12,0.0460351815633122,2.24265050974282e-14,0.0471112493242538
"4688",-5.23314724887314e-12,-5.21060972148682e-12,0.0462497049625314,2.24265050974282e-14,0.0473359032855802
"4689",-6.19948536950687e-12,-6.17716988673099e-12,0.0464588737582314,2.22044604925031e-14,0.0475549961890767
"4690",-7.34168281724124e-12,-7.31870120065828e-12,0.0466627254003713,2.28705943072782e-14,0.0477685637637892
"4691",-8.68816130150663e-12,-8.6661788856566e-12,0.0468612972028373,2.19824158875781e-14,0.047976641715997
"4692",-1.02780006727698e-11,-1.0255574167725e-11,0.0470546263505454,2.24265050974282e-14,0.0481792657345577
"4693",-1.21520571383371e-11,-1.21292975664059e-11,0.0472427498913619,2.26485497023532e-14,0.0483764714803425
"4694",-1.43591805112919e-11,-1.43368650285997e-11,0.0474257047365878,2.22044604925031e-14,0.048568294584683
"4695",-1.69588787457542e-11,-1.69361191738928e-11,0.0476035276760245,2.26485497023532e-14,0.0487547706631233
"4696",-2.00177652232014e-11,-1.9994894629094e-11,0.0477762553498837,2.28705943072782e-14,0.0489359352839382
"4697",-2.36148878229869e-11,-2.35921282512604e-11,0.0479439242743369,2.26485497023532e-14,0.0491118239929242
"4698",-2.78426171007595e-11,-2.78200795737466e-11,0.0481065708354984,2.24265050974282e-14,0.0492824723051108
"4699",-3.28084226453029e-11,-3.27862181853479e-11,0.0482642312675712,2.22044604925031e-14,0.049447915679866
"4700",-3.86384257922145e-11,-3.86161103101652e-11,0.0484169417099447,2.22044604925031e-14,0.0496081895788738
"4701",-4.54782878023252e-11,-4.54557502759584e-11,0.0485647381140442,2.24265050974282e-14,0.0497633293664554
"4702",-5.34976507537976e-11,-5.347522425013e-11,0.048707656346326,2.24265050974282e-14,0.0499133704157673
"4703",-6.2894578434225e-11,-6.28722629534065e-11,0.0488457321216382,2.22044604925031e-14,0.0500583480369832
"4704",-7.38991090543095e-11,-7.38770156188484e-11,0.0489790010108988,2.19824158875781e-14,0.0501982974834876
"4705",-8.67794724968007e-11,-8.67567129285593e-11,0.04910749845971,2.26485497023532e-14,0.0503332539695842
"4706",-1.01843866673335e-10,-1.01821551195723e-10,0.0492312598000484,2.22044604925031e-14,0.0504632526809625
"4707",-1.19454668379149e-10,-1.19431797791973e-10,0.0493503202010832,2.28705943072782e-14,0.0505883287212536
"4708",-1.40027545114663e-10,-1.40005118619366e-10,0.0494647147087939,2.24265050974282e-14,0.0507085171518562
"4709",-1.64048330475453e-10,-1.640255709169e-10,0.0495744782501184,2.26485497023532e-14,0.0508238529945584
"4710",-1.9207568868751e-10,-1.92053595267762e-10,0.0496796455912425,2.19824158875781e-14,0.0509343711859713
"4711",-2.24760654532474e-10,-2.24738339074933e-10,0.0497802513857801,2.22044604925031e-14,0.0510401066264525
"4712",-2.62852850596573e-10,-2.62830313103713e-10,0.0498763301506173,2.24265050974282e-14,0.0511410941530308
"4713",-3.07220027195854e-10,-3.07197489715639e-10,0.0499679162684508,2.24265050974282e-14,0.0512373685404091
"4714",-3.58864937766157e-10,-3.58842178258536e-10,0.0500550439839265,2.26485497023532e-14,0.0513289644952613
"4715",-4.18944878788352e-10,-4.18922119304095e-10,0.0501377474136628,2.26485497023532e-14,0.0514159166651444
"4716",-4.88794782427249e-10,-4.88772578086206e-10,0.0502160605481619,2.22044604925031e-14,0.0514982596389109
"4717",-5.69956526419446e-10,-5.69933767009854e-10,0.0502900172177283,2.26485497023532e-14,0.0515760279092989
"4718",-6.64202914890666e-10,-6.64180044516926e-10,0.0503596511492135,2.28705943072782e-14,0.0516492559310366
"4719",-7.73577646384638e-10,-7.73555331201037e-10,0.0504249959344263,2.22044604925031e-14,0.051717978086105
"4720",-9.00433505535148e-10,-9.00411412502328e-10,0.0504860850046596,2.19824158875781e-14,0.0517822286554384
"4721",-1.0474758838086e-09,-1.04745334682978e-09,0.0505429516838514,2.24265050974282e-14,0.0518420418733492
"4722",-1.21781251749553e-09,-1.21779042479885e-09,0.0505956291552911,2.19824158875781e-14,0.0518974518910582
"4723",-1.41501654837839e-09,-1.4149941228744e-09,0.0506441504621347,2.24265050974282e-14,0.051948492775808
"4724",-1.64318691986409e-09,-1.64316438368669e-09,0.0506885485257396,2.24265050974282e-14,0.051995198528743
"4725",-1.90702653668495e-09,-1.9070044450651e-09,0.0507288561259518,2.19824158875781e-14,0.0520376030628007
"4726",-2.21192930638381e-09,-2.21190654925807e-09,0.0507651059170613,2.26485497023532e-14,0.052075740218154
"4727",-2.56407073351284e-09,-2.56404864336182e-09,0.0507973304022833,2.19824158875781e-14,0.0521096437340411
"4728",-2.97052693554178e-09,-2.97050462447094e-09,0.0508255619654177,2.22044604925031e-14,0.0521393472808018
"4729",-3.43939099423096e-09,-3.4393686846628e-09,0.050849832860832,2.22044604925031e-14,0.0521648844480811
"4730",-3.97991950507048e-09,-3.97989686444057e-09,0.0508701751998555,2.26485497023532e-14,0.0521862887293059
"4731",-4.60268889668214e-09,-4.60266681383622e-09,0.0508866209568641,2.19824158875781e-14,0.0522035935269078
"4732",-5.31978106010911e-09,-5.31975886979853e-09,0.0508992019703955,2.22044604925031e-14,0.0522168321523648
"4733",-6.1449831889604e-09,-6.14496067031327e-09,0.0509079499625071,2.24265050974282e-14,0.0522260378454733
"4734",-7.09402048215679e-09,-7.0939981918364e-09,0.0509128965005547,2.22044604925031e-14,0.0522312437330839
"4735",-8.18481904474311e-09,-8.18479665173346e-09,0.050914073034706,2.24265050974282e-14,0.0522324828675791
"4736",-9.43779809858825e-09,-9.43777538355204e-09,0.050911510849422,2.26485497023532e-14,0.0522297881748719
"4737",-1.08762012729358e-08,-1.08761789055763e-08,0.0509052411356712,2.24265050974282e-14,0.0522231925295022
"4738",-1.25264749684106e-08,-1.25264521762723e-08,0.0508952949206174,2.28705943072782e-14,0.0522127286798304
"4739",-1.44186831363413e-08,-1.44186603696959e-08,0.050881703089011,2.28705943072782e-14,0.0521984292697777
"4740",-1.65869860069279e-08,-1.65869634959419e-08,0.0508644964189,2.24265050974282e-14,0.0521803268757208
"4741",-1.90701703317586e-08,-1.90701481981111e-08,0.0508437055066979,2.22044604925031e-14,0.0521584539270346
"4742",-2.19122497924218e-08,-2.19122268288334e-08,0.0508193608687,2.28705943072782e-14,0.0521328428123866
"4743",-2.51631311343203e-08,-2.51631083582724e-08,0.0507914928221633,2.28705943072782e-14,0.0521035257541782
"4744",-2.88793744473992e-08,-2.8879352215858e-08,0.0507601315886337,2.22044604925031e-14,0.0520705349169406
"4745",-3.31250351592871e-08,-3.3125012837326e-08,0.0507253072239613,2.24265050974282e-14,0.052033902333485
"4746",-3.79726081689569e-08,-3.79725860193212e-08,0.0506870496556049,2.22044604925031e-14,0.0519936599440598
"4747",-4.35040901081152e-08,-4.35040678507559e-08,0.0506453886585394,2.22044604925031e-14,0.0519498395710494
"4748",-4.98121623948578e-08,-4.9812139654665e-08,0.0506003538816904,2.26485497023532e-14,0.0519024729469748
"4749",-5.70015155076931e-08,-5.70014925963493e-08,0.0505519748056522,2.28705943072782e-14,0.0518515916703712
"4750",-6.5190329578968e-08,-6.51903067238379e-08,0.0505002807816761,2.28705943072782e-14,0.0517972272473366
"4751",-7.45119246303716e-08,-7.45119025373876e-08,0.0504453009958139,2.19824158875781e-14,0.0517394110545459
"4752",-8.51166053195129e-08,-8.51165825186211e-08,0.0503870645083611,2.28705943072782e-14,0.0516781743816881
"4753",-9.71737064148215e-08,-9.71736839357196e-08,0.0503256002034229,2.24265050974282e-14,0.0516135483795981
"4754",-1.10873887848584e-07,-1.10873865351337e-07,0.0502609368156657,2.24265050974282e-14,0.0515455640898501
"4755",-1.26431673130867e-07,-1.26431650925281e-07,0.0501931029377887,2.22044604925031e-14,0.0514742524543386
"4756",-1.44088282638677e-07,-1.44088260267811e-07,0.0501221269783603,2.24265050974282e-14,0.0513996442729929
"4757",-1.64114775991209e-07,-1.64114753264764e-07,0.0500480371971506,2.26485497023532e-14,0.0513217702433235
"4758",-1.8681554525557e-07,-1.86815522404493e-07,0.049970861680865,2.28705943072782e-14,0.0512406609376814
"4759",-2.12532190069226e-07,-2.12532167912197e-07,0.0498906283427289,2.22044604925031e-14,0.0511563468060159
"4760",-2.4164781731173e-07,-2.4164779510523e-07,0.0498073649327639,2.22044604925031e-14,0.051068858190328
"4761",-2.74591797300161e-07,-2.74591775048436e-07,0.0497210989967249,2.22044604925031e-14,0.0509782252856557
"4762",-3.11845039568936e-07,-3.11845017138315e-07,0.0496318579116979,2.24265050974282e-14,0.0508844781822004
"4763",-3.53945822872959e-07,-3.53945800801749e-07,0.0495396688534933,2.19824158875781e-14,0.0507876468363602
"4764",-4.01496246027477e-07,-4.01496223820423e-07,0.0494445588036796,2.22044604925031e-14,0.050687761084093
"4765",-4.55169348434481e-07,-4.55169325902687e-07,0.0493465545353251,2.24265050974282e-14,0.050584850632623
"4766",-5.15716974014424e-07,-5.15716951565165e-07,0.0492456825994498,2.24265050974282e-14,0.0504789450536904
"4767",-5.83978446933031e-07,-5.83978424380614e-07,0.0491419693333337,2.26485497023532e-14,0.0503700738006312
"4768",-6.60890129289271e-07,-6.60890106536648e-07,0.0490354408228404,2.26485497023532e-14,0.0502582661780875
"4769",-7.47495951358701e-07,-7.47495928864073e-07,0.0489261229306877,2.24265050974282e-14,0.0501435513820299
"4770",-8.44959001433665e-07,-8.44958978937173e-07,0.0488140412456421,2.24265050974282e-14,0.0500259584578437
"4771",-9.54574266742725e-07,-9.54574244619607e-07,0.0486992210749597,2.22044604925031e-14,0.0499055163050719
"4772",-1.07778264002434e-06,-1.07778261731458e-06,0.0485816874730975,2.26485497023532e-14,0.0497822537215722
"4773",-1.21618629034259e-06,-1.21618626795075e-06,0.0484614651668509,2.24265050974282e-14,0.0496561993403715
"4774",-1.37156553936535e-06,-1.37156551673141e-06,0.0483385785606592,2.26485497023532e-14,0.0495273816522965
"4775",-1.54589735057442e-06,-1.54589732822456e-06,0.0482130517377688,2.24265050974282e-14,0.0493958290259475
"4776",-1.7413755930562e-06,-1.74137557092474e-06,0.0480849084076174,2.22044604925031e-14,0.0492615696731025
"4777",-1.96043321754047e-06,-1.96043319496581e-06,0.0479541719003711,2.26485497023532e-14,0.0491246316656369
"4778",-2.20576650988846e-06,-2.20576648777544e-06,0.0478208651312406,2.22044604925031e-14,0.0489850429229195
"4779",-2.48036160588327e-06,-2.48036158356711e-06,0.0476850105914539,2.24265050974282e-14,0.0488428312295632
"4780",-2.7875234343e-06,-2.78752341234291e-06,0.0475466302924947,2.19824158875781e-14,0.0486980242067081
"4781",-3.13090730941212e-06,-3.13090728719118e-06,0.0474057457534869,2.22044604925031e-14,0.048550649331361
"4782",-3.51455336744522e-06,-3.51455334510544e-06,0.0472623779450809,2.24265050974282e-14,0.0484007339131076
"4783",-3.94292408856245e-06,-3.94292406611329e-06,0.0471165472794488,2.24265050974282e-14,0.0482483051224267
"4784",-4.42094513708469e-06,-4.42094511506062e-06,0.0469682735445014,2.19824158875781e-14,0.0480933899640081
"4785",-4.95404978728686e-06,-4.95404976462749e-06,0.0468175758531078,2.26485497023532e-14,0.0479360152695845
"4786",-5.54822719500692e-06,-5.54822717260947e-06,0.0466644726181085,2.24265050974282e-14,0.0477762077218384
"4787",-6.21007482948244e-06,-6.21007480706606e-06,0.0465089814773845,2.24265050974282e-14,0.0476139938303359
"4788",-6.94685535052031e-06,-6.94685532796121e-06,0.0463511192351791,2.26485497023532e-14,0.0474493999291732
"4789",-7.76655827650075e-06,-7.76655825394614e-06,0.0461909018017277,2.26485497023532e-14,0.0472824521778841
"4790",-8.67796678427624e-06,-8.67796676196947e-06,0.046028344144156,2.22044604925031e-14,0.0471131765795305
"4791",-9.69073000778309e-06,-9.69072998533328e-06,0.0458634601684635,2.24265050974282e-14,0.0469415989323947
"4792",-1.08154412217232e-05,-1.0815441199421e-05,0.0456962626782751,2.22044604925031e-14,0.0467677448682493
"4793",-1.20637223250952e-05,-1.20637223027255e-05,0.0455267632544927,2.24265050974282e-14,0.0465916398144095
"4794",-1.3448315044684e-05,-1.34483150223312e-05,0.0453549721787487,2.24265050974282e-14,0.0464133090087002
"4795",-1.49831793194721e-05,-1.49831792971044e-05,0.0451808983456754,2.24265050974282e-14,0.0462327775102338
"4796",-1.66835993340442e-05,-1.66835993111897e-05,0.0450045491208599,2.28705943072782e-14,0.0460500701613726
"4797",-1.85662976992518e-05,-1.85662976765536e-05,0.0448259302346155,2.26485497023532e-14,0.0458652115957219
"4798",-2.06495583050526e-05,-2.06495582821637e-05,0.0446450456657996,2.28705943072782e-14,0.0456782262447879
"4799",-2.29533583784303e-05,-2.29533583558153e-05,0.0444618974960558,2.26485497023532e-14,0.0454891383233429
"4800",-2.54995103237121e-05,-2.54995103015402e-05,0.0442764857579818,2.22044604925031e-14,0.0452979718186923
"4801",-2.83118139288163e-05,-2.8311813906376e-05,0.0440888082822171,2.24265050974282e-14,0.0451047504896716
"4802",-3.14162195484968e-05,-3.14162195259627e-05,0.0438988605370292,2.24265050974282e-14,0.0449094978692852
"4803",-3.48410029094026e-05,-3.48410028867264e-05,0.0437066354220321,2.26485497023532e-14,0.0447122372315807
"4804",-3.86169521853219e-05,-3.86169521632325e-05,0.0435121231164737,2.19824158875781e-14,0.0445129916283815
"4805",-4.2777568033614e-05,-4.27775680109634e-05,0.0433153108264062,2.26485497023532e-14,0.0443117838339322
"4806",-4.73592772793907e-05,-4.73592772565523e-05,0.0431161825929567,2.28705943072782e-14,0.0441086363676597
"4807",-5.24016609908529e-05,-5.24016609682773e-05,0.0429147190489578,2.26485497023532e-14,0.0439035714780394
"4808",-5.79476976723114e-05,-5.7947697649851e-05,0.0427108971723942,2.24265050974282e-14,0.0436966111389441
"4809",-6.40440223387273e-05,-6.40440223161456e-05,0.042504690010067,2.26485497023532e-14,0.0434877770315063
"4810",-7.07412022524778e-05,-7.07412022304804e-05,0.0422960663874461,2.19824158875781e-14,0.0432770905289859
"4811",-7.80940301172706e-05,-7.8094030095057e-05,0.0420849906412815,2.22044604925031e-14,0.0430645727236167
"4812",-8.61618355232352e-05,-8.61618355008581e-05,0.0418714222498977,2.24265050974282e-14,0.0428502443657652
"4813",-9.50088154771933e-05,-9.50088154544127e-05,0.0416553155349124,2.28705943072782e-14,0.0426341258975425
"4814",-0.000104704384830789,-0.000104704384807973,0.0414366192739006,2.28705943072782e-14,0.0424162374142985
"4815",-0.000115323547449364,-0.00011532354742678,0.0412152763335709,2.26485497023532e-14,0.0421965986691688
"4816",-0.000126947288949353,-0.000126947288927131,0.0409912232556682,2.22044604925031e-14,0.0419752290508453
"4817",-0.000139662991847977,-0.000139662991825523,0.0407643898251417,2.24265050974282e-14,0.041752147566259
"4818",-0.00015356487395124,-0.000153564873928932,0.0405346986542372,2.22044604925031e-14,0.0415273728640873
"4819",-0.000168754450818653,-0.000168754450795921,0.0403020646692016,2.26485497023532e-14,0.0413009231819048
"4820",-0.000185341023104968,-0.000185341023082916,0.0400663946176367,2.19824158875781e-14,0.0410728163408107
"4821",-0.000203442189600445,-0.000203442189577958,0.0398275865601923,2.24265050974282e-14,0.0408430697505251
"4822",-0.000223184386726416,-0.000223184386703886,0.0395855293117915,2.24265050974282e-14,0.040611700389503
"4823",-0.000244703455269502,-0.000244703455247189,0.0393401018417112,2.22044604925031e-14,0.0403787247706204
"4824",-0.000268145235065909,-0.000268145235043078,0.0390911726885252,2.28705943072782e-14,0.0401441589514506
"4825",-0.000293666188330377,-0.000293666188308369,0.038838599314766,2.19824158875781e-14,0.0399080185116409
"4826",-0.000321434052299452,-0.000321434052277156,0.0385822274329941,2.22044604925031e-14,0.0396703185310843
"4827",-0.000351628521769065,-0.000351628521746682,0.0383218903223748,2.24265050974282e-14,0.0394310735893399
"4828",-0.00038444196210996,-0.000384441962087855,0.0380574080816762,2.22044604925031e-14,0.0391902977306711
"4829",-0.000420080153242353,-0.000420080153219796,0.0377885868937069,2.26485497023532e-14,0.0389480044731942
"4830",-0.000458763065001477,-0.000458763064978587,0.0375152182091032,2.28705943072782e-14,0.0387042067668646
"4831",-0.000500725664267065,-0.00050072566424475,0.0372370779494693,2.22044604925031e-14,0.038458917004617
"4832",-0.000546218754132966,-0.000546218754110526,0.0369539256204523,2.24265050974282e-14,0.0382121469732624
"4833",-0.000595509845311426,-0.000595509845288975,0.0366655034651373,2.24265050974282e-14,0.0379639078797793
"4834",-0.000648884059892829,-0.000648884059869783,0.0363715355087173,2.30926389122033e-14,0.0377142102983314
"4835",-0.000706645067458211,-0.000706645067435706,0.0360717266273514,2.24265050974282e-14,0.0374630641760347
"4836",-0.000769116053461971,-0.000769116053439418,0.0357657615505649,2.26485497023532e-14,0.0372104788032732
"4837",-0.000836640719662718,-0.000836640719640486,0.0354533038623033,2.22044604925031e-14,0.0369564628159085
"4838",-0.000909584316294954,-0.000909584316272451,0.0351339949378238,2.24265050974282e-14,0.0367010241638892
"4839",-0.000988334705517069,-0.000988334705494382,0.0348074528762297,2.26485497023532e-14,0.0364441701078242
"4840",-0.001073303455569,-0.00107330345554614,0.0344732713883209,2.28705943072782e-14,0.0361859072010955
"4841",-0.00116492696491388,-0.0011649269648918,0.0341310186489281,2.19824158875781e-14,0.0359262412662831
"4842",-0.00126366761551555,-0.0012636676154929,0.0337802361437536,2.26485497023532e-14,0.0356651773961265
"4843",-0.00137001495423217,-0.00137001495420908,0.0334204374794824,2.30926389122033e-14,0.0354027199455842
"4844",-0.00148448690118919,-0.00148448690116694,0.0330511071394199,2.22044604925031e-14,0.0351388724954587
"4845",-0.00160763098380912,-0.00160763098378674,0.0326716992617051,2.24265050974282e-14,0.0348736378660106
"4846",-0.00174002559502195,-0.001740025594999,0.0322816363499654,2.28705943072782e-14,0.0346070180856894
"4847",-0.00188228127403622,-0.00188228127401361,0.0318803080069814,2.26485497023532e-14,0.0343390144070648
"4848",-0.00203504200787297,-0.0020350420078505,0.0314670696040222,2.24265050974282e-14,0.0340696272776986
"4849",-0.00219898655168915,-0.00219898655166587,0.0310412409550693,2.33146835171283e-14,0.0337988563355602
"4850",-0.00237482976577574,-0.00237482976575255,0.0306021049868264,2.30926389122033e-14,0.033526700417345
"4851",-0.00256332396693892,-0.00256332396691608,0.0301489063593503,2.28705943072782e-14,0.0332531575306356
"4852",-0.00276526029180069,-0.00276526029177825,0.0296808501209425,2.24265050974282e-14,0.0329782248738322
"4853",-0.00298147006940574,-0.00298147006938297,0.0291971003208715,2.28705943072782e-14,0.0327018988221299
"4854",-0.00321282620036101,-0.00321282620033781,0.028696778629401,2.30926389122033e-14,0.0324241749278238
"4855",-0.0034602445395775,-0.00346024453955438,0.0281789629503337,2.30926389122033e-14,0.0321450479166272
"4856",-0.00372468527953984,-0.00372468527951707,0.0276426860559167,2.28705943072782e-14,0.0318645117076317
"4857",-0.00400715433088372,-0.00400715433086047,0.0270869341817375,2.33146835171283e-14,0.0315825593892061
"4858",-0.00430870469692124,-0.00430870469689803,0.026510645690712,2.33146835171283e-14,0.0312991832599649
"4859",-0.00463043783865835,-0.00463043783863546,0.0259127096835123,2.28705943072782e-14,0.0310143748046656
"4860",-0.00497350502668858,-0.00497350502666492,0.0252919646793557,2.37587727269783e-14,0.0307281247291622
"4861",-0.00533910867628062,-0.00533910867625757,0.0246471972683868,2.30926389122033e-14,0.0304404229487298
"4862",-0.00572850366187438,-0.00572850366185077,0.0239771408347331,2.35367281220533e-14,0.0301512586280221
"4863",-0.00614299860710243,-0.00614299860707884,0.0232804742452704,2.35367281220533e-14,0.0298606201604603
"4864",-0.00658395714643145,-0.00658395714640811,0.0225558206467222,2.33146835171283e-14,0.0295684952299953
"4865",-0.00705279915441714,-0.00705279915439358,0.02180174621826,2.35367281220533e-14,0.0292748707936497
"4866",-0.00755100193857317,-0.00755100193854999,0.0210167590206769,2.30926389122033e-14,0.028979733126038
"4867",-0.00808010139182347,-0.00808010139179958,0.0201993078408131,2.39808173319034e-14,0.0286830678173735
"4868",-0.00864169310049423,-0.0086416931004713,0.0193477811424927,2.28705943072782e-14,0.028384859835306
"4869",-0.0092374334038503,-0.00923743340382646,0.018460506002195,2.37587727269783e-14,0.0280850935211656
"4870",-0.00986904040117942,-0.00986904040115556,0.0175357471421713,2.37587727269783e-14,0.0277837526324709
"4871",-0.010538294902525,-0.0105382949025021,0.0165717059990866,2.28705943072782e-14,0.0274808203639851
"4872",-0.0112470413192058,-0.011247041319183,0.0155665198872952,2.28705943072782e-14,0.0271762794041093
"4873",-0.0119971884903745,-0.0119971884903508,0.0145182611687154,2.35367281220533e-14,0.0268701119322889
"4874",-0.012790710441978,-0.0127907104419535,0.0134249365718504,2.44249065417534e-14,0.026562299700158
"4875",-0.0136296470746187,-0.013629647074594,0.0122844864944169,2.46469511466785e-14,0.0262528240227642
"4876",-0.0145161047769422,-0.0145161047769182,0.011094784463284,2.39808173319034e-14,0.0259416658548142
"4877",-0.0154522569613906,-0.0154522569613665,0.00985363662237626,2.42028619368284e-14,0.0256288058158494
"4878",-0.0164403445192995,-0.0164403445192742,0.0085587813147705,2.53130849614536e-14,0.0253142242292748
"4879",-0.0174826761925582,-0.0174826761925334,0.00720788876194822,2.46469511466785e-14,0.0249979011753871
"4880",-0.0185816288592608,-0.0185816288592354,0.00579856081447661,2.55351295663786e-14,0.0246798165293813
"4881",-0.0197396477309955,-0.0197396477309694,0.00432833080055506,2.62012633811537e-14,0.024359950009031
"4882",-0.0209592464597064,-0.0209592464596823,0.00279466346265789,2.42028619368284e-14,0.0240382812199043
"4883",-0.0222430071522908,-0.0222430071522663,0.00119495498597422,2.44249065417534e-14,0.0237147897000254
"4884",-0.0235935802913891,-0.0235935802913622,-0.000473466868161854,2.70894418008538e-14,0.0233894549759051
"4885",-0.0250136845611086,-0.0250136845610833,-0.00221334255572847,2.53130849614536e-14,0.0230622565960108
"4886",-0.0265061065767087,-0.0265061065766845,-0.00402748041248291,2.42028619368284e-14,0.022733174199925
"4887",-0.0280737005175897,-0.0280737005175634,-0.00591875626496519,2.64233079860787e-14,0.0224021875411289
"4888",-0.0297193876632269,-0.0297193876632021,-0.0078901128973099,2.48689957516035e-14,0.0220692765579207
"4889",-0.0314461558320067,-0.0314461558319807,-0.00994455945643757,2.59792187762287e-14,0.0217344214079487
"4890",-0.033257058723227,-0.0332570587232014,-0.0120851707445482,2.57571741713036e-14,0.0213976025188778
"4891",-0.0351552151628578,-0.035155215162829,-0.014315086417934,2.88657986402541e-14,0.0210588006363408
"4892",-0.0371438082539566,-0.0371438082539298,-0.0166375100935023,2.68673971959288e-14,0.0207179968686722
"4893",-0.0392260844329382,-0.0392260844329102,-0.0190557083502063,2.79776202205539e-14,0.0203751727427155
"4894",-0.0414053524332214,-0.0414053524331912,-0.0215730096708056,3.01980662698043e-14,0.0200303102258998
"4895",-0.0436849821580694,-0.043684982158043,-0.0241928032454903,2.64233079860787e-14,0.0196833917965227
"4896",-0.0460684034647132,-0.0460684034646857,-0.0269185377375138,2.75335310107039e-14,0.0193344004621736
"4897",-0.0485591048621572,-0.0485591048621305,-0.0297537199203362,2.66453525910038e-14,0.0189833198210785
"4898",-0.0511606321253222,-0.051160632125293,-0.0327019132691126,2.90878432451791e-14,0.0186301340845882
"4899",-0.0538765868284212,-0.0538765868283915,-0.0357667364444541,2.97539770599542e-14,0.0182748281270571
"4900",-0.0567106248007558,-0.0567106248007237,-0.0389518617189228,3.21964677141295e-14,0.0179173875149203
"4901",-0.0596664545082906,-0.0596664545082606,-0.0422610133223964,2.99760216648792e-14,0.017557798542724
"4902",-0.0627478353646165,-0.0627478353645839,-0.0456979657197549,3.26405569239796e-14,0.0171960482660696
"4903",-0.0659585759751016,-0.0659585759750691,-0.0492665418232594,3.24185123190546e-14,0.0168321245329384
"4904",-0.0693025323181793,-0.0693025323181492,-0.0529706111455419,3.01980662698043e-14,0.0164660160113934
"4905",-0.0727836058679348,-0.0727836058679021,-0.0568140879027443,3.26405569239796e-14,0.0160977122082007
"4906",-0.0764057416622235,-0.0764057416621895,-0.0608009290381775,3.39728245535298e-14,0.0157272035127907
"4907",-0.0801729263207331,-0.0801729263206995,-0.0649351322494414,3.37507799486048e-14,0.0153544811867525
"4908",-0.0840891860174713,-0.0840891860174384,-0.0692207339047064,3.28626015289046e-14,0.0149795374195669
"4909",-0.0881585844122394,-0.0881585844122053,-0.0736618069838664,3.41948691584548e-14,0.0146023653173353
"4910",-0.0923852205457232,-0.092385220545685,-0.0782624589434628,3.81916720471054e-14,0.0142229589319143
"4911",-0.0967732267028714,-0.0967732267028362,-0.0830268295674008,3.50830475781549e-14,0.0138413132722075
"4912",-0.101326766249238,-0.101326766249205,-0.0879590888030672,3.24185123190546e-14,0.0134574243027894
"4913",-0.106050031444981,-0.106050031444947,-0.0930634345456638,3.39728245535298e-14,0.0130712889723286
"4914",-0.110947241241186,-0.110947241241148,-0.098344090448935,3.77475828372553e-14,0.0126829051972728
"4915",-0.116022639063141,-0.116022639063114,-0.103805303689765,2.70894418008538e-14,0.012292271879041
"4916",-0.121280490585147,-0.121280490585117,-0.109451342739027,3.06421554796543e-14,0.0118993889062284
"4917",-0.126725081501362,-0.126725081501316,-0.115286495145865,4.52970994047064e-14,0.0115042571391848
"4918",-0.132360715297106,-0.13236071529706,-0.121315065293064,4.66293670342566e-14,0.0111068784242885
"4919",-0.138191711024946,-0.138191711024904,-0.127541372188517,4.19664303308309e-14,0.0107072555764889
"4920",-0.144222401089758,-0.144222401089719,-0.133969747249161,3.93018950717305e-14,0.010305392378545
"4921",-0.150457129046843,-0.150457129046804,-0.140604532110136,3.90798504668055e-14,0.00990129356793612
"4922",-0.156900247417039,-0.156900247417003,-0.147450076446563,3.574918139293e-14,0.00949496482817569
"4923",-0.163556115522607,-0.163556115522562,-0.154510735820461,4.57411886145564e-14,0.00908641277572042
"4924",-0.17042909734751,-0.170429097347468,-0.16179086955173,4.15223411209809e-14,0.00867564494719764
"4925",-0.177523559425558,-0.17752355942551,-0.169294838625915,4.79616346638068e-14,0.00826266977764023
"4926",-0.184843868759684,-0.184843868759638,-0.17702700361886,4.61852778244065e-14,0.00784749659309725
"4927",-0.192394390775456,-0.192394390775414,-0.184991722675789,4.17443857259059e-14,0.00743013558288563
"4928",-0.200179487311737,-0.200179487311687,-0.193193349517667,5.06261699229071e-14,0.00701059778181423
"4929",-0.208203514651218,-0.20820351465117,-0.201636231487136,4.75175454539567e-14,0.00658889505272109
"4930",-0.216470821593343,-0.216470821593296,-0.210324707647356,4.70734562441066e-14,0.00616504005845298
"4931",-0.224985747571973,-0.224985747571925,-0.219263106913294,4.86277684785819e-14,0.00573904624623189
"4932",-0.233752620819922,-0.233752620819868,-0.22845574624901,5.35127497869325e-14,0.00531092781281806
"4933",-0.242775756582297,-0.24277575658225,-0.237906928894575,4.77395900588817e-14,0.00488069968900495
"4934",-0.252059455380418,-0.252059455380368,-0.24762094265611,4.9960036108132e-14,0.00444837751150429
"4935",-0.261608001327842,-0.261608001327763,-0.257602058248937,7.90478793533111e-14,0.00401397759390143
"4936",-0.271425660499884,-0.271425660499838,-0.267854527693705,4.55191440096314e-14,0.00357751689815711
"4937",-0.281516679357808,-0.281516679357762,-0.27838258275541,4.61852778244065e-14,0.00313901301798691
"4938",-0.291885283228678,-0.291885283228608,-0.289190433461502,7.03881397612349e-14,0.00269848413877227
"4939",-0.302535674841705,-0.302535674841649,-0.300282266658021,5.57331958361829e-14,0.00225594901605741
"4940",-0.313472032921734,-0.31347203292165,-0.311662244631246,8.32667268468867e-14,0.00181142694570657
"4941",-0.324698510840356,-0.324698510840289,-0.323334503782252,6.79456491070596e-14,0.00136493773883495
"4942",-0.336219235324968,-0.336219235324896,-0.335303153365857,7.17204073907851e-14,0.000916501690349181
"4943",-0.348038305225955,-0.348038305225913,-0.347572274284389,4.2632564145606e-14,0.000466139550856504
"4944",-0.360159790342016,-0.360159790341946,-0.360145917935008,6.99440505513849e-14,1.38725032303721e-05
"4945",-0.372587730303519,-0.372587730303459,-0.373028105129289,5.99520433297585e-14,0.000440277875008221
"4946",-0.38532613351364,-0.385326133513579,-0.386222825046537,6.12843109593086e-14,0.000896289625182178
"4947",-0.398378976146914,-0.398378976146852,-0.399734034271262,6.12843109593086e-14,0.0013541404476366
"4948",-0.411750201204705,-0.411750201204633,-0.413565655867115,7.19424519957101e-14,0.00181380772139361
"4949",-0.425443717627003,-0.425443717626947,-0.427721578515506,5.52891066263328e-14,0.00227526853210536
"4950",-0.439463399459835,-0.439463399459739,-0.442205655707592,9.59232693276135e-14,0.0027384996976848
"4951",-0.453813085077518,-0.453813085077404,-0.457021704993692,1.13908882326541e-13,0.00320347779646379
"4952",-0.468496576458841,-0.468496576458747,-0.47217350728165,9.37028232783632e-14,0.00367017919030188
"4953",-0.483517638516239,-0.483517638516155,-0.48766480618704,8.37108160567368e-14,0.00413858004649736
"4954",-0.498879998476914,-0.498879998476779,-0.503499307443839,1.35003119794419e-13,0.00460865636811936
"4955",-0.514587345314802,-0.514587345314729,-0.519680678351129,7.28306304154103e-14,0.00508038400951427
"4956",-0.530643329232231,-0.530643329232162,-0.53621254728326,6.90558721316847e-14,0.00555373870546005
"4957",-0.54705156119006,-0.547051561189966,-0.553098503238086,9.45910016980633e-14,0.00602869608990197
"4958",-0.563815612485044,-0.563815612484954,-0.57034209543581,8.97060203897126e-14,0.0065052317179819
"4959",-0.58093901437312,-0.580939014373027,-0.58794683296045,9.37028232783632e-14,0.0069833210847402
"4960",-0.598425257737307,-0.598425257737209,-0.60591618445281,9.72555369571637e-14,0.0074629396505943
"4961",-0.616277792798843,-0.616277792798711,-0.624253577833373,1.32338584535319e-13,0.00794406285352778
"4962",-0.634500028870193,-0.63450002887009,-0.642962400077508,1.03028696685215e-13,0.00842666613160903
"4963",-0.653095334148542,-0.653095334148439,-0.662045997026528,1.0325074129014e-13,0.00891072494083678
"4964",-0.672067035548336,-0.672067035548243,-0.681507673237957,9.32587340685131e-14,0.00939621477308983
"4965",-0.691418418571499,-0.691418418571653,-0.701103236641652,1.53654866608122e-13,0.0096380712528179
"4966",-0.711152727213877,-0.711152727213995,-0.720728862059419,1.17683640610267e-13,0.00953042967555828
"4967",-0.731273163906509,-0.731273163906592,-0.740742232823588,8.34887714518118e-14,0.00942437845426303
"4968",-0.751782889490307,-0.751782889490444,-0.76114648751891,1.37223565843669e-13,0.00931989605352679
"4969",-0.772685023222749,-0.772685023222859,-0.78194472321532,1.10134124042816e-13,0.0092169609891074
"4970",-0.793982642815189,-0.793982642815281,-0.803139995524092,9.14823772291129e-14,0.0091155518469741
"4971",-0.815678784499407,-0.815678784499569,-0.824735318670819,1.62536650805123e-13,0.00901564729005777
"4972",-0.837776443122041,-0.837776443122151,-0.846733665605564,1.10578213252666e-13,0.00891722607421108
"4973",-0.860278572265562,-0.860278572265698,-0.869137968134805,1.36779476633819e-13,0.0088202670594576
"4974",-0.883188084394473,-0.883188084394647,-0.891951117076554,1.74082970261225e-13,0.00872474921921385
"4975",-0.906507851025435,-0.906507851025549,-0.91517596243718,1.13686837721616e-13,0.00863065164729693
"4976",-0.930240702920052,-0.930240702920223,-0.938815313620828,1.70974345792274e-13,0.00853795357479203
"4977",-0.954389430299082,-0.954389430299173,-0.962871939647945,9.10382880192628e-14,0.00844663437469995
"4978",-0.978956783076842,-0.978956783077015,-0.987348569396046,1.72750702631674e-13,0.00835667356860514
"4979",-1.00394547111464,-1.00394547111472,-1.01224789186583,7.7715611723761e-14,0.00826805083961768
"4980",-1.0293581644921,-1.02935816449224,-1.0375725564521,1.4033219031262e-13,0.00818074603233299
"4981",-1.05519749379518,-1.05519749379535,-1.06332517324731,1.76747505520325e-13,0.00809473916859316
"4982",-1.08146605041989,-1.08146605041994,-1.08950831334475,5.24025267623074e-14,0.00801001044726846
"4983",-1.10816638689063,-1.10816638689072,-1.11612450916647,8.65973959207622e-14,0.00792654025415362
"4984",-1.13530101719208,-1.13530101719222,-1.14317625479324,1.37667655053519e-13,0.00784430916038081
"4985",-1.16287241711365,-1.16287241711382,-1.17066600632616,1.62092561595273e-13,0.00776329793975516
"4986",-1.19088302460565,-1.19088302460577,-1.1985961822362,1.19459997449667e-13,0.00768348756254145
"4987",-1.21933524014609,-1.21933524014615,-1.22696916373504,6.12843109593086e-14,0.00760485919973175
"4988",-1.24823142711736,-1.24823142711742,-1.25578729516571,5.90638649100583e-14,0.00752739423728688
"4989",-1.27757391219185,-1.277573912192,-1.28505288437973,1.46549439250521e-13,0.00745107426795932
"4990",-1.30736498572572,-1.30736498572581,-1.31476820313727,8.17124146124115e-14,0.00737588109801368
"4991",-1.33760690216005,-1.33760690216023,-1.3449354875143,1.81188397618826e-13,0.00730179675340592
"4992",-1.36830188042853,-1.36830188042862,-1.37555693830872,9.32587340685131e-14,0.0072288034785446
"4993",-1.39945210437112,-1.39945210437125,-1.40663472145447,1.33226762955019e-13,0.00715688373705481
"4994",-1.43105972315281,-1.431059723153,-1.43817096844742,1.95843341543878e-13,0.00708602021911287
"4995",-1.46312685168691,-1.46312685168705,-1.47016777676417,1.4122036873232e-13,0.00701619583723545
"4996",-1.49565557106228,-1.49565557106243,-1.50262721029086,1.52766688188422e-13,0.00694739372816011
"4997",-1.52864792897376,-1.52864792897386,-1.53555129975681,1.07469588783715e-13,0.00687959725625042
"4998",-1.56210594015537,-1.5621059401555,-1.56894204316732,1.34114941374719e-13,0.00681279001336144
"4999",-1.59603158681567,-1.5960315868158,-1.60280140623642,1.29229960066368e-13,0.00674695581650342
"5000",-1.63042681907471,-1.63042681907483,-1.63713132282829,1.15907283770866e-13,0.00668207871253357
"5001",-1.6652935554022,-1.66529355540228,-1.67193369539142,8.12683254025615e-14,0.00661814297436336
"5002",-1.7006336830563,-1.70063368305649,-1.70721039539892,1.90070181815827e-13,0.0065551331027327
"5003",-1.73644905852273,-1.73644905852283,-1.74296326378543,1.07913677993565e-13,0.00649303382424016
"5004",-1.77274150795362,-1.77274150795375,-1.77919411138465,1.31450406115619e-13,0.00643183009023829
"5005",-1.80951282760588,-1.80951282760606,-1.8159047193692,1.72306613421824e-13,0.00637150707851963
"5006",-1.8467647842786,-1.84676478427863,-1.85309683968616,3.15303338993544e-14,0.006312050191707
"5007",-1.88449911574912,-1.8844991157493,-1.89077219549026,1.81632486828676e-13,0.00625344505452474
"5008",-1.9227175312076,-1.92271753120772,-1.92893248157969,1.15463194561016e-13,0.00619567751530681
"5009",-1.96142171168959,-1.96142171168974,-1.96757936481929,1.46549439250521e-13,0.00613873363680273
"5010",-2.00061331050642,-2.00061331050651,-2.00671448458225,8.65973959207622e-14,0.00608259970762981
"5011",-2.04029395367313,-2.04029395367326,-2.04633945316585,1.21680443498917e-13,0.00602726223028627
"5012",-2.0804652403337,-2.0804652403338,-2.08645585621913,9.76996261670138e-14,0.00597270792383653
"5013",-2.1211287431833,-2.12112874318341,-2.12706525316033,1.10578213252666e-13,0.00591892371921776
"5014",-2.16228600888736,-2.16228600888751,-2.16816917759777,1.48325796089921e-13,0.00586589676123273
"5015",-2.20393855849738,-2.20393855849749,-2.20976913774115,1.09690034832965e-13,0.00581361440423567
"5016",-2.24608788786305,-2.24608788786318,-2.25186661680812,1.32338584535319e-13,0.00576206420675329
"5017",-2.28873546804076,-2.28873546804091,-2.29446307344015,1.53210777398272e-13,0.00571123393892403
"5018",-2.33188274569821,-2.33188274569829,-2.33755994209488,8.65973959207622e-14,0.00566111157050941
"5019",-2.37553114351498,-2.37553114351505,-2.38115863344751,7.50510764646606e-14,0.00561168527181755
"5020",-2.41968206057901,-2.41968206057907,-2.42526053478916,5.99520433297585e-14,0.00556294341568808
"5021",-2.4643368727788,-2.46433687277892,-2.46986701040493,1.18127729820117e-13,0.00551487456361388
"5022",-2.50949693319123,-2.50949693319126,-2.51497940198012,3.86357612569554e-14,0.00546746748413596
"5023",-2.55516357246492,-2.55516357246503,-2.56059902895216,1.05693231944315e-13,0.00542071112165132
"5024",-2.60133809919913,-2.60133809919925,-2.60672718891717,1.19459997449667e-13,0.0053745946241871
"5025",-2.64802180031792,-2.64802180031805,-2.65336515798032,1.23456800338317e-13,0.00532910731970038
"5026",-2.69521594143975,-2.69521594143991,-2.70051419112862,1.61648472385423e-13,0.0052842387194425
"5027",-2.74292176724225,-2.74292176724241,-2.74817552259434,1.67421632113474e-13,0.00523997851670743
"5028",-2.79114050182225,-2.7911405018224,-2.79635036621653,1.50990331349021e-13,0.0051963165883967
"5029",-2.83987334905103,-2.83987334905116,-2.84503991578519,1.33226762955019e-13,0.00515324298414832
"5030",-2.88912149292462,-2.88912149292468,-2.89424534539338,6.21724893790088e-14,0.00511074792817179
"5031",-2.93888609790931,-2.9388860979094,-2.94396780978122,9.01501095995627e-14,0.00506882181789048
"5032",-2.98916830928222,-2.98916830928237,-2.99420844467028,1.46993528460371e-13,0.00502745521789816
"5033",-3.03996925346695,-3.03996925346704,-3.04496836710087,9.72555369571637e-14,0.00498663886161632
"5034",-3.09129003836435,-3.09129003836448,-3.09624867575389,1.28785870856518e-13,0.00494636364256706
"5035",-3.14313175367835,-3.14313175367841,-3.14805045128274,6.43929354282591e-14,0.00490662062045544
"5036",-3.19549547123688,-3.19549547123697,-3.20037475662294,9.63673585374636e-14,0.004867401010067
"5037",-3.24838224530789,-3.24838224530801,-3.25322263731384,1.20348175869367e-13,0.00482869618695769
"5038",-3.30179311291049,-3.30179311291065,-3.30659512179612,1.55875312657372e-13,0.00479049767397566
"5039",-3.35572909412119,-3.3557290941213,-3.36049322172901,1.10578213252666e-13,0.00475279715226917
"5040",-3.41019119237531,-3.41019119237536,-3.4149179322782,4.70734562441066e-14,0.00471558644791426
"5041",-3.46518039476358,-3.46518039476367,-3.46987023241417,9.32587340685131e-14,0.00467885753368835
"5042",-3.52069767232389,-3.52069767232405,-3.52535108520277,1.60316204755873e-13,0.00464260252801374
"5043",-3.57674398032835,-3.57674398032851,-3.58136143808963,1.62536650805123e-13,0.00460681369233706
"5044",-3.63332025856556,-3.63332025856568,-3.63790222317035,1.25677246387568e-13,0.00457148341921965
"5045",-3.69042743161819,-3.69042743161833,-3.69497435748511,1.3988810110277e-13,0.00453660424929891
"5046",-3.74806640913598,-3.74806640913609,-3.75257874327031,1.08357767203415e-13,0.00450216885012433
"5047",-3.80623808610399,-3.80623808610411,-3.81071626823555,1.12798659301916e-13,0.00446817002487421
"5048",-3.86494334310645,-3.86494334310653,-3.8693878058187,8.08242361927114e-14,0.00443460070370005
"5049",-3.92418304658593,-3.92418304658608,-3.92859421544974,1.4255263636187e-13,0.00440145394839619
"5050",-3.98395804909817,-3.98395804909831,-3.98833634279631,1.4210854715202e-13,0.00436872294324253
"5051",-4.04426918956238,-4.0442691895625,-4.04861502001427,1.21680443498917e-13,0.00433640099527943
"5052",-4.10511729350723,-4.10511729350734,-4.10943106599383,1.17239551400417e-13,0.00430448153455854
"5053",-4.16650317331248,-4.16650317331256,-4.1707852865957,7.19424519957101e-14,0.00427295810862738
"5054",-4.2284276284464,-4.22842762844646,-4.23267847488818,6.30606677987089e-14,0.00424182438237097
"5055",-4.29089144569886,-4.29089144569888,-4.29511141137652,2.1316282072803e-14,0.0042110741342325
"5056",-4.35389539941037,-4.35389539941052,-4.3580848642342,1.51878509768721e-13,0.00418070125856551
"5057",-4.41744025169696,-4.41744025169708,-4.42159958951371,1.14575016141316e-13,0.00415069975157445
"5058",-4.48152675267102,-4.48152675267109,-4.48565633138332,6.75015598972095e-14,0.00412106372726417
"5059",-4.54615564065813,-4.54615564065826,-4.55025582233166,1.24344978758018e-13,0.00409178740524929
"5060",-4.61132764240996,-4.61132764241001,-4.61539878336954,5.41788836017076e-14,0.0040628650997675
"5061",-4.67704347331329,-4.67704347331338,-4.68108592426091,9.68114477473137e-14,0.00403429124157006
"5062",-4.74330383759521,-4.74330383759531,-4.74731794370186,9.41469124882133e-14,0.00400606035183371
"5063",-4.81010942852456,-4.81010942852464,-4.81409552953381,7.90478793533111e-14,0.00397816705396581
"5064",-4.87746092860961,-4.87746092860974,-4.88141935893655,1.26121335597418e-13,0.00395060606893871
"5065",-4.94535900979215,-4.94535900979227,-4.94929009861824,1.20792265079217e-13,0.00392337221128936
"5066",-5.01380433363794,-5.01380433363812,-5.01770840500652,1.82076576038526e-13,0.00389646038977642
"5067",-5.08279755152364,-5.08279755152377,-5.08667492443233,1.26121335597418e-13,0.00386986560435598
"5068",-5.15233930482029,-5.15233930482034,-5.15619029331523,4.61852778244065e-14,0.00384358294802123
"5069",-5.22243022507326,-5.22243022507336,-5.22625513833272,9.2370555648813e-14,0.00381760759621275
"5070",-5.29307093417899,-5.29307093417913,-5.29687007660196,1.45661260830821e-13,0.0037919348118628
"5071",-5.36426204455824,-5.36426204455834,-5.36803571585647,1.02140518265514e-13,0.00376655994880826
"5072",-5.43600415932625,-5.43600415932634,-5.43975265460278,9.2370555648813e-14,0.00374147843837713
"5073",-5.50829787245957,-5.50829787245965,-5.51202148228921,8.61533067109121e-14,0.00371668579136608
"5074",-5.58114376895983,-5.5811437689599,-5.58484277948039,6.21724893790088e-14,0.00369217760874285
"5075",-5.65454242501438,-5.65454242501447,-5.65821711799687,9.2370555648813e-14,0.00366794956076366
"5076",-5.72849440815386,-5.72849440815398,-5.7321450610828,1.22568621918617e-13,0.00364399739701693
"5077",-5.80300027740686,-5.80300027740698,-5.80662716355878,1.19904086659517e-13,0.00362031694466125
"5078",-5.87806058345163,-5.87806058345174,-5.88166397196744,1.09245945623115e-13,0.00359690410236946
"5079",-5.95367586876483,-5.95367586876495,-5.95725602472783,1.24344978758018e-13,0.00357375484591638
"5080",-6.02984666776756,-6.02984666776764,-6.03340385226883,8.34887714518118e-14,0.00355086521566295
"5081",-6.10657350696856,-6.10657350696864,-6.11010797718671,7.8159700933611e-14,0.00352823133083291
"5082",-6.18385690510471,-6.18385690510484,-6.18736891436722,1.35891298214119e-13,0.0035058493712915
"5083",-6.26169737327879,-6.26169737327891,-6.2651871711317,1.18127729820117e-13,0.00348371558573879
"5084",-6.34009541509472,-6.34009541509484,-6.34356324737607,1.24344978758018e-13,0.00346182629557223
"5085",-6.41905152679013,-6.41905152679023,-6.42249763568943,9.85878045867139e-14,0.00344017788095496
"5086",-6.49856619736646,-6.49856619736658,-6.50199082148781,1.22568621918617e-13,0.00341876678446129
"5087",-6.57863990871652,-6.57863990871661,-6.58204328314447,9.05941988094128e-14,0.00339758951380409
"5088",-6.65927313574968,-6.65927313574981,-6.66265549211013,1.3855583347322e-13,0.00337664263694026
"5089",-6.74046634651462,-6.74046634651478,-6.74382791303817,1.65201186064223e-13,0.00335592278451047
"5090",-6.82222000231977,-6.82222000231996,-6.82556100389599,1.84741111297626e-13,0.00333542664080455
"5091",-6.90453455785143,-6.90453455785154,-6.9078552160895,1.11910480882216e-13,0.00331515095013057
"5092",-6.98741046128963,-6.98741046128969,-6.99071099457832,6.48370246381091e-14,0.00329509251615623
"5093",-7.07084815442178,-7.0708481544219,-7.07412877798465,1.26121335597418e-13,0.00327524819718594
"5094",-7.15484807275419,-7.15484807275426,-7.15810899869931,7.63833440942108e-14,0.00325561490065707
"5095",-7.23941064562139,-7.23941064562148,-7.24265208300309,8.70414851306123e-14,0.00323618959520244
"5096",-7.32453629629345,-7.32453629629355,-7.32775845115849,9.68114477473137e-14,0.00321696929512394
"5097",-7.41022544208113,-7.41022544208127,-7.41342851752746,1.36779476633819e-13,0.00319795107287901
"5098",-7.49647849443919,-7.49647849443933,-7.49966269065523,1.4122036873232e-13,0.00317913203980946
"5099",-7.58329585906755,-7.58329585906766,-7.58646137339829,1.13686837721616e-13,0.00316050937273504
"5100",-7.67067793601068,-7.67067793601085,-7.67382496299298,1.72306613421824e-13,0.00314208028337615
"5101",-7.75862511975501,-7.75862511975511,-7.76175385116961,1.01252339845814e-13,0.00312384203497873
"5102",-7.8471377993245,-7.84713779932463,-7.85024842424736,1.34114941374719e-13,0.00310579194165028
"5103",-7.93621635837437,-7.93621635837449,-7.93930906322122,1.19015908239817e-13,0.00308792736159691
"5104",-8.02586117528315,-8.02586117528328,-8.02893614384961,1.33226762955019e-13,0.00307024569275627
"5105",-8.11607262324284,-8.11607262324287,-8.11913003675203,3.73034936274053e-14,0.00305274438021175
"5106",-8.20685107034744,-8.20685107034754,-8.20989110750003,9.9475983006414e-14,0.00303542091867004
"5107",-8.29819687967984,-8.29819687967998,-8.30121971668359,1.3855583347322e-13,0.00301827283205136
"5108",-8.39011040939693,-8.39011040939704,-8.39311622001998,1.08357767203415e-13,0.003001297697098
"5109",-8.48259201281325,-8.48259201281336,-8.48558096842443,1.06581410364015e-13,0.00298449313051807
"5110",-8.57564203848295,-8.57564203848309,-8.57861430808459,1.36779476633819e-13,0.00296785678146105
"5111",-8.66926083028026,-8.66926083028041,-8.67221658054969,1.58095758706622e-13,0.00295138634022707
"5112",-8.76344872747841,-8.76344872747852,-8.76638812281806,1.11910480882216e-13,0.00293507954680816
"5113",-8.85820606482709,-8.85820606482719,-8.86112926738724,9.9475983006414e-14,0.00291893416368738
"5114",-8.95353317262842,-8.95353317262849,-8.95644034235237,7.105427357601e-14,0.00290294799813462
"5115",-9.04943037681151,-9.04943037681164,-9.05232167147109,1.35003119794419e-13,0.00288711889260662
"5116",-9.14589799900562,-9.14589799900569,-9.14877357423827,7.28306304154103e-14,0.00287144472633705
"5117",-9.24293635661194,-9.24293635661211,-9.24579636595879,1.72306613421824e-13,0.00285592341631669
"5118",-9.34054576287403,-9.34054576287416,-9.34339035780171,1.33226762955019e-13,0.00284055290107987
"5119",-9.43872652694694,-9.43872652694701,-9.44155585690133,7.105427357601e-14,0.00282533117257755
"5120",-9.53747895396502,-9.53747895396512,-9.54029316638613,1.03028696685215e-13,0.00281025623738762
"5121",-9.63680334510851,-9.63680334510857,-9.63960258547552,6.03961325396085e-14,0.00279532614683142
"5122",-9.73669999766883,-9.73669999766895,-9.73948440952457,1.24344978758018e-13,0.00278053897644359
"5123",-9.8371692051127,-9.83716920511276,-9.83993893009945,6.03961325396085e-14,0.00276589283730866
"5124",-9.93821125714506,-9.93821125714523,-9.94096643503847,1.66977542903624e-13,0.0027513858741588
"5125",-10.0398264397708,-10.0398264397709,-10.0425672085029,1.58095758706622e-13,0.00273701625448364
"5126",-10.1420150353553,-10.1420150353554,-10.1447415310465,1.4210854715202e-13,0.00272278217752009
"5127",-10.244777322684,-10.2447773226842,-10.2474896796793,1.20792265079217e-13,0.00270868187849482
"5128",-10.3481135770209,-10.348113577021,-10.3508119278995,7.46069872548105e-14,0.00269471360213125
"5129",-10.4520240701654,-10.4520240701655,-10.4547085457987,8.70414851306123e-14,0.00268087565068253
"5130",-10.5565090705091,-10.5565090705093,-10.559179800063,1.84741111297626e-13,0.00266716632853614
"5131",-10.6615688430906,-10.6615688430907,-10.6642259540607,8.88178419700125e-14,0.00265358397532589
"5132",-10.76720364965,-10.7672036496501,-10.7698472678946,6.3948846218409e-14,0.00264012696312699
"5133",-10.8734137486818,-10.873413748682,-10.8760439984378,1.35003119794419e-13,0.00262679367986485
"5134",-10.9801993954875,-10.9801993954875,-10.9828163994016,3.37507799486048e-14,0.00261358254463628
"5135",-11.0875608422263,-11.0875608422264,-11.0901647213802,9.41469124882133e-14,0.00260049200111401
"5136",-11.1954983379662,-11.1954983379664,-11.198089211901,1.84741111297626e-13,0.00258752051764732
"5137",-11.3040121287327,-11.3040121287328,-11.3065901154755,5.50670620214078e-14,0.00257466658865169
"5138",-11.4131024575579,-11.413102457558,-11.4156676736348,1.54543045027822e-13,0.00256192872170213
"5139",-11.5227695645276,-11.5227695645277,-11.5253221250027,1.49213974509621e-13,0.0025493054627459
"5140",-11.6330136868286,-11.6330136868286,-11.6355537053153,2.1316282072803e-14,0.00253679536921336
"5141",-11.7438350587943,-11.7438350587943,-11.7463626474825,6.21724893790088e-14,0.00252439702553853
"5142",-11.8552339119498,-11.8552339119499,-11.8577491816321,9.59232693276135e-14,0.00251210904201726
"5143",-11.9672104750565,-11.9672104750566,-11.9697135351395,8.34887714518118e-14,0.00249993004020155
"5144",-12.0797649741552,-12.0797649741552,-12.0822559326899,8.5265128291212e-14,0.00248785867191803
"5145",-12.192897632609,-12.1928976326091,-12.1953765963088,7.46069872548105e-14,0.0024758936067415
"5146",-12.3066086711453,-12.3066086711454,-12.309075745405,8.5265128291212e-14,0.00246403353309099
"5147",-12.420898307897,-12.4208983078971,-12.4233535968192,7.105427357601e-14,0.0024522771657367
"5148",-12.5357667584427,-12.5357667584429,-12.5382103648448,1.11910480882216e-13,0.00244062322630878
"5149",-12.6512142358469,-12.651214235847,-12.6536462612968,5.86197757002083e-14,0.00242907047197438
"5150",-12.7672409506985,-12.7672409506986,-12.7696614955177,9.05941988094128e-14,0.00241761766288995
"5151",-12.8838471111495,-12.8838471111497,-12.886256274451,1.36779476633819e-13,0.00240626359668206
"5152",-13.0010329229528,-13.001032922953,-13.0034308026398,2.1316282072803e-13,0.00239500707004037
"5153",-13.1187985894985,-13.1187985894986,-13.1211852822957,1.06581410364015e-13,0.00238384691045046
"5154",-13.2371443118512,-13.2371443118514,-13.2395199133213,1.45661260830821e-13,0.00237278196199864
"5155",-13.3560702887849,-13.356070288785,-13.3584348933347,7.46069872548105e-14,0.0023618110747029
"5156",-13.4755767168185,-13.4755767168186,-13.4779304177285,6.57252030578093e-14,0.00235093312795609
"5157",-13.5956637902502,-13.5956637902503,-13.5980066796886,1.35003119794419e-13,0.00234014701510077
"5158",-13.716331701191,-13.7163317011913,-13.7186638702314,2.32702745961433e-13,0.00232945164698639
"5159",-13.8375806395988,-13.8375806395989,-13.8399021782321,1.15463194561016e-13,0.0023188459466793
"5160",-13.95941079331,-13.9594107933102,-13.9617217904635,2.29150032282632e-13,0.0023083288554494
"5161",-14.0818223480725,-14.0818223480727,-14.0841228916218,1.74082970261225e-13,0.00229789932705626
"5162",-14.2048154875769,-14.204815487577,-14.207105664375,1.75859327100625e-13,0.00228755634409494
"5163",-14.3283903934874,-14.3283903934875,-14.3306702893615,1.59872115546023e-13,0.00227729888552963
"5164",-14.4525472454724,-14.4525472454725,-14.4548169452483,8.88178419700125e-14,0.00226712595501433
"5165",-14.5772862212347,-14.5772862212349,-14.5795458087461,1.36779476633819e-13,0.0022570365652328
"5166",-14.7026074965405,-14.7026074965407,-14.7048570546533,1.72306613421824e-13,0.00224702975310853
"5167",-14.8285112452486,-14.8285112452487,-14.8307508558737,1.65201186064223e-13,0.00223710456847948
"5168",-14.9549976393385,-14.9549976393388,-14.9572273834299,2.38031816479634e-13,0.00222726005856078
"5169",-15.0820668489391,-15.0820668489392,-15.0842868065278,1.79412040779425e-13,0.00221749530533288
"5170",-15.2097190423551,-15.2097190423552,-15.2119292925486,1.50990331349021e-13,0.00220780938915222
"5171",-15.3379543860949,-15.3379543860951,-15.3401550071012,1.4388490399142e-13,0.00219820141506955
"5172",-15.4667730448969,-15.4667730448971,-15.4689641140277,2.1493917756743e-13,0.00218867049102478
"5173",-15.5961751817551,-15.5961751817552,-15.5983567754458,1.4388490399142e-13,0.00217921574476998
"5174",-15.7261609579455,-15.7261609579456,-15.7283331517642,9.76996261670138e-14,0.00216983631307643
"5175",-15.8567305330507,-15.8567305330509,-15.8588934017103,2.18491891246231e-13,0.00216053134452898
"5176",-15.9878840649852,-15.9878840649855,-15.9900376823611,2.29150032282632e-13,0.00215130000579711
"5177",-16.1196217100194,-16.1196217100196,-16.1217661491492,2.8421709430404e-13,0.00214214146289837
"5178",-16.2519436228035,-16.2519436228036,-16.2540789559136,1.63424829224823e-13,0.0021330549082379
"5179",-16.3848499563915,-16.3848499563917,-16.3869762549003,1.70530256582424e-13,0.00212403953753304
"5180",-16.518340862264,-16.5183408622643,-16.5204581967941,2.41584530158434e-13,0.00211509455848347
"5181",-16.6524164903512,-16.6524164903513,-16.6545249307429,1.31450406115619e-13,0.00210621919267495
"5182",-16.787076989055,-16.7870769890551,-16.7891766043696,1.59872115546023e-13,0.00209741266423136
"5183",-16.9223225052713,-16.9223225052715,-16.9244133638165,1.77635683940025e-13,0.00208867422304837
"5184",-17.0581531844118,-17.058153184412,-17.0602353537412,1.59872115546023e-13,0.00208000311859824
"5185",-17.1945691704248,-17.194569170425,-17.1966427173432,1.35003119794419e-13,0.00207139860512806
"5186",-17.3315706058167,-17.3315706058168,-17.3336355964032,1.45661260830821e-13,0.00206285996026268
"5187",-17.4691576316721,-17.4691576316723,-17.4712141312905,2.48689957516035e-13,0.00205438647192424
"5188",-17.6073303876746,-17.6073303876747,-17.6093784609726,1.03028696685215e-13,0.00204597742696933
"5189",-17.7460890121263,-17.7460890121265,-17.7481287230532,1.77635683940025e-13,0.00203763213016539
"5190",-17.8854336419678,-17.885433641968,-17.8874650537765,1.4210854715202e-13,0.00202934988820114
"5191",-18.0253644127971,-18.0253644127973,-18.0273875880669,1.45661260830821e-13,0.00202113003024074
"5192",-18.1658814588889,-18.1658814588891,-18.1678964595211,2.02504679691629e-13,0.00201297188130867
"5193",-18.306984913213,-18.3069849132132,-18.308991800445,2.30926389122033e-13,0.00200487478038336
"5194",-18.4486749074529,-18.4486749074531,-18.4506737418679,1.84741111297626e-13,0.00199683807579187
"5195",-18.5909515720239,-18.5909515720241,-18.5929424135642,1.98951966012828e-13,0.0019888611297495
"5196",-18.7338150360906,-18.7338150360908,-18.7357979440603,2.02504679691629e-13,0.00198094330650023
"5197",-18.8772654275846,-18.8772654275847,-18.8792404606543,1.56319401867222e-13,0.00197308397532792
"5198",-19.0213028732217,-19.0213028732219,-19.0232700894532,1.74082970261225e-13,0.00196528252984851
"5199",-19.1659274985189,-19.1659274985191,-19.1678869553524,1.35003119794419e-13,0.00195753835118917
"5200",-19.3111394278109,-19.3111394278111,-19.3130911820818,1.49213974509621e-13,0.00194985083704569
"5201",-19.4569387842666,-19.4569387842668,-19.4588828922288,1.74082970261225e-13,0.00194221940839223
"5202",-19.6033256899052,-19.6033256899054,-19.6052622072085,1.95399252334028e-13,0.0019346434634645
"5203",-19.7503002656121,-19.7503002656123,-19.7522292473365,2.16715534406831e-13,0.00192712243482995
"5204",-19.8978626311547,-19.8978626311548,-19.8997841318163,1.4210854715202e-13,0.00191965576107211
"5205",-20.0460129051975,-20.0460129051976,-20.0479269787349,1.77635683940025e-13,0.00191224286687708
"5206",-20.1947512053173,-20.1947512053175,-20.1966579051157,1.81188397618826e-13,0.00190488320104931
"5207",-20.3440776480184,-20.3440776480187,-20.3459770269122,2.38031816479634e-13,0.00189757621515929
"5208",-20.493992348747,-20.4939923487471,-20.4958844590374,1.35003119794419e-13,0.00189032137817424
"5209",-20.6444954219054,-20.6444954219056,-20.6463803153468,2.1316282072803e-13,0.00188311814530762
"5210",-20.795586980867,-20.7955869808671,-20.7974647086916,1.91846538655227e-13,0.00187596599672379
"5211",-20.9472671379893,-20.9472671379896,-20.9491377509159,2.34479102800833e-13,0.00186886442068857
"5212",-21.0995360046286,-21.0995360046289,-21.1013995528453,2.27373675443232e-13,0.00186181288883158
"5213",-21.252393691153,-21.2523936911531,-21.2542502243569,1.3855583347322e-13,0.00185481091216122
"5214",-21.4058403069557,-21.405840306956,-21.4076898743224,2.27373675443232e-13,0.00184785797094444
"5215",-21.5598759604687,-21.5598759604688,-21.5617186106958,1.45661260830821e-13,0.0018409535894518
"5216",-21.714500759175,-21.7145007591753,-21.7163365404718,2.48689957516035e-13,0.00183409728090866
"5217",-21.8697148096221,-21.8697148096222,-21.8715437697037,1.63424829224823e-13,0.00182728855336034
"5218",-22.0255182174339,-22.0255182174342,-22.027340403552,3.05533376376843e-13,0.00182052694490376
"5219",-22.1819110873234,-22.1819110873237,-22.183726546249,2.55795384873636e-13,0.00181381197685349
"5220",-22.338893523105,-22.3388935231053,-22.3407023011503,3.01980662698043e-13,0.00180714319214414
"5221",-22.496465627706,-22.4964656277061,-22.4982677707242,1.63424829224823e-13,0.00180052013352483
"5222",-22.6546275031788,-22.6546275031791,-22.6564230565764,2.38031816479634e-13,0.00179394235595398
"5223",-22.8133792507126,-22.8133792507129,-22.815168259445,2.87769807982841e-13,0.00178740941015565
"5224",-22.9727209706443,-22.9727209706444,-22.9745034792219,1.20792265079217e-13,0.00178092085272985
"5225",-23.1326527624704,-23.1326527624705,-23.1344288149736,1.4210854715202e-13,0.00177447625529947
"5226",-23.2931747248577,-23.2931747248579,-23.2949443649369,1.88293824976427e-13,0.0017680751893927
"5227",-23.4542869556544,-23.4542869556547,-23.4560502265295,2.30926389122033e-13,0.00176171722632201
"5228",-23.6159895519009,-23.6159895519011,-23.6177464963835,2.06057393370429e-13,0.00175540195909851
"5229",-23.7782826098403,-23.7782826098406,-23.7800332703121,2.8421709430404e-13,0.00174912895959467
"5230",-23.9411662249288,-23.941166224929,-23.942910643376,2.34479102800833e-13,0.00174289783363879
"5231",-24.1046404918462,-24.1046404918464,-24.1063787098485,1.84741111297626e-13,0.00173670817631566
"5232",-24.2687055045061,-24.2687055045063,-24.2704375632453,2.59348098552437e-13,0.00173055959118185
"5233",-24.4333613560654,-24.4333613560656,-24.4350872963207,2.16715534406831e-13,0.00172445167700175
"5234",-24.5986081389347,-24.5986081389349,-24.6003280011121,2.55795384873636e-13,0.00171838406201485
"5235",-24.7644459447877,-24.7644459447879,-24.7661597688884,2.0961010704923e-13,0.00171235634277911
"5236",-24.9308748645709,-24.9308748645712,-24.9325826902258,2.41584530158434e-13,0.00170636815051661
"5237",-25.097894988513,-25.0978949885133,-25.0995968549849,2.87769807982841e-13,0.00170041911836216
"5238",-25.265506406134,-25.2655064061342,-25.2672023523053,1.95399252334028e-13,0.00169450886725753
"5239",-25.4337092062545,-25.4337092062546,-25.4353992706545,1.74082970261225e-13,0.00168863704545497
"5240",-25.6025034770047,-25.602503477005,-25.604187697784,2.27373675443232e-13,0.00168280327534864
"5241",-25.7718893058335,-25.7718893058337,-25.7735677207956,2.41584530158434e-13,0.00167700721141106
"5242",-25.9418667795166,-25.9418667795168,-25.9435394261127,2.73558953267639e-13,0.00167124850248368
"5243",-26.1124359841657,-26.1124359841659,-26.1141028994835,2.02504679691629e-13,0.00166552678603227
"5244",-26.2835970052371,-26.2835970052373,-26.2852582260419,1.35003119794419e-13,0.00165984174128764
"5245",-26.4553499275395,-26.4553499275398,-26.4570054902448,2.62900812231237e-13,0.0016541930173426
"5246",-26.6276948352426,-26.6276948352427,-26.6293447759369,1.17239551400417e-13,0.00164858029044701
"5247",-26.8006318118853,-26.8006318118855,-26.802276166294,1.52766688188422e-13,0.0016430031986393
"5248",-26.9741609403837,-26.9741609403839,-26.975799743938,2.73558953267639e-13,0.00163746144903643
"5249",-27.1482823030386,-27.1482823030387,-27.1499155908314,1.03028696685215e-13,0.00163195470414934
"5250",-27.322995981544,-27.3229959815442,-27.324623788342,1.91846538655227e-13,0.00162648263903409
"5251",-27.4983020569943,-27.4983020569945,-27.4999244172558,2.16715534406831e-13,0.00162104494657711
"5252",-27.6742006098917,-27.674200609892,-27.6758175577617,2.48689957516035e-13,0.00161564131407177
"5253",-27.8506917201543,-27.8506917201545,-27.8523032894606,1.74082970261225e-13,0.00161027142577874
"5254",-28.027775467123,-28.0277754671233,-28.0293816913933,2.8421709430404e-13,0.00160493498244951
"5255",-28.2054519295687,-28.205451929569,-28.2070528420294,2.77111666946439e-13,0.00159963168389998
"5256",-28.3837211856999,-28.3837211857002,-28.3853168192744,3.05533376376843e-13,0.0015943612280952
"5257",-28.5625833131691,-28.5625833131692,-28.5641737004867,1.4210854715202e-13,0.00158912332188677
"5258",-28.7420383890803,-28.7420383890806,-28.7436235624789,3.05533376376843e-13,0.00158391767484456
"5259",-28.9220864899959,-28.9220864899962,-28.9236664815333,2.59348098552437e-13,0.00157874400785163
"5260",-29.1027276919428,-29.1027276919431,-29.1043025333735,2.30926389122033e-13,0.00157360201859114
"5261",-29.2839620704199,-29.2839620704201,-29.2855317932295,1.81188397618826e-13,0.00156849143907667
"5262",-29.465789700404,-29.4657897004043,-29.4673543357936,2.55795384873636e-13,0.00156341198570598
"5263",-29.6482106563568,-29.6482106563571,-29.6497702352552,2.77111666946439e-13,0.00155836338724413
"5264",-29.8312250122308,-29.831225012231,-29.8327795652963,2.41584530158434e-13,0.00155334537379226
"5265",-30.014832841476,-30.0148328414762,-30.0163823990859,2.59348098552437e-13,0.00154835766540096
"5266",-30.199034217046,-30.1990342170463,-30.2005788093254,2.70006239588838e-13,0.00154340001067499
"5267",-30.3838292114042,-30.3838292114045,-30.385368868214,2.16715534406831e-13,0.00153847214624625
"5268",-30.5692178965297,-30.5692178965299,-30.5707526474571,1.95399252334028e-13,0.00153357379949814
"5269",-30.7552003439231,-30.7552003439234,-30.75673021831,2.70006239588838e-13,0.00152870472559929
"5270",-30.9417766246131,-30.9417766246132,-30.9433016515465,1.81188397618826e-13,0.00152386467080701
"5271",-31.1289468091613,-31.1289468091616,-31.1304670174664,2.8421709430404e-13,0.00151905337371605
"5272",-31.316710967669,-31.3167109676692,-31.318226385931,1.66977542903624e-13,0.00151427059558107
"5273",-31.5050691697819,-31.5050691697821,-31.5065798263412,1.95399252334028e-13,0.00150951609208749
"5274",-31.6940214846962,-31.6940214846964,-31.6955274076491,2.45137243837235e-13,0.00150478961993172
"5275",-31.883567981164,-31.8835679811643,-31.8850691983601,2.48689957516035e-13,0.00150009093322079
"5276",-32.0737087274988,-32.073708727499,-32.0752052665515,2.34479102800833e-13,0.00149541979651235
"5277",-32.2644437915805,-32.2644437915807,-32.265935679873,1.77635683940025e-13,0.00149077598037028
"5278",-32.4557732408613,-32.4557732408615,-32.4572605055421,2.55795384873636e-13,0.00148615925080053
"5279",-32.6476971423701,-32.6476971423703,-32.6491798103513,1.49213974509621e-13,0.00148156937203947
"5280",-32.8402155627186,-32.8402155627189,-32.8416936606938,2.98427949019242e-13,0.00147700612643742
"5281",-33.0333285681053,-33.0333285681056,-33.0348021225366,2.62900812231237e-13,0.00147246928301425
"5282",-33.2270362243215,-33.2270362243217,-33.2285052614542,1.4210854715202e-13,0.00146795862584592
"5283",-33.4213385967557,-33.4213385967559,-33.4228031426026,2.27373675443232e-13,0.00146347392306745
"5284",-33.6162357503983,-33.6162357503985,-33.6176958307672,1.70530256582424e-13,0.00145901497014456
"5285",-33.8117277498472,-33.8117277498474,-33.8131833903285,2.62900812231237e-13,0.00145458155065303
"5286",-34.0078146593114,-34.0078146593116,-34.0092658852793,1.84741111297626e-13,0.00145017344868115
"5287",-34.2044965426169,-34.2044965426171,-34.2059433792303,2.34479102800833e-13,0.00144579044998527
"5288",-34.4017734632103,-34.4017734632106,-34.4032159354314,2.91322521661641e-13,0.00144143235816119
"5289",-34.599645484164,-34.5996454841641,-34.6010836167349,1.63424829224823e-13,0.00143709895386701
"5290",-34.7981126681804,-34.7981126681806,-34.7995464856492,1.70530256582424e-13,0.00143279004359653
"5291",-34.9971750775966,-34.9971750775969,-34.9986046043079,2.48689957516035e-13,0.00142850542466399
"5292",-35.1968327743885,-35.1968327743888,-35.198258034479,3.19744231092045e-13,0.00142424488972381
"5293",-35.3970858201751,-35.3970858201754,-35.3985068375969,2.34479102800833e-13,0.00142000825456301
"5294",-35.5979342762233,-35.5979342762236,-35.5993510747192,3.26849658449646e-13,0.00141579531073333
"5295",-35.7993782034514,-35.7993782034516,-35.8007908065766,2.27373675443232e-13,0.00141160587106703
"5296",-36.0014176624337,-36.001417662434,-36.0028260935561,3.19744231092045e-13,0.00140743974872559
"5297",-36.2040527134046,-36.2040527134048,-36.2054569957012,1.56319401867222e-13,0.00140329675355866
"5298",-36.4072834162626,-36.4072834162629,-36.4086835727167,2.62900812231237e-13,0.00139917669234646
"5299",-36.6111098305742,-36.6111098305745,-36.6125058839879,3.19744231092045e-13,0.00139507938447259
"5300",-36.8155320155777,-36.8155320155779,-36.8169239885721,1.91846538655227e-13,0.00139100464928088
"5301",-37.0205500301879,-37.020550030188,-37.0219379451953,1.13686837721616e-13,0.00138695229883801
"5302",-37.2261639329988,-37.2261639329989,-37.2275478122804,1.20792265079217e-13,0.00138292216219238
"5303",-37.4323737822884,-37.4323737822887,-37.4337536479192,3.48165940522449e-13,0.00137891405390644
"5304",-37.6391796360219,-37.639179636022,-37.6405555099083,1.63424829224823e-13,0.00137492780587267
"5305",-37.8465815518555,-37.8465815518557,-37.8479534557262,1.63424829224823e-13,0.00137096324076202
"5306",-38.0545795871404,-38.0545795871406,-38.0559475425429,2.70006239588838e-13,0.00136702017801293
"5307",-38.2631737989257,-38.2631737989259,-38.2645378272548,1.27897692436818e-13,0.00136309846524363
"5308",-38.4723642439629,-38.4723642439631,-38.4737243664375,1.91846538655227e-13,0.0013591979272487
"5309",-38.6821509787086,-38.6821509787087,-38.6835072163692,9.9475983006414e-14,0.00135531838588798
"5310",-38.8925340593285,-38.8925340593287,-38.8938864330598,2.41584530158434e-13,0.00135145968602213
"5311",-39.1035135417006,-39.1035135417007,-39.1048620722219,1.77635683940025e-13,0.00134762166263025
"5312",-39.3150894814186,-39.3150894814189,-39.3164341892942,2.41584530158434e-13,0.00134380416104074
"5313",-39.5272619337956,-39.5272619337958,-39.5286028394289,2.48689957516035e-13,0.00134000702109327
"5314",-39.7400309538667,-39.740030953867,-39.7413680774737,2.8421709430404e-13,0.00133623005545336
"5315",-39.9533965963932,-39.9533965963934,-39.9547299580772,2.62900812231237e-13,0.00133247315232621
"5316",-40.1673589158649,-40.1673589158651,-40.168688535547,1.63424829224823e-13,0.00132873612952877
"5317",-40.381917966504,-40.3819179665042,-40.3832438639556,1.91846538655227e-13,0.00132501883796299
"5318",-40.5970738022679,-40.5970738022682,-40.5983959971035,3.33955085807247e-13,0.00132132112110495
"5319",-40.8128264768524,-40.8128264768525,-40.8141449885389,8.5265128291212e-14,0.00131764283193603
"5320",-41.0291760436947,-41.029176043695,-41.0304908915578,2.55795384873636e-13,0.001313983829345
"5321",-41.2461225559768,-41.2461225559772,-41.2474337591901,3.41060513164848e-13,0.001310343961893
"5322",-41.4636660666279,-41.4636660666281,-41.4649736442081,1.56319401867222e-13,0.00130672307314195
"5323",-41.6818066283278,-41.681806628328,-41.6831105991577,1.27897692436818e-13,0.00130312102929431
"5324",-41.9005442935098,-41.9005442935102,-41.9018446763303,3.26849658449646e-13,0.00129953768914126
"5325",-42.1198791143634,-42.1198791143636,-42.1211759277574,2.20268248085631e-13,0.00129597289486549
"5326",-42.3398111428373,-42.3398111428373,-42.3411044052658,7.8159700933611e-14,0.00129242652505734
"5327",-42.5603404306421,-42.5603404306423,-42.5616301604125,2.06057393370429e-13,0.00128889842639268
"5328",-42.7814670292535,-42.7814670292535,-42.7827532445437,3.5527136788005e-14,0.00128538846989823
"5329",-43.0031909899144,-43.0031909899146,-43.0044737087568,2.06057393370429e-13,0.00128189651022015
"5330",-43.2255123636381,-43.2255123636384,-43.2267916039539,2.91322521661641e-13,0.00127842243668075
"5331",-43.4484312012109,-43.4484312012112,-43.4497069807578,3.26849658449646e-13,0.00127496608617972
"5332",-43.6719475531947,-43.6719475531949,-43.6732198896079,2.34479102800833e-13,0.00127152733641001
"5333",-43.8960614699296,-43.8960614699298,-43.8973303807164,1.63424829224823e-13,0.00126810605992467
"5334",-44.1207730015366,-44.1207730015369,-44.1220385040705,2.70006239588838e-13,0.00126470212323471
"5335",-44.3460821979202,-44.3460821979204,-44.3473443094446,1.98951966012828e-13,0.00126131539660945
"5336",-44.5719891087707,-44.5719891087708,-44.5732478464109,1.13686837721616e-13,0.00125794576230198
"5337",-44.7984937835668,-44.798493783567,-44.799749164311,1.49213974509621e-13,0.0012545930833735
"5338",-45.0255962715785,-45.0255962715788,-45.0268483122946,3.26849658449646e-13,0.00125125724010589
"5339",-45.2532966218687,-45.253296621869,-45.2545453393,2.70006239588838e-13,0.00124793810806667
"5340",-45.4815948832965,-45.4815948832967,-45.482840294061,1.27897692436818e-13,0.00124463556228827
"5341",-45.7104911045191,-45.7104911045193,-45.7117332251182,2.06057393370429e-13,0.00124134948667176
"5342",-45.939985333994,-45.9399853339942,-45.9412241808028,2.55795384873636e-13,0.00123807975488233
"5343",-46.1700776199819,-46.1700776199822,-46.1713132092657,2.34479102800833e-13,0.00123482625762883
"5344",-46.4007680105487,-46.4007680105489,-46.4020003584427,2.34479102800833e-13,0.00123158886517938
"5345",-46.6320565535675,-46.6320565535679,-46.6332856760936,3.83693077310454e-13,0.00122836746439214
"5346",-46.8639432967215,-46.8639432967218,-46.8651692097895,2.55795384873636e-13,0.00122516194352063
"5347",-47.0964282875056,-47.0964282875057,-47.0976510069079,7.8159700933611e-14,0.00122197218542275
"5348",-47.3295115732291,-47.3295115732293,-47.3307311146483,1.77635683940025e-13,0.00121879808080338
"5349",-47.5631932010174,-47.5631932010176,-47.5644095800155,2.20268248085631e-13,0.00121563950903159
"5350",-47.7974732178147,-47.7974732178149,-47.7986864498437,2.70006239588838e-13,0.00121249636059473
"5351",-48.0323516703855,-48.0323516703856,-48.0335617707963,1.49213974509621e-13,0.00120936853452991
"5352",-48.2678286053173,-48.2678286053176,-48.2690355893363,2.77111666946439e-13,0.00120625590671519
"5353",-48.5039040690224,-48.5039040690227,-48.5051079517839,2.34479102800833e-13,0.00120315838534568
"5354",-48.7405781077399,-48.7405781077402,-48.7417789042533,2.70006239588838e-13,0.00120007584576287
"5355",-48.9778507675379,-48.9778507675381,-48.9790484927203,2.48689957516035e-13,0.00119700819595203
"5356",-49.2157220943152,-49.2157220943153,-49.216916762975,9.9475983006414e-14,0.00119395532724709
"5357",-49.4541921338038,-49.454192133804,-49.4553837606357,1.84741111297626e-13,0.00119091712648789
"5358",-49.6932609315705,-49.6932609315707,-49.6944495311739,1.56319401867222e-13,0.00118789349862336
"5359",-49.9329285330189,-49.932928533019,-49.9341141198956,1.63424829224823e-13,0.00118488434629438
"5360",-50.1731949833912,-50.1731949833912,-50.1743775719272,7.105427357601e-14,0.00118188955375864
"5361",-50.4140603277704,-50.4140603277705,-50.4152399322656,9.9475983006414e-14,0.00117890903529949
"5362",-50.6555246110821,-50.6555246110821,-50.6567012457216,2.1316282072803e-14,0.00117594267644816
"5363",-50.897587878096,-50.8975878780962,-50.8987615569724,1.63424829224823e-13,0.00117299038474239
"5364",-51.1402501734284,-51.1402501734286,-51.1414209105489,1.91846538655227e-13,0.00117005207509191
"5365",-51.3835115415434,-51.3835115415437,-51.3846793508005,2.98427949019242e-13,0.00116712763321414
"5366",-51.6273720267548,-51.6273720267549,-51.6285369219468,9.9475983006414e-14,0.0011642169649313
"5367",-51.8718316732284,-51.8718316732286,-51.8729936680706,2.55795384873636e-13,0.00116131998768165
"5368",-52.1168905249829,-52.116890524983,-52.118049633079,1.13686837721616e-13,0.00115843658981052
"5369",-52.3625486258926,-52.3625486258928,-52.3637048607644,2.1316282072803e-13,0.00115556668986749
"5370",-52.6088060196881,-52.6088060196882,-52.6099593947621,5.6843418860808e-14,0.00115271019261032
"5371",-52.8556627499591,-52.8556627499591,-52.8568132785631,2.8421709430404e-14,0.00114986699973629
"5372",-53.1031188601549,-53.1031188601551,-53.1042665555381,1.70530256582424e-13,0.00114703703266461
"5373",-53.3511743935872,-53.3511743935874,-53.3523192689063,2.20268248085631e-13,0.00114422019934224
"5374",-53.5998293934308,-53.599829393431,-53.6009714617391,1.20792265079217e-13,0.00114141639646526
"5375",-53.849083902726,-53.8490839027263,-53.8502231770076,2.70006239588838e-13,0.00113862555500832
"5376",-54.0989379643795,-54.0989379643798,-54.1000744575103,3.19744231092045e-13,0.00113584756710094
"5377",-54.3493916211666,-54.3493916211668,-54.3505253459392,2.06057393370429e-13,0.00113308234952714
"5378",-54.6004449157323,-54.6004449157324,-54.6015758848796,9.9475983006414e-14,0.00113032984271821
"5379",-54.8520978905934,-54.8520978905936,-54.8532261167253,1.56319401867222e-13,0.0011275899240577
"5380",-55.1043505881393,-55.1043505881394,-55.1054760837996,9.9475983006414e-14,0.00112486252754396
"5381",-55.3572030506343,-55.3572030506343,-55.3583258282871,1.4210854715202e-14,0.00112214757384477
"5382",-55.6106553202185,-55.6106553202186,-55.6117753922371,1.35003119794419e-13,0.00111944497205063
"5383",-55.8647074389096,-55.8647074389097,-55.8658248175696,1.13686837721616e-13,0.00111675462484184
"5384",-56.1193594486044,-56.1193594486046,-56.1204741461342,1.63424829224823e-13,0.00111407648528217
"5385",-56.3746113910801,-56.3746113910801,-56.3757234195969,2.1316282072803e-14,0.00111141044221619
"5386",-56.6304633079958,-56.6304633079959,-56.6315726795567,4.2632564145606e-14,0.00110875643574493
"5387",-56.886915240894,-56.8869152408941,-56.8880219674559,1.4210854715202e-13,0.00110611436595986
"5388",-57.1439672312019,-57.143967231202,-57.1450713246515,1.77635683940025e-13,0.00110348416274642
"5389",-57.4016193202328,-57.4016193202328,-57.4027207923955,4.2632564145606e-14,0.00110086576481816
"5390",-57.6598715491878,-57.6598715491879,-57.6609704117873,9.2370555648813e-14,0.00109825907104877
"5391",-57.9187239591567,-57.9187239591569,-57.9198202238384,1.4210854715202e-13,0.00109566400307981
"5392",-58.1781765911196,-58.1781765911197,-58.1792702694804,1.06581410364015e-13,0.00109308051258861
"5393",-58.4382294859481,-58.4382294859482,-58.4393205894852,3.5527136788005e-14,0.00109050850000669
"5394",-58.698882684407,-58.6988826844071,-58.6999712245309,9.9475983006414e-14,0.00108794787902933
"5395",-58.9601362271552,-58.9601362271553,-58.9612222152348,1.13686837721616e-13,0.00108539860797441
"5396",-59.221990154747,-59.221990154747,-59.2230736020596,4.2632564145606e-14,0.00108286059541762
"5397",-59.4844445076339,-59.484444507634,-59.4855254253821,1.35003119794419e-13,0.00108033376711003
"5398",-59.7474993261651,-59.7474993261651,-59.7485777254883,4.2632564145606e-14,0.00107781805962581
"5399",-60.0111546505894,-60.0111546505896,-60.0122305425323,1.63424829224823e-13,0.00107531337859867
"5400",-60.2754105210563,-60.2754105210563,-60.2764839166234,1.4210854715202e-14,0.00107281968417239
"5401",-60.5402669776168,-60.540266977617,-60.541337887729,1.4210854715202e-13,0.00107033689258962
"5402",-60.8057240602254,-60.8057240602255,-60.8067924957288,9.2370555648813e-14,0.00106786492940447
"5403",-61.0717818087404,-61.0717818087405,-61.0728477804128,3.5527136788005e-14,0.00106540372638042
"5404",-61.338440262926,-61.338440262926,-61.3395037814787,2.8421709430404e-14,0.00106295321728878
"5405",-61.6056994624528,-61.6056994624529,-61.6067605385306,2.8421709430404e-14,0.00106051333560875
"5406",-61.8735594468994,-61.8735594468993,-61.8746180910678,4.9737991503207e-14,0.00105808400241847
"5407",-62.1420202557531,-62.1420202557531,-62.1430764785161,1.4210854715202e-14,0.0010556651561352
"5408",-62.4110819284116,-62.4110819284117,-62.4121357402219,9.9475983006414e-14,0.00105325674570167
"5409",-62.6807445041837,-62.6807445041839,-62.6817959154065,1.56319401867222e-13,0.0010508586837038
"5410",-62.9510080222908,-62.9510080222909,-62.9520570432259,9.9475983006414e-14,0.0010484709049503
"5411",-63.2218725218676,-63.2218725218677,-63.2229191627707,6.3948846218409e-14,0.00104609336555705
"5412",-63.4933380419634,-63.4933380419635,-63.4943823130026,7.105427357601e-15,0.00104372597788704
"5413",-63.7654046215434,-63.7654046215435,-63.7664465328406,7.8159700933611e-14,0.00104136869606708
"5414",-64.0380722994894,-64.0380722994896,-64.0391118610911,1.70530256582424e-13,0.00103902144470214
"5415",-64.311341114601,-64.3113411146012,-64.3123783365033,1.84741111297626e-13,0.00103668417355907
"5416",-64.5852111055969,-64.585211105597,-64.5862459977219,1.4210854715202e-13,0.00103435680885955
"5417",-64.8596823111155,-64.8596823111155,-64.8607148833217,1.4210854715202e-14,0.0010320392869746
"5418",-65.1347547697165,-65.1347547697167,-65.1357850318122,1.4210854715202e-13,0.00102973155787411
"5419",-65.4104285198813,-65.4104285198813,-65.4114564815991,0,0.00102743354607371
"5420",-65.6867036000146,-65.6867036000146,-65.6877292710444,1.4210854715202e-14,0.00102514520907993
"5421",-65.9635800484449,-65.9635800484448,-65.964603438403,2.8421709430404e-14,0.00102286647320937
"5422",-66.2410579034258,-66.241057903426,-66.2420790218684,2.27373675443232e-13,0.00102059727853399
"5423",-66.519137203137,-66.5191372031371,-66.5201560595698,2.8421709430404e-14,0.00101833757472169
"5424",-66.7978179856853,-66.7978179856854,-66.7988345895649,1.56319401867222e-13,0.00101608731295866
"5425",-67.0771002891051,-67.0771002891052,-67.0781146498014,1.13686837721616e-13,0.00101384640646907
"5426",-67.35698415136,-67.3569841513602,-67.3579962782049,1.70530256582424e-13,0.00101161481725509
"5427",-67.6374696103434,-67.6374696103434,-67.6384795126042,1.4210854715202e-14,0.00100939248115417
"5428",-67.9185567038796,-67.9185567038798,-67.9195643907807,1.84741111297626e-13,0.00100717935515593
"5429",-68.2002454697244,-68.2002454697245,-68.2012509503997,2.8421709430404e-14,0.00100497534896016
"5430",-68.4825359455665,-68.4825359455665,-68.4835392291493,1.4210854715202e-14,0.00100278046211633
"5431",-68.7654281690281,-68.7654281690281,-68.7664292645494,7.105427357601e-14,0.00100059459236934
"5432",-69.0489221776657,-69.0489221776657,-69.0499210941111,2.8421709430404e-14,0.000998417694391684
"5433",-69.3330180089715,-69.3330180089716,-69.3340147552962,9.9475983006414e-14,0.000996249738088317
"5434",-69.6177157003736,-69.6177157003736,-69.6187102854463,4.2632564145606e-14,0.000994090636889045
"5435",-69.9030152892375,-69.9030152892375,-69.9040077219092,4.2632564145606e-14,0.000991940373332389
"5436",-70.1889168128665,-70.1889168128664,-70.1899071018956,7.105427357601e-14,0.000989798854756252
"5437",-70.4754203085029,-70.475420308503,-70.4764084626193,4.2632564145606e-14,0.000987666052894243
"5438",-70.7625258133288,-70.762525813329,-70.7635118411995,2.41584530158434e-13,0.000985541904981124
"5439",-71.0502333644664,-71.0502333644665,-71.0512172747152,2.8421709430404e-14,0.000983426367800133
"5440",-71.3385429989799,-71.3385429989799,-71.3395248001818,4.2632564145606e-14,0.000981319392838187
"5441",-71.6274547538752,-71.6274547538752,-71.6284344545436,1.4210854715202e-14,0.000979220918307822
"5442",-71.9169686661016,-71.9169686661017,-71.9179462747024,8.5265128291212e-14,0.000977130897156897
"5443",-72.207084772552,-72.2070847725521,-72.2080602974984,4.2632564145606e-14,0.000975049276654261
"5444",-72.4978031100641,-72.4978031100643,-72.4987765597411,1.27897692436818e-13,0.000972976028543293
"5445",-72.789123715421,-72.7891237154212,-72.7900950981257,1.4210854715202e-13,0.000970911065195312
"5446",-73.081046625352,-73.0810466253521,-73.082015949352,7.105427357601e-14,0.000968854357160098
"5447",-73.3735718765336,-73.3735718765336,-73.3745391500549,4.2632564145606e-14,0.000966805863132469
"5448",-73.6666995055897,-73.6666995055899,-73.6676647368066,2.27373675443232e-13,0.000964765531116241
"5449",-73.9604295490932,-73.9604295490932,-73.9613927461221,4.2632564145606e-14,0.000962733303520813
"5450",-74.2547620435661,-74.2547620435662,-74.2557232144837,1.13686837721616e-13,0.000960709140828242
"5451",-74.5496970254804,-74.5496970254804,-74.5506561783231,1.4210854715202e-14,0.000958693002625299
"5452",-74.8452345312592,-74.8452345312594,-74.8461916740014,2.27373675443232e-13,0.000956684827245202
"5453",-75.1413745972768,-75.141374597277,-75.1423297378611,2.1316282072803e-13,0.000954684582749499
"5454",-75.4381172598601,-75.4381172598601,-75.439070406162,4.2632564145606e-14,0.000952692202273786
"5455",-75.7354625552888,-75.735462555289,-75.7364137151581,1.98951966012828e-13,0.000950707660082872
"5456",-76.0334105197965,-76.0334105197964,-76.0343597010373,1.4210854715202e-14,0.000948730910834361
"5457",-76.331961189571,-76.3319611895712,-76.3329083999287,1.13686837721616e-13,0.000946761895570303
"5458",-76.6311146007556,-76.6311146007557,-76.6320598479367,4.2632564145606e-14,0.000944800575648275
"5459",-76.9308707894492,-76.9308707894492,-76.9318140811175,2.8421709430404e-14,0.000942846908549622
"5460",-77.2312297917072,-77.2312297917075,-77.2321711354863,2.55795384873636e-13,0.00094090085398435
"5461",-77.5321916435425,-77.5321916435425,-77.5331310470015,4.2632564145606e-14,0.000938962357762474
"5462",-77.8337563809255,-77.8337563809257,-77.834693851603,2.1316282072803e-13,0.000937031389161791
"5463",-78.1359240397856,-78.1359240397859,-78.1368595851588,2.55795384873636e-13,0.000935107887062969
"5464",-78.4386946560112,-78.4386946560113,-78.4396282835343,9.9475983006414e-14,0.00093319182853735
"5465",-78.7420682654505,-78.7420682654508,-78.7429999825299,2.70006239588838e-13,0.000931283165739316
"5466",-79.0460449039126,-79.0460449039127,-79.0469747179037,8.5265128291212e-14,0.00092938184801139
"5467",-79.3506246071676,-79.3506246071676,-79.351552525395,0,0.000927487844387787
"5468",-79.6558074109475,-79.6558074109475,-79.6567334406864,1.4210854715202e-14,0.000925601105686735
"5469",-79.9615933509467,-79.9615933509468,-79.9625174994281,1.13686837721616e-13,0.00092372158773768
"5470",-80.2679824628228,-80.2679824628228,-80.2689047372454,0,0.000921849258253116
"5471",-80.5749747821971,-80.5749747821973,-80.5758951897177,1.4210854715202e-13,0.000919984075489322
"5472",-80.8825703446555,-80.8825703446556,-80.8834888923998,1.4210854715202e-13,0.000918126008421671
"5473",-81.1907691857485,-81.1907691857487,-81.1916858807827,1.84741111297626e-13,0.000916274997685873
"5474",-81.4995713409925,-81.4995713409926,-81.5004861903536,9.9475983006414e-14,0.000914431013988692
"5475",-81.8089768458699,-81.80897684587,-81.8098898565506,7.105427357601e-14,0.000912594013199319
"5476",-82.1189857358301,-82.1189857358303,-82.1198969147889,2.27373675443232e-13,0.000910763961266992
"5477",-82.4295980462897,-82.4295980462897,-82.4305074004335,1.4210854715202e-14,0.000908940806620628
"5478",-82.7408138126333,-82.7408138126333,-82.7417213488558,4.2632564145606e-14,0.000907124536022597
"5479",-83.0526330702142,-83.0526330702143,-83.0535387953598,1.4210854715202e-13,0.000905315100414139
"5480",-83.3650558543546,-83.3650558543547,-83.3659597752171,9.9475983006414e-14,0.000903512449159427
"5481",-83.6780822003467,-83.6780822003466,-83.6789843236947,5.6843418860808e-14,0.000901716557093701
"5482",-83.9917121434527,-83.9917121434527,-83.9926124760031,0,0.00089992737262945
"5483",-84.3059457189058,-84.3059457189058,-84.306844267366,2.8421709430404e-14,0.000898144886389174
"5484",-84.6207829619107,-84.6207829619107,-84.6216797329275,8.5265128291212e-14,0.000896369037882261
"5485",-84.9362239076437,-84.9362239076437,-84.9371189078347,0,0.000894599797796602
"5486",-85.2522685912538,-85.2522685912538,-85.2531618271964,5.6843418860808e-14,0.000892837126085788
"5487",-85.5689170478632,-85.5689170478632,-85.5698085261139,1.4210854715202e-14,0.00089108100204105
"5488",-85.8861693125674,-85.8861693125674,-85.8870590396192,0,0.000889331362046386
"5489",-86.2040254204362,-86.2040254204363,-86.2049134027756,9.9475983006414e-14,0.000887588199846023
"5490",-86.5224854065138,-86.5224854065138,-86.5233716505762,2.8421709430404e-14,0.000885851464133003
"5491",-86.8415493058199,-86.84154930582,-86.8424338180086,1.4210854715202e-13,0.000884121123108206
"5492",-87.1612171533496,-87.1612171533498,-87.1620999400356,1.84741111297626e-13,0.000882397144517877
"5493",-87.4814889840743,-87.4814889840745,-87.482370051577,1.84741111297626e-13,0.000880679476712998
"5494",-87.8023648329422,-87.8023648329422,-87.8032441875653,1.4210854715202e-14,0.000878968104093825
"5495",-88.1238447348786,-88.1238447348788,-88.1247223828953,1.84741111297626e-13,0.000877262996336503
"5496",-88.4459287247865,-88.4459287247865,-88.446804672426,1.4210854715202e-14,0.000875564109443894
"5497",-88.7686168375471,-88.7686168375471,-88.7694910910111,2.8421709430404e-14,0.000873871415817407
"5498",-89.0919091080205,-89.0919091080205,-89.0927816734715,0,0.000872184876513971
"5499",-89.4158055710457,-89.4158055710458,-89.4166764546053,8.5265128291212e-14,0.000870504450531051
"5500",-89.7403062614417,-89.7403062614416,-89.7411754692235,7.105427357601e-14,0.000868830130161369
"5501",-90.0654112140074,-90.0654112140075,-90.0662787520712,2.8421709430404e-14,0.000867161861381804
"5502",-90.3911204635225,-90.3911204635226,-90.3919863379068,5.6843418860808e-14,0.000865499623166066
"5503",-90.7174340447478,-90.7174340447478,-90.7182982614428,2.8421709430404e-14,0.000863843367354566
"5504",-91.0443519924255,-91.0443519924256,-91.0452145574106,4.2632564145606e-14,0.000862193082873497
"5505",-91.3718743412801,-91.3718743412803,-91.3727352604834,2.1316282072803e-13,0.000860548718665921
"5506",-91.7000011260185,-91.7000011260184,-91.7008604053456,9.9475983006414e-14,0.000858910252341416
"5507",-92.0287323813305,-92.0287323813307,-92.0295900266698,2.1316282072803e-13,0.000857277666649225
"5508",-92.3580681418893,-92.3580681418894,-92.3589241590801,5.6843418860808e-14,0.000855650912547468
"5509",-92.6880084423522,-92.6880084423522,-92.6888628371952,4.2632564145606e-14,0.000854029951600221
"5510",-93.0185533173606,-93.0185533173606,-93.0194060956509,0,0.000852414778270028
"5511",-93.3497028015407,-93.3497028015407,-93.350553969026,5.6843418860808e-14,0.000850805344990491
"5512",-93.6814569295038,-93.6814569295038,-93.6823064919136,4.2632564145606e-14,0.000849201633785324
"5513",-94.0138157358471,-94.0138157358472,-94.0146636988546,8.5265128291212e-14,0.000847603588440604
"5514",-94.3467792551536,-94.3467792551537,-94.3476256244227,8.5265128291212e-14,0.000846011199584051
"5515",-94.680347521993,-94.680347521993,-94.6811923031647,8.5265128291212e-14,0.000844424444538583
"5516",-95.0145205709215,-95.0145205709216,-95.0153637695976,4.2632564145606e-14,0.000842843283957562
"5517",-95.3492984364832,-95.3492984364833,-95.3501400582446,9.9475983006414e-14,0.000841267697094694
"5518",-95.6846811532096,-95.6846811532095,-95.6855212035821,4.2632564145606e-14,0.000839697628969627
"5519",-96.0206687556203,-96.0206687556204,-96.0215072401289,8.5265128291212e-14,0.000838133078628678
"5520",-96.3572612782237,-96.3572612782238,-96.3580982023596,2.8421709430404e-14,0.000836574012503033
"5521",-96.6944587555171,-96.694458755517,-96.6952941247374,7.105427357601e-14,0.000835020396526609
"5522",-97.0322612219871,-97.0322612219872,-97.0330950417335,1.4210854715202e-13,0.000833472215318931
"5523",-97.3706687121102,-97.3706687121102,-97.3715009877678,2.8421709430404e-14,0.000831929412307808
"5524",-97.7096812603529,-97.7096812603528,-97.7105119972936,7.105427357601e-14,0.000830391974242173
"5525",-98.0492989011725,-98.0492989011727,-98.0501281047646,1.98951966012828e-13,0.000828859897810008
"5526",-98.3895216690172,-98.3895216690173,-98.3903493445622,1.84741111297626e-13,0.000827333116087181
"5527",-98.7303495983263,-98.7303495983263,-98.7311757511222,4.2632564145606e-14,0.000825811625548178
"5528",-99.0717827235313,-99.0717827235314,-99.0726073588497,8.5265128291212e-14,0.00082429540010498
"5529",-99.4138210790554,-99.4138210790554,-99.4146442021087,1.4210854715202e-14,0.000822784380457575
"5530",-99.7564646993145,-99.7564646993146,-99.7572863153508,4.2632564145606e-14,0.000821278602255116
"5531",-100.099713618717,-100.099713618717,-100.100533732902,2.8421709430404e-14,0.000819777982995706
"5532",-100.443567871666,-100.443567871666,-100.444386489158,8.5265128291212e-14,0.000818282516625302
"5533",-100.788027492556,-100.788027492556,-100.788844618483,7.105427357601e-14,0.000816792171261294
"5534",-101.133092515776,-101.133092515776,-101.133908155259,8.5265128291212e-14,0.000815306939713434
"5535",-101.478762975712,-101.478762975712,-101.479577133819,1.84741111297626e-13,0.000813826771000503
"5536",-101.82503890674,-101.82503890674,-101.825851588534,0,0.000812351657648036
"5537",-102.171920343236,-102.171920343236,-102.172731553742,1.56319401867222e-13,0.000810881563995336
"5538",-102.519407319567,-102.519407319567,-102.520217063797,4.2632564145606e-14,0.000809416474843005
"5539",-102.8674998701,-102.8674998701,-102.868308153021,1.4210854715202e-13,0.0008079563483957
"5540",-103.216198029194,-103.216198029194,-103.217004855768,2.8421709430404e-14,0.000806501176098928
"5541",-103.565501831208,-103.565501831208,-103.566307206363,1.56319401867222e-13,0.000805050927999207
"5542",-103.915411310495,-103.915411310495,-103.916215239134,1.4210854715202e-14,0.000803605574924204
"5543",-104.265926501407,-104.265926501407,-104.266728988418,1.4210854715202e-13,0.000802165104768604
"5544",-104.617047438292,-104.617047438292,-104.617848488512,7.105427357601e-14,0.000800729464319749
"5545",-104.968774155498,-104.968774155498,-104.969573773771,2.8421709430404e-14,0.000799298662913395
"5546",-105.321106687369,-105.321106687369,-105.321904878493,7.105427357601e-14,0.000797872654265563
"5547",-105.674045068248,-105.674045068248,-105.674841837026,9.9475983006414e-14,0.0007964514412937
"5548",-106.027589332478,-106.027589332479,-106.028384683659,1.27897692436818e-13,0.000795034973141151
"5549",-106.3817395144,-106.3817395144,-106.382533452715,4.2632564145606e-14,0.000793623229423335
"5550",-106.736495648354,-106.736495648354,-106.737288178518,4.2632564145606e-14,0.00079221619456904
"5551",-107.091857768681,-107.091857768681,-107.092648895387,5.6843418860808e-14,0.000790813847171057
"5552",-107.447825909722,-107.447825909722,-107.448615637638,9.9475983006414e-14,0.000789416163280099
"5553",-107.804400105817,-107.804400105817,-107.805188439589,1.4210854715202e-14,0.000788023118066361
"5554",-108.161580391309,-108.161580391309,-108.162367335554,1.4210854715202e-14,0.000786634685421839
"5555",-108.51936680054,-108.51936680054,-108.520152359855,2.8421709430404e-14,0.000785250844378527
"5556",-108.877759367853,-108.877759367853,-108.878543546825,1.84741111297626e-13,0.00078387158359583
"5557",-109.236758127596,-109.236758127596,-109.237540930756,1.98951966012828e-13,0.000782496849218939
"5558",-109.596363114115,-109.596363114115,-109.597144546018,1.4210854715202e-14,0.000781126664099685
"5559",-109.956574361761,-109.956574361761,-109.957354426894,8.5265128291212e-14,0.000779760960793685
"5560",-110.317391904886,-110.317391904886,-110.31817060775,1.4210854715202e-14,0.000778399753419645
"5561",-110.678815777846,-110.678815777846,-110.679593122902,8.5265128291212e-14,0.000777043001640276
"5562",-111.040846014998,-111.040846014998,-111.041622006694,0,0.000775690692182529
"5563",-111.403482650705,-111.403482650706,-111.404257293461,1.4210854715202e-13,0.000774342797417393
"5564",-111.766725719333,-111.766725719334,-111.767499017549,1.27897692436818e-13,0.000772999297951382
"5565",-112.130575255252,-112.130575255252,-112.131347213317,9.9475983006414e-14,0.000771660182016576
"5566",-112.495031292835,-112.495031292835,-112.495801915092,0,0.000770325404190753
"5567",-112.86009386646,-112.86009386646,-112.860863157262,4.2632564145606e-14,0.000768994973650239
"5568",-113.225763010512,-113.225763010512,-113.226530974165,5.6843418860808e-14,0.000767668843879132
"5569",-113.592038759379,-113.592038759379,-113.592805400172,4.2632564145606e-14,0.000766346998635759
"5570",-113.958921147456,-113.958921147456,-113.959686469683,5.6843418860808e-14,0.000765029442637233
"5571",-114.326410209141,-114.326410209141,-114.327174217042,1.27897692436818e-13,0.000763716121613855
"5572",-114.69450597884,-114.69450597884,-114.695268676663,0,0.000762407042370072
"5573",-115.063208490966,-115.063208490966,-115.063969882921,1.56319401867222e-13,0.000761102169777428
"5574",-115.432517779937,-115.432517779937,-115.433277870214,0,0.000759801481359457
"5575",-115.802433880178,-115.802433880178,-115.803192672955,8.5265128291212e-14,0.000758504966652862
"5576",-116.172956826122,-116.172956826122,-116.173714325545,1.27897692436818e-13,0.000757212592658707
"5577",-116.544086652207,-116.544086652208,-116.544842862417,1.70530256582424e-13,0.0007559243543519
"5578",-116.915823392882,-116.915823392882,-116.916578318003,1.4210854715202e-14,0.000754640236611315
"5579",-117.288167082602,-117.288167082602,-117.288920726728,8.5265128291212e-14,0.000753360208113008
"5580",-117.661117755828,-117.661117755828,-117.661870123031,5.6843418860808e-14,0.000752084245201012
"5581",-118.034675447034,-118.034675447034,-118.035426541373,5.6843418860808e-14,0.000750812338121243
"5582",-118.408840190698,-118.408840190698,-118.409590016209,1.4210854715202e-14,0.000749544462549934
"5583",-118.78361202131,-118.78361202131,-118.78436058201,1.84741111297626e-13,0.000748280597826945
"5584",-119.158990973368,-119.158990973368,-119.159738273268,7.105427357601e-14,0.000747020741354687
"5585",-119.534977081379,-119.534977081379,-119.535723124452,2.98427949019242e-13,0.000745764852421948
"5586",-119.91157037986,-119.91157037986,-119.912315170078,1.27897692436818e-13,0.000744512930504149
"5587",-120.288770903338,-120.288770903338,-120.289514444637,5.6843418860808e-14,0.000743264940754385
"5588",-120.66657868635,-120.66657868635,-120.667320982656,2.41584530158434e-13,0.000742020872594118
"5589",-121.044993763442,-121.044993763442,-121.045734818674,9.9475983006414e-14,0.000740780718454848
"5590",-121.424016169173,-121.424016169173,-121.424755987209,2.8421709430404e-14,0.000739544437397543
"5591",-121.803645938112,-121.803645938112,-121.804384522828,1.70530256582424e-13,0.000738312029791355
"5592",-122.183883104837,-122.183883104837,-122.184620460091,5.6843418860808e-14,0.000737083474364408
"5593",-122.56472770394,-122.56472770394,-122.565463833569,1.4210854715202e-14,0.000735858751151008
"5594",-122.946179770024,-122.946179770024,-122.94691467784,5.6843418860808e-14,0.000734637837685903
"5595",-123.328239337701,-123.328239337701,-123.328973027503,1.4210854715202e-14,0.000733420717453748
"5596",-123.710906441599,-123.7109064416,-123.711638917187,3.83693077310454e-13,0.000732207393081219
"5597",-124.094181116356,-124.094181116356,-124.094912381482,2.8421709430404e-14,0.000730997816783541
"5598",-124.478063396622,-124.478063396622,-124.478793455035,2.8421709430404e-14,0.000729791984981576
"5599",-124.862553317061,-124.862553317062,-124.863282172507,2.8421709430404e-13,0.000728589894564702
"5600",-125.247650912349,-125.24765091235,-125.248378568517,8.5265128291212e-14,0.000727391490178642
"5601",-125.633356217176,-125.633356217176,-125.634082677785,9.9475983006414e-14,0.000726196800550083
"5602",-126.019669266244,-126.019669266244,-126.020394534983,1.56319401867222e-13,0.000725005795828682
"5603",-126.406590094269,-126.406590094269,-126.407314174768,1.70530256582424e-13,0.000723818416555555
"5604",-126.794118735981,-126.794118735981,-126.794841631913,8.5265128291212e-14,0.000722634705799918
"5605",-127.182255226124,-127.182255226124,-127.18297694112,1.27897692436818e-13,0.000721454622080508
"5606",-127.570999599457,-127.570999599456,-127.571720137119,2.1316282072803e-13,0.000720278137747443
"5607",-127.960351890751,-127.960351890751,-127.961071254689,2.27373675443232e-13,0.000719105257485531
"5608",-128.350312134794,-128.350312134795,-128.351030328578,2.55795384873636e-13,0.000717935943917003
"5609",-128.740880366388,-128.740880366388,-128.741597393591,2.27373675443232e-13,0.000716770199908789
"5610",-129.13205662035,-129.13205662035,-129.13277248452,5.6843418860808e-14,0.000715608000252943
"5611",-129.523840931512,-129.523840931512,-129.524555636178,8.5265128291212e-14,0.000714449325705635
"5612",-129.916233334721,-129.916233334721,-129.916946883402,8.5265128291212e-14,0.000713294165429978
"5613",-130.309233864841,-130.309233864841,-130.309946261048,1.13686837721616e-13,0.000712142512990788
"5614",-130.702842556751,-130.702842556751,-130.703553803961,8.5265128291212e-14,0.000710994334204962
"5615",-131.097059445345,-131.097059445346,-131.097769547022,2.27373675443232e-13,0.000709849614372482
"5616",-131.491884565537,-131.491884565537,-131.492593525156,2.27373675443232e-13,0.000708708366598199
"5617",-131.887317952252,-131.887317952252,-131.888025773232,2.8421709430404e-14,0.000707570533096891
"5618",-132.283359640437,-132.283359640437,-132.284066326212,1.13686837721616e-13,0.000706436131631127
"5619",-132.680009665051,-132.680009665051,-132.68071521903,1.70530256582424e-13,0.000705305133839484
"5620",-133.077268061074,-133.077268061074,-133.077972486644,1.4210854715202e-13,0.000704177520931548
"5621",-133.475134863501,-133.475134863501,-133.475838164046,5.6843418860808e-14,0.000703053287039568
"5622",-133.873610107344,-133.873610107345,-133.874312286231,2.27373675443232e-13,0.000701932416696027
"5623",-134.272693827636,-134.272693827636,-134.273394888211,2.8421709430404e-14,0.000700814889832202
"5624",-134.672386059424,-134.672386059424,-134.673086005018,1.98951966012828e-13,0.000699700689475002
"5625",-135.072686837773,-135.072686837774,-135.07338567171,2.27373675443232e-13,0.000698589808478256
"5626",-135.473596197771,-135.473596197771,-135.474293923352,5.6843418860808e-14,0.000697482227511426
"5627",-135.875114174518,-135.875114174518,-135.875810795034,1.13686837721616e-13,0.000696377932640102
"5628",-136.277240803136,-136.277240803136,-136.277936321856,1.98951966012828e-13,0.000695276902545339
"5629",-136.679976118766,-136.679976118766,-136.680670538966,2.55795384873636e-13,0.00069417914607095
"5630",-137.083320156567,-137.083320156568,-137.084013481484,8.5265128291212e-14,0.000693084622073181
"5631",-137.487272951718,-137.487272951718,-137.487965184592,1.70530256582424e-13,0.000691993336441876
"5632",-137.891834539414,-137.891834539414,-137.892525683448,2.8421709430404e-14,0.000690905248799889
"5633",-138.297004954875,-138.297004954875,-138.297695013291,0,0.000689820380487705
"5634",-138.702784233335,-138.702784233335,-138.703473209339,1.13686837721616e-13,0.000688738714304082
"5635",-139.109172410052,-139.109172410053,-139.109860306778,1.98951966012828e-13,0.000687660179367611
"5636",-139.516169520302,-139.516169520302,-139.516856340944,1.98951966012828e-13,0.00068658483448103
"5637",-139.923775599382,-139.923775599382,-139.924461347076,0,0.000685512622622952
"5638",-140.331990682608,-140.331990682608,-140.332675360477,0,0.000684443530937107
"5639",-140.740814805318,-140.740814805318,-140.741498416511,8.5265128291212e-14,0.000683377584342448
"5640",-141.150248002869,-141.150248002869,-141.150930550481,1.4210854715202e-13,0.000682314729651634
"5641",-141.560290310642,-141.560290310642,-141.56097179776,2.55795384873636e-13,0.000681254958893152
"5642",-141.970941764034,-141.970941764035,-141.971622193765,1.70530256582424e-13,0.000680198290822664
"5643",-142.382202398469,-142.382202398469,-142.382881773865,1.98951966012828e-13,0.000679144672365739
"5644",-142.794072249388,-142.794072249388,-142.794750573514,1.98951966012828e-13,0.000678094116483674
"5645",-143.206551352255,-143.206551352255,-143.207228628137,1.4210854715202e-13,0.00067704658191714
"5646",-143.619639742556,-143.619639742556,-143.620315973233,1.70530256582424e-13,0.000676002084155303
"5647",-144.033337455798,-144.033337455798,-144.034012644275,8.5265128291212e-14,0.000674960588300744
"5648",-144.447644527511,-144.447644527511,-144.44831867681,1.98951966012828e-13,0.000673922111773639
"5649",-144.862560993246,-144.862560993246,-144.863234106341,1.70530256582424e-13,0.000672886605361911
"5650",-145.278086888578,-145.278086888577,-145.278758968456,3.69482222595252e-13,0.000671854083446277
"5651",-145.694222249102,-145.694222249103,-145.694893298717,2.27373675443232e-13,0.000670824511498469
"5652",-146.110967110439,-146.110967110439,-146.111637132762,1.4210854715202e-13,0.000669797908159908
"5653",-146.528321508229,-146.528321508229,-146.528990506203,2.8421709430404e-14,0.000668774244156345
"5654",-146.946285478138,-146.946285478138,-146.946953454658,2.8421709430404e-14,0.000667753473541199
"5655",-147.364859055854,-147.364859055854,-147.365526013868,1.13686837721616e-13,0.000666735647448458
"5656",-147.784042277088,-147.784042277087,-147.784708219477,2.55795384873636e-13,0.000665720699112082
"5657",-148.203835177574,-148.203835177574,-148.204500107243,2.8421709430404e-14,0.000664708651689216
"5658",-148.624237793071,-148.624237793071,-148.624901712888,2.8421709430404e-14,0.000663699471019852
"5659",-149.045250159362,-149.045250159362,-149.045913072185,2.8421709430404e-14,0.000662693144928062
"5660",-149.466872312251,-149.46687231225,-149.467534220967,1.98951966012828e-13,0.000661689703501001
"5661",-149.889104287568,-149.889104287568,-149.889765195008,1.98951966012828e-13,0.000660689088209043
"5662",-150.311946121168,-150.311946121168,-150.312606030154,2.8421709430404e-14,0.00065969129320953
"5663",-150.73539784893,-150.73539784893,-150.736056762266,8.5265128291212e-14,0.000658696300787631
"5664",-151.159459506755,-151.159459506755,-151.160117427258,1.13686837721616e-13,0.00065770412089261
"5665",-151.584131130572,-151.584131130572,-151.58478806104,2.8421709430404e-14,0.000656714736888664
"5666",-152.009412756332,-152.009412756332,-152.010068699553,2.8421709430404e-14,0.000655728136769618
"5667",-152.435304420013,-152.435304420013,-152.435959378763,2.8421709430404e-14,0.000654744311341271
"5668",-152.861806157618,-152.861806157618,-152.862460134648,8.5265128291212e-14,0.000653763233628646
"5669",-153.288918005172,-153.288918005172,-153.289571003217,5.6843418860808e-14,0.000652784887308133
"5670",-153.71663999873,-153.716639998731,-153.717292020554,2.8421709430404e-13,0.000651809303517603
"5671",-154.14497217437,-154.14497217437,-154.145623222682,5.6843418860808e-14,0.000650836426310808
"5672",-154.573914568195,-154.573914568194,-154.574564645721,1.98951966012828e-13,0.000649866272254829
"5673",-155.003467216334,-155.003467216334,-155.004116325767,2.27373675443232e-13,0.000648898806989484
"5674",-155.433630154944,-155.433630154945,-155.434278298982,2.8421709430404e-13,0.000647934037453224
"5675",-155.864403420206,-155.864403420207,-155.865050601534,2.55795384873636e-13,0.000646971951070996
"5676",-156.295787048328,-156.295787048328,-156.296433269606,1.98951966012828e-13,0.000646012522060313
"5677",-156.727781075544,-156.727781075544,-156.728426339442,5.6843418860808e-14,0.00064505576045526
"5678",-157.160385538113,-157.160385538114,-157.161029847267,2.55795384873636e-13,0.000644101631327443
"5679",-157.593600472324,-157.593600472325,-157.594243829379,2.27373675443232e-13,0.000643150144994609
"5680",-158.02742591449,-158.02742591449,-158.028068322071,1.4210854715202e-13,0.000642201281070842
"5681",-158.461861900952,-158.461861900952,-158.462503361665,2.27373675443232e-13,0.000641255020675136
"5682",-158.896908468077,-158.896908468077,-158.897548984547,2.8421709430404e-14,0.000640311382760106
"5683",-159.33256565226,-159.33256565226,-159.333205227071,1.4210854715202e-13,0.000639370325892452
"5684",-159.768833489923,-159.768833489923,-159.769472125666,8.5265128291212e-14,0.000638431858515309
"5685",-160.205712017516,-160.205712017516,-160.206349716768,4.2632564145606e-13,0.000637495965610468
"5686",-160.643201271514,-160.643201271514,-160.643838036823,8.5265128291212e-14,0.000636562616480707
"5687",-161.081301288423,-161.081301288424,-161.081937122359,4.54747350886464e-13,0.000635631835674166
"5688",-161.520012104775,-161.520012104776,-161.52064700985,1.70530256582424e-13,0.000634703565254413
"5689",-161.95933375713,-161.959333757131,-161.959967735895,2.8421709430404e-13,0.000633777842891647
"5690",-162.399266282077,-162.399266282076,-162.399899337042,2.8421709430404e-14,0.000632854628827895
"5691",-162.83980971623,-162.83980971623,-162.840441849943,0,0.000631933958290642
"5692",-163.280964096236,-163.280964096236,-163.281595311158,3.97903932025656e-13,0.000631015748291164
"5693",-163.722729458766,-163.722729458766,-163.723359757414,2.8421709430404e-14,0.00063010005195141
"5694",-164.165105840523,-164.165105840523,-164.165735225378,4.83169060316868e-13,0.000629186834227746
"5695",-164.608093278236,-164.608093278236,-164.608721751764,3.12638803734444e-13,0.000628276080016366
"5696",-165.051691808664,-165.051691808664,-165.052319373317,5.6843418860808e-14,0.000627367775547949
"5697",-165.495901468595,-165.495901468596,-165.496528126824,2.8421709430404e-13,0.000626461919721599
"5698",-165.940722294846,-165.940722294847,-165.941348049104,5.11590769747272e-13,0.000625558514446789
"5699",-166.386154324263,-166.386154324263,-166.386779176975,2.55795384873636e-13,0.000624657531979711
"5700",-166.83219759372,-166.83219759372,-166.832821547314,2.55795384873636e-13,0.000623758975735411
"5701",-167.278852140122,-167.278852140122,-167.27947519701,5.6843418860808e-14,0.000622862828109749
"5702",-167.726118000403,-167.726118000403,-167.726740162995,2.55795384873636e-13,0.000621969089081076
"5703",-168.173995211527,-168.173995211527,-168.174616482202,2.8421709430404e-13,0.000621077726246533
"5704",-168.622483810486,-168.622483810487,-168.623104191647,4.83169060316868e-13,0.000620188764295815
"5705",-169.071583834304,-169.071583834305,-169.072203328295,4.54747350886464e-13,0.000619302144012734
"5706",-169.521295320035,-169.521295320035,-169.521913929247,2.55795384873636e-13,0.000618417913236136
"5707",-169.971618304759,-169.97161830476,-169.972236031558,4.2632564145606e-13,0.00061753604470427
"5708",-170.422552825593,-170.422552825593,-170.423169672298,2.8421709430404e-13,0.000616656494652479
"5709",-170.874098919677,-170.874098919678,-170.87471488865,4.2632564145606e-13,0.00061577930271095
"5710",-171.326256624188,-171.326256624188,-171.326871717736,1.98951966012828e-13,0.000614904417275408
"5711",-171.779025976328,-171.779025976329,-171.77964019679,3.12638803734444e-13,0.00061403186630149
"5712",-172.232407013334,-172.232407013335,-172.233020362987,6.53699316899292e-13,0.000613161592248335
"5713",-172.686399772471,-172.686399772471,-172.687012253637,4.54747350886464e-13,0.000612293637557992
"5714",-173.141004291035,-173.141004291036,-173.14161590602,2.27373675443232e-13,0.000611427986386803
"5715",-173.596220606355,-173.596220606356,-173.596831357436,3.41060513164848e-13,0.000610564610222797
"5716",-174.052048755789,-174.05204875579,-174.052658645224,3.69482222595252e-13,0.000609703489472979
"5717",-174.508488776727,-174.508488776727,-174.509097806793,2.8421709430404e-13,0.00060884464425337
"5718",-174.96554070659,-174.965540706591,-174.966148879533,5.40012479177676e-13,0.000607988043154428
"5719",-175.423204582831,-175.423204582832,-175.423811900905,7.105427357601e-13,0.00060713369353893
"5720",-175.881480442934,-175.881480442934,-175.882086908401,4.54747350886464e-13,0.000606281604274672
"5721",-176.340368324414,-176.340368324414,-176.340973939476,5.40012479177676e-13,0.000605431714468363
"5722",-176.799868264819,-176.799868264819,-176.800473031707,3.97903932025656e-13,0.000604584053722879
"5723",-177.259980301728,-177.259980301729,-177.260584222647,8.24229573481716e-13,0.000603738595002956
"5724",-177.720704472753,-177.720704472754,-177.721307549915,7.38964445190504e-13,0.000602895347261545
"5725",-178.182040815536,-178.182040815537,-178.182643051139,4.83169060316868e-13,0.000602054295108956
"5726",-178.643989367753,-178.643989367754,-178.64459076398,5.96855898038484e-13,0.000601215423695067
"5727",-179.106550167112,-179.106550167112,-179.107150726125,4.2632564145606e-13,0.000600378713937588
"5728",-179.569723251352,-179.569723251353,-179.570322975358,7.95807864051312e-13,0.000599544207681935
"5729",-180.033508658246,-180.033508658247,-180.034107549386,6.25277607468888e-13,0.000598711840000599
"5730",-180.497906425599,-180.4979064256,-180.498504486027,9.09494701772928e-13,0.000597881626010044
"5731",-180.962916591248,-180.962916591249,-180.963513823109,7.105427357601e-13,0.000597053553586968
"5732",-181.428539193064,-181.428539193064,-181.429135598508,3.41060513164848e-13,0.000596227629667379
"5733",-181.894774268949,-181.89477426895,-181.895369850095,5.40012479177676e-13,0.000595403822471696
"5734",-182.361621856841,-182.361621856842,-182.362216615811,4.83169060316868e-13,0.000594582135726163
"5735",-182.829081994708,-182.829081994709,-182.829675933612,4.2632564145606e-13,0.000593762556852617
"5736",-183.297154720553,-183.297154720553,-183.297747841493,5.40012479177676e-13,0.000592945078613072
"5737",-183.765840072411,-183.765840072411,-183.766432377502,6.82121026329696e-13,0.000592129712914446
"5738",-184.235138088351,-184.235138088351,-184.235729579672,3.41060513164848e-13,0.000591316424994104
"5739",-184.705048806475,-184.705048806476,-184.705639486097,6.53699316899292e-13,0.000590505204716596
"5740",-185.17557226492,-185.175572264921,-185.176162134929,7.38964445190504e-13,0.000589696069215218
"5741",-185.646708501856,-185.646708501856,-185.647297564317,5.6843418860808e-13,0.000588888998384385
"5742",-186.118457555484,-186.118457555485,-186.119045812441,5.96855898038484e-13,0.000588083967715369
"5743",-186.590819464044,-186.590819464044,-186.591406917582,4.83169060316868e-13,0.000587281021212638
"5744",-187.063794265805,-187.063794265805,-187.064380917919,5.40012479177676e-13,0.000586480067558903
"5745",-187.537381999073,-187.537381999073,-187.537967851835,6.82121026329696e-13,0.000585681184333331
"5746",-188.011582702187,-188.011582702187,-188.012167757607,2.27373675443232e-13,0.000584884308367895
"5747",-188.48639641352,-188.486396413521,-188.486980673617,1.98951966012828e-13,0.000584089449921499
"5748",-188.961823171481,-188.961823171482,-188.962406638262,7.95807864051312e-13,0.00058329659695544
"5749",-189.437863014512,-189.437863014512,-189.438445689984,2.8421709430404e-13,0.000582505749928908
"5750",-189.914515981088,-189.914515981089,-189.915097867268,4.2632564145606e-13,0.000581716917339659
"5751",-190.391782109722,-190.391782109722,-190.392363208571,4.83169060316868e-13,0.000580930043291183
"5752",-190.869661438959,-190.86966143896,-190.87024175246,6.53699316899292e-13,0.000580145151392819
"5753",-191.34815400738,-191.34815400738,-191.348733537518,3.69482222595252e-13,0.000579362243012582
"5754",-191.827259853601,-191.827259853601,-191.827838602339,5.40012479177676e-13,0.000578581296056035
"5755",-192.306979016271,-192.306979016271,-192.307556985569,3.12638803734444e-13,0.000577802305840702
"5756",-192.787311534077,-192.787311534078,-192.787888725898,7.38964445190504e-13,0.000577025278194365
"5757",-193.268257445739,-193.268257445739,-193.268833862028,8.5265128291212e-14,0.00057625019349361
"5758",-193.749816790013,-193.749816790013,-193.750392432702,5.6843418860808e-13,0.000575477039017058
"5759",-194.23198960569,-194.23198960569,-194.232564476697,3.12638803734444e-13,0.000574705800339581
"5760",-194.714775931597,-194.714775931597,-194.715350032862,7.67386154620908e-13,0.000573936500331773
"5761",-195.198175806595,-195.198175806596,-195.198749140046,2.8421709430404e-13,0.000573169126215745
"5762",-195.682189269583,-195.682189269584,-195.682761837095,5.11590769747272e-13,0.000572403625957119
"5763",-196.166816359494,-196.166816359495,-196.167388162965,4.54747350886464e-13,0.000571640022568709
"5764",-196.652057115296,-196.652057115297,-196.652628156661,6.82121026329696e-13,0.000570878351220716
"5765",-197.137911575995,-197.137911575996,-197.138481857119,6.82121026329696e-13,0.000570118544397813
"5766",-197.624379780632,-197.624379780632,-197.62494930341,7.95807864051312e-13,0.000569360631333504
"5767",-198.111461768282,-198.111461768282,-198.112030534563,5.96855898038484e-13,0.000568604564509578
"5768",-198.599157578059,-198.59915757806,-198.599725589727,5.6843418860808e-13,0.000567850380175705
"5769",-199.087467249112,-199.087467249113,-199.088034508031,5.96855898038484e-13,0.000567098057230875
"5770",-199.576390820627,-199.576390820627,-199.576957328648,4.2632564145606e-13,0.000566347585907678
"5771",-200.065928331824,-200.065928331825,-200.066494090813,7.105427357601e-13,0.000565598977146475
"5772",-200.556079821963,-200.556079821964,-200.55664483371,9.09494701772928e-13,0.000564852158545515
"5773",-201.046845330337,-201.046845330337,-201.047409596724,4.2632564145606e-13,0.000564107219160559
"5774",-201.538224896277,-201.538224896278,-201.538788419103,7.67386154620908e-13,0.000563364076874961
"5775",-202.030218559152,-202.030218559153,-202.030781340272,5.11590769747272e-13,0.000562622787765532
"5776",-202.522826358367,-202.522826358367,-202.523388399559,4.2632564145606e-13,0.000561883276873676
"5777",-203.016048333361,-203.016048333362,-203.016609636458,5.6843418860808e-13,0.00056114559581677
"5778",-203.509884523615,-203.509884523615,-203.510445090386,6.25277607468888e-13,0.000560409683497798
"5779",-204.004334968642,-204.004334968643,-204.004894800913,1.13686837721616e-13,0.000559675593181597
"5780",-204.499399707997,-204.499399707997,-204.499958807523,6.25277607468888e-13,0.00055894325953898
"5781",-204.995078781267,-204.995078781268,-204.995637149852,7.105427357601e-13,0.00055821272543799
"5782",-205.491372228081,-205.491372228082,-205.491929867497,6.25277607468888e-13,0.000557483963698369
"5783",-205.988280088102,-205.988280088103,-205.988837000118,8.81072992342524e-13,0.000556756969551597
"5784",-206.485802401031,-206.485802401032,-206.486358587422,3.97903932025656e-13,0.000556031747915853
"5785",-206.983939206609,-206.983939206609,-206.984494669102,5.96855898038484e-13,0.000555308252635389
"5786",-207.48269054461,-207.482690544611,-207.48324528497,4.54747350886464e-13,0.000554586519903144
"5787",-207.98205645485,-207.982056454851,-207.982610474832,3.41060513164848e-13,0.000553866541229575
"5788",-208.482036977181,-208.482036977182,-208.482590278507,6.53699316899292e-13,0.000553148283127691
"5789",-208.982632151492,-208.982632151493,-208.983184735893,8.24229573481716e-13,0.000552431754520688
"5790",-209.483842017711,-209.483842017712,-209.484393886894,6.25277607468888e-13,0.000551716930841217
"5791",-209.985666615804,-209.985666615804,-209.986217771521,6.25277607468888e-13,0.000551003858536792
"5792",-210.488105985773,-210.488105985774,-210.488656429731,9.09494701772928e-13,0.000550292490939852
"5793",-210.991160167662,-210.991160167662,-210.991709901554,7.105427357601e-13,0.000549582816152028
"5794",-211.494829201548,-211.494829201549,-211.495378227072,8.5265128291212e-13,0.000548874836619806
"5795",-211.999113127552,-211.999113127553,-211.99966144642,7.105427357601e-13,0.000548168568992757
"5796",-212.504011985829,-212.504011985829,-212.504559599725,3.41060513164848e-13,0.000547463983050389
"5797",-213.009525816574,-213.009525816575,-213.010072727156,7.38964445190504e-13,0.000546761053798916
"5798",-213.51565466002,-213.515654660021,-213.516200868978,9.09494701772928e-13,0.000546059812346456
"5799",-214.02239855644,-214.02239855644,-214.022944065449,3.12638803734444e-13,0.000545360245714943
"5800",-214.529757546143,-214.529757546144,-214.530302356889,3.41060513164848e-13,0.000544662363480941
"5801",-215.03773166948,-215.03773166948,-215.038275783588,5.11590769747272e-13,0.000543966105199356
"5802",-215.546320966838,-215.546320966838,-215.546864385986,6.82121026329696e-13,0.000543271523340105
"5803",-216.055525478643,-216.055525478644,-216.056068204443,6.25277607468888e-13,0.00054257855123685
"5804",-216.565345245362,-216.565345245363,-216.565887279477,6.53699316899292e-13,0.000541887240365413
"5805",-217.0757803075,-217.0757803075,-217.076321651558,3.12638803734444e-13,0.00054119755800508
"5806",-217.5868307056,-217.586830705601,-217.58737136124,9.37916411203332e-13,0.000540509512027776
"5807",-218.098496480246,-218.098496480246,-218.099036449095,7.105427357601e-13,0.000539823092011726
"5808",-218.610777672059,-218.610777672059,-218.611316955728,6.53699316899292e-13,0.000539138282081075
"5809",-219.123674321701,-219.123674321702,-219.124212921792,7.38964445190504e-13,0.000538455072552679
"5810",-219.637186469873,-219.637186469873,-219.637724388022,5.11590769747272e-13,0.000537773496807281
"5811",-220.151314157315,-220.151314157315,-220.151851395105,3.12638803734444e-13,0.00053709350394382
"5812",-220.666057424807,-220.666057424807,-220.666593983809,5.11590769747272e-13,0.000536415080074959
"5813",-221.181416313168,-221.181416313169,-221.181952195003,7.67386154620908e-13,0.00053573827596598
"5814",-221.697390863258,-221.697390863258,-221.697926069507,1.4210854715202e-13,0.000535063051823048
"5815",-222.213981115975,-222.213981115976,-222.214515648213,5.96855898038484e-13,0.000534389401371183
"5816",-222.731187112257,-222.731187112258,-222.731720972058,4.2632564145606e-13,0.000533717323221827
"5817",-223.249008893083,-223.249008893084,-223.249542082022,2.27373675443232e-13,0.000533046818798399
"5818",-223.767446499472,-223.767446499472,-223.767979019095,4.54747350886464e-13,0.000532377860123612
"5819",-224.28649997248,-224.286499972481,-224.287031824365,3.97903932025656e-13,0.000531710476601388
"5820",-224.806169353208,-224.806169353208,-224.806700538905,4.83169060316868e-13,0.000531044643691692
"5821",-225.326454682792,-225.326454682792,-225.326985203824,4.54747350886464e-13,0.000530380330917124
"5822",-225.847356002412,-225.847356002413,-225.847885860342,5.40012479177676e-13,0.000529717579640931
"5823",-226.368873353287,-226.368873353288,-226.369402549651,5.6843418860808e-13,0.000529056364300118
"5824",-226.891006776676,-226.891006776676,-226.891535313004,7.38964445190504e-13,0.000528396678023291
"5825",-227.413756313878,-227.413756313878,-227.414284191671,2.8421709430404e-13,0.00052773849027643
"5826",-227.937122006234,-227.937122006234,-227.937649227049,4.2632564145606e-13,0.000527081858926914
"5827",-228.461103895124,-228.461103895124,-228.461630460451,5.11590769747272e-13,0.00052642671636971
"5828",-228.985702021969,-228.985702021969,-228.98622793333,1.70530256582424e-13,0.000525773093684734
"5829",-229.510916428232,-229.510916428232,-229.511441687123,3.97903932025656e-13,0.000525120966871406
"5830",-230.036747155415,-230.036747155415,-230.037271763347,5.96855898038484e-13,0.000524470349652972
"5831",-230.563194245061,-230.563194245062,-230.563718203517,5.11590769747272e-13,0.000523821213398223
"5832",-231.090257738755,-231.090257738756,-231.090781049222,3.97903932025656e-13,0.000523173563678037
"5833",-231.617937678122,-231.617937678123,-231.618460342101,5.11590769747272e-13,0.000522527413590712
"5834",-232.146234104828,-232.146234104829,-232.146756123793,5.40012479177676e-13,0.000521882736351564
"5835",-232.675147060581,-232.675147060581,-232.675668435999,5.6843418860808e-13,0.000521239525884232
"5836",-233.204676587128,-233.204676587129,-233.205197320466,3.69482222595252e-13,0.000520597779634979
"5837",-233.73482272626,-233.734822726261,-233.735342818977,6.53699316899292e-13,0.000519957491669665
"5838",-234.265585519808,-234.265585519808,-234.266104973381,4.2632564145606e-13,0.000519318680199832
"5839",-234.796965009643,-234.796965009643,-234.797483825524,6.25277607468888e-13,0.000518681319406467
"5840",-235.328961237679,-235.328961237679,-235.329479417308,3.69482222595252e-13,0.000518045397730704
"5841",-235.861574245871,-235.861574245872,-235.862091790717,5.6843418860808e-13,0.000517410942502683
"5842",-236.394804076216,-236.394804076217,-236.395320987682,5.11590769747272e-13,0.000516777890150477
"5843",-236.928650770752,-236.928650770752,-236.92916705029,4.2632564145606e-13,0.000516146289110564
"5844",-237.463114371558,-237.463114371559,-237.463630020604,2.8421709430404e-13,0.000515516121290638
"5845",-237.998194920757,-237.998194920757,-237.998709940728,2.8421709430404e-13,0.000514887371750983
"5846",-238.53389246051,-238.533892460511,-238.534406852849,3.97903932025656e-13,0.000514260061771465
"5847",-239.070207033024,-239.070207033025,-239.070720799108,7.38964445190504e-13,0.000513634128205709
"5848",-239.607138680546,-239.607138680546,-239.607651821814,3.97903932025656e-13,0.000513009634233619
"5849",-240.144687445363,-240.144687445364,-240.145199963216,4.54747350886464e-13,0.000512386537900755
"5850",-240.682853369808,-240.682853369808,-240.683365265642,1.70530256582424e-13,0.000511764837789253
"5851",-241.221636496252,-241.221636496253,-241.222147771439,4.2632564145606e-13,0.000511144507738703
"5852",-241.761036867112,-241.761036867113,-241.761547523084,5.40012479177676e-13,0.000510525609366819
"5853",-242.301054524845,-242.301054524845,-242.301564562978,5.40012479177676e-13,0.000509908085606248
"5854",-242.841689511949,-242.84168951195,-242.842198933624,6.53699316899292e-13,0.000509291941061529
"5855",-243.382941870968,-243.382941870969,-243.383450677583,5.11590769747272e-13,0.000508677194483886
"5856",-243.924811644485,-243.924811644485,-243.925319837371,3.12638803734444e-13,0.000508063777670209
"5857",-244.467298875127,-244.467298875128,-244.467806455698,8.24229573481716e-13,0.000507451773373302
"5858",-245.010403605564,-245.010403605564,-245.010910575149,7.105427357601e-13,0.00050684109822019
"5859",-245.554125878506,-245.554125878507,-245.554632238476,5.11590769747272e-13,0.000506231791017941
"5860",-246.09846573671,-246.09846573671,-246.098971488432,1.4210854715202e-13,0.0005056238510871
"5861",-246.643423222971,-246.643423222971,-246.643928367797,5.40012479177676e-13,0.000505017261953955
"5862",-247.18899838013,-247.18899838013,-247.189502919405,4.54747350886464e-13,0.000504412016831712
"5863",-247.735191251069,-247.735191251069,-247.735695186112,5.11590769747272e-13,0.000503808089474145
"5864",-248.282001878713,-248.282001878714,-248.282505210886,7.105427357601e-13,0.000503205522409678
"5865",-248.829430306033,-248.829430306033,-248.829933036672,7.38964445190504e-13,0.000502604291210518
"5866",-249.377476576038,-249.377476576038,-249.377978706464,5.96855898038484e-13,0.000502004380425136
"5867",-249.926140731783,-249.926140731783,-249.926642263309,2.27373675443232e-13,0.000501405780596431
"5868",-250.475422816366,-250.475422816366,-250.475923750338,4.2632564145606e-13,0.000500808525418006
"5869",-251.025322872928,-251.025322872928,-251.025823210655,3.12638803734444e-13,0.0005002125792124
"5870",-251.575840944652,-251.575840944652,-251.576340687435,4.83169060316868e-13,0.000499617932380292
"5871",-252.126977074766,-252.126977074766,-252.127476223919,4.2632564145606e-13,0.000499024598531128
"5872",-252.67873130654,-252.678731306541,-252.679229863363,7.38964445190504e-13,0.000498432563946327
"5873",-253.231103683289,-253.231103683289,-253.231601649085,2.55795384873636e-13,0.000497841831724855
"5874",-253.784094248369,-253.78409424837,-253.784591624419,7.105427357601e-13,0.000497252378688251
"5875",-254.337703045182,-254.337703045183,-254.338199832803,6.53699316899292e-13,0.000496664242422118
"5876",-254.891930117173,-254.891930117173,-254.892426317628,5.96855898038484e-13,0.000496077368102088
"5877",-255.446775507828,-255.446775507829,-255.447271122417,6.82121026329696e-13,0.000495491792148917
"5878",-256.00223926068,-256.002239260681,-256.002734290663,8.5265128291212e-13,0.000494907475731665
"5879",-256.558321419305,-256.558321419306,-256.558815865963,5.6843418860808e-13,0.000494324439760496
"5880",-257.115022027322,-257.115022027322,-257.115515891948,5.11590769747272e-13,0.000493742695430455
"5881",-257.672341128393,-257.672341128394,-257.672834412228,3.41060513164848e-13,0.000493162189734941
"5882",-258.230278766227,-258.230278766228,-258.230771470515,6.82121026329696e-13,0.00049258292977794
"5883",-258.788834984573,-258.788834984574,-258.789327110598,5.11590769747272e-13,0.000492004950389702
"5884",-259.348009827228,-259.348009827229,-259.34850137624,9.66338120633736e-13,0.000491428221687351
"5885",-259.907803338029,-259.90780333803,-259.908294311276,5.11590769747272e-13,0.000490852738502801
"5886",-260.468215560861,-260.468215560862,-260.468705959611,5.6843418860808e-13,0.000490278523962329
"5887",-261.029246539651,-261.029246539652,-261.02973636511,6.82121026329696e-13,0.000489705514150396
"5888",-261.59089631837,-261.59089631837,-261.591385571779,6.82121026329696e-13,0.000489133744749348
"5889",-262.153164941034,-262.153164941035,-262.153653623676,6.82121026329696e-13,0.000488563255930052
"5890",-262.716052451704,-262.716052451704,-262.716540564746,5.11590769747272e-13,0.000487993934063291
"5891",-263.279558894484,-263.279558894484,-263.280046439203,3.97903932025656e-13,0.000487425888407556
"5892",-263.843684313523,-263.843684313524,-263.844171291092,7.95807864051312e-13,0.00048685901521961
"5893",-264.408428753015,-264.408428753016,-264.408915164661,7.95807864051312e-13,0.000486293367112922
"5894",-264.973792257199,-264.9737922572,-264.974278104144,9.09494701772928e-13,0.000485728940453178
"5895",-265.539774870356,-265.539774870357,-265.540260153843,5.11590769747272e-13,0.000485165756037187
"5896",-266.106376636815,-266.106376636816,-266.106861358016,7.38964445190504e-13,0.000484603742506251
"5897",-266.673597600948,-266.673597600949,-266.674081761072,6.25277607468888e-13,0.000484042936622187
"5898",-267.241437807172,-267.241437807173,-267.241921407404,7.38964445190504e-13,0.000483483316342515
"5899",-267.809897299949,-267.809897299949,-267.810380341502,6.25277607468888e-13,0.000482924907861393
"5900",-268.378976123785,-268.378976123786,-268.37945860784,1.02318153949454e-12,0.000482367678511619
"5901",-268.948674323232,-268.948674323233,-268.949156251007,1.02318153949454e-12,0.000481811666986909
"5902",-269.518991942886,-269.518991942887,-269.519473315528,7.95807864051312e-13,0.000481256800053398
"5903",-270.089929027391,-270.089929027391,-270.090409846077,5.6843418860808e-13,0.000480703111461644
"5904",-270.661485621432,-270.661485621433,-270.661965887384,9.09494701772928e-13,0.000480150643257682
"5905",-271.233661769741,-271.233661769742,-271.23414148409,5.11590769747272e-13,0.000479599304480827
"5906",-271.806457517096,-271.806457517097,-271.806936681011,1.02318153949454e-12,0.000479049134279319
"5907",-272.379872908319,-272.379872908319,-272.380351522979,5.11590769747272e-13,0.000478500142427452
"5908",-272.953907988278,-272.953907988278,-272.954386054844,6.25277607468888e-13,0.000477952310291352
"5909",-273.528562801886,-273.528562801887,-273.529040321525,8.5265128291212e-13,0.000477405644975115
"5910",-274.103837394101,-274.103837394102,-274.104314367942,6.25277607468888e-13,0.000476860106822796
"5911",-274.679731809929,-274.679731809929,-274.680208239124,5.6843418860808e-13,0.000476315721176235
"5912",-275.256246094417,-275.256246094418,-275.256721980141,8.5265128291212e-13,0.000475772508150563
"5913",-275.833380292662,-275.833380292663,-275.833855636055,4.54747350886464e-13,0.000475230435418861
"5914",-276.411134449804,-276.411134449805,-276.411609251978,3.97903932025656e-13,0.000474689473381806
"5915",-276.98950861103,-276.98950861103,-276.989982873132,3.97903932025656e-13,0.000474149657835654
"5916",-277.568502821572,-277.568502821572,-277.568976544751,3.97903932025656e-13,0.000473610990713746
"5917",-278.148117126707,-278.148117126707,-278.148590312076,3.41060513164848e-13,0.000473073434689719
"5918",-278.72835157176,-278.728351571761,-278.728824220449,5.6843418860808e-13,0.000472537007662477
"5919",-279.3092062021,-279.309206202101,-279.30967831522,7.95807864051312e-13,0.000472001691452562
"5920",-279.890681063144,-279.890681063144,-279.891152641842,7.38964445190504e-13,0.000471467522878855
"5921",-280.472776200351,-280.472776200352,-280.473247245713,3.41060513164848e-13,0.00047093443757007
"5922",-281.055491659231,-281.055491659232,-281.055962172383,5.6843418860808e-13,0.000470402477685816
"5923",-281.638827485337,-281.638827485338,-281.63929746738,3.97903932025656e-13,0.000469871618910433
"5924",-282.222783724269,-282.22278372427,-282.223253176308,6.82121026329696e-13,0.000469341863802319
"5925",-282.807360421672,-282.807360421673,-282.807829344826,3.41060513164848e-13,0.0004688132265106
"5926",-283.39255762324,-283.392557623241,-283.393026018608,3.41060513164848e-13,0.000468285687378556
"5927",-283.978375374711,-283.978375374711,-283.978843243336,6.82121026329696e-13,0.000467759191352335
"5928",-284.564813721869,-284.564813721869,-284.565281064908,3.97903932025656e-13,0.000467233850874105
"5929",-285.151872710546,-285.151872710547,-285.152339529044,7.95807864051312e-13,0.000466709554527878
"5930",-285.73955238662,-285.739552386621,-285.740018681688,5.11590769747272e-13,0.00046618636856377
"5931",-286.327852796016,-286.327852796016,-286.328318568744,6.82121026329696e-13,0.000465664273097577
"5932",-286.916773984703,-286.916773984703,-286.917239236118,3.97903932025656e-13,0.000465143202280194
"5933",-287.5063159987,-287.5063159987,-287.50678072993,6.25277607468888e-13,0.000464623259292751
"5934",-288.096478884069,-288.09647888407,-288.096943096172,7.95807864051312e-13,0.000464104372661422
"5935",-288.687262686923,-288.687262686924,-288.687726380946,1.70530256582424e-13,0.000463586533296922
"5936",-289.278667453419,-289.278667453419,-289.279130630439,6.82121026329696e-13,0.000463069770518576
"5937",-289.87069322976,-289.870693229761,-289.871155890847,4.54747350886464e-13,0.000462554075975952
"5938",-290.463340062198,-290.463340062199,-290.463802208378,4.54747350886464e-13,0.000462039406148751
"5939",-291.056607997031,-291.056607997032,-291.057069629412,7.95807864051312e-13,0.000461525845014354
"5940",-291.650497080604,-291.650497080605,-291.650958200175,6.25277607468888e-13,0.000461013271780941
"5941",-292.245007359308,-292.245007359309,-292.245467967177,6.25277607468888e-13,0.00046050180502788
"5942",-292.840138879583,-292.840138879584,-292.840598976765,6.82121026329696e-13,0.000459991352939948
"5943",-293.435891687915,-293.435891687916,-293.436351275471,6.25277607468888e-13,0.000459481961540775
"5944",-294.032265830836,-294.032265830837,-294.032724909783,5.11590769747272e-13,0.000458973586344058
"5945",-294.629261354928,-294.629261354929,-294.629719926311,9.09494701772928e-13,0.000458466255646384
"5946",-295.226878306817,-295.226878306818,-295.227336371666,6.82121026329696e-13,0.000457959953369946
"5947",-295.825116733178,-295.825116733179,-295.825574292543,6.82121026329696e-13,0.000457454699913873
"5948",-296.423976680734,-296.423976680735,-296.424433735622,9.09494701772928e-13,0.000456950454030158
"5949",-297.023458196255,-297.023458196255,-297.023914747689,5.6843418860808e-13,0.000456447230436141
"5950",-297.623561326556,-297.623561326557,-297.624017375557,1.19371179607697e-12,0.000455945026860638
"5951",-298.224286118503,-298.224286118503,-298.224741666104,8.5265128291212e-13,0.000455443855066462
"5952",-298.825632619007,-298.825632619007,-298.826087666196,7.38964445190504e-13,0.000454943670964658
"5953",-299.427600875028,-299.427600875028,-299.428055422858,7.38964445190504e-13,0.000454444539044752
"5954",-300.030190933572,-300.030190933573,-300.030644983009,7.95807864051312e-13,0.000453946371638647
"5955",-300.633402841696,-300.633402841697,-300.633856393774,7.38964445190504e-13,0.000453449238804082
"5956",-301.2372366465,-301.237236646501,-301.2376897022,7.95807864051312e-13,0.000452953085656627
"5957",-301.841692395136,-301.841692395137,-301.842144955452,9.09494701772928e-13,0.000452457925777083
"5958",-302.446770134802,-302.446770134802,-302.447222200761,6.82121026329696e-13,0.000451963792632792
"5959",-303.052469912742,-303.052469912743,-303.052921485321,6.25277607468888e-13,0.000451470635771001
"5960",-303.658791776251,-303.658791776252,-303.659242856458,7.95807864051312e-13,0.000450978484908715
"5961",-304.265735772672,-304.265735772672,-304.266186361466,5.11590769747272e-13,0.000450487294366142
"5962",-304.873301949392,-304.873301949393,-304.873752047761,7.38964445190504e-13,0.000449997089598919
"5963",-305.48149035385,-305.481490353851,-305.481939962783,9.66338120633736e-13,0.000449507873335864
"5964",-306.090301033533,-306.090301033533,-306.090750154009,9.09494701772928e-13,0.000449019636430625
"5965",-306.699734035973,-306.699734035974,-306.700182668971,1.08002495835535e-12,0.000448532377634869
"5966",-307.309789408753,-307.309789408753,-307.310237555249,5.11590769747272e-13,0.00044804609399518
"5967",-307.920467199503,-307.920467199503,-307.920914860458,5.11590769747272e-13,0.00044756077045649
"5968",-308.531767455902,-308.531767455902,-308.532214632288,6.82121026329696e-13,0.000447076417701808
"5969",-309.143690225676,-309.143690225677,-309.144136918455,8.5265128291212e-13,0.000446593026925735
"5970",-309.756235556602,-309.756235556603,-309.756681766732,7.95807864051312e-13,0.000446110593698035
"5971",-310.369403496502,-310.369403496503,-310.369849224945,6.25277607468888e-13,0.000445629121258673
"5972",-310.983194093249,-310.983194093249,-310.983639340977,6.25277607468888e-13,0.000445148619779401
"5973",-311.597607394763,-311.597607394764,-311.59805216271,4.54747350886464e-13,0.000444669052443447
"5974",-312.212643449014,-312.212643449015,-312.213087738145,8.5265128291212e-13,0.000444190448911308
"5975",-312.828302304019,-312.82830230402,-312.82874611525,7.95807864051312e-13,0.000443712761400206
"5976",-313.444584007845,-313.444584007846,-313.445027342134,7.95807864051312e-13,0.000443236030763794
"5977",-314.061488608607,-314.061488608608,-314.061931466912,3.97903932025656e-13,0.000442760257060359
"5978",-314.679016154469,-314.67901615447,-314.679458537723,9.09494701772928e-13,0.000442285416768384
"5979",-315.297166693643,-315.297166693643,-315.297608602777,4.54747350886464e-13,0.000441811506423195
"5980",-315.91594027439,-315.91594027439,-315.916381710331,3.41060513164848e-13,0.00044133852216266
"5981",-316.535336945022,-316.535336945022,-316.535777908715,6.82121026329696e-13,0.000440866483306324
"5982",-317.155356753896,-317.155356753896,-317.155797246264,2.27373675443232e-13,0.00044039536530982
"5983",-317.775999749422,-317.775999749422,-317.776439771368,3.97903932025656e-13,0.000439925150731324
"5984",-318.397265980056,-318.397265980057,-318.397705532539,4.54747350886464e-13,0.000439455893606389
"5985",-319.019155494305,-319.019155494306,-319.019594578232,7.38964445190504e-13,0.000438987544163383
"5986",-319.641668340724,-319.641668340724,-319.642106957002,6.25277607468888e-13,0.000438520100074169
"5987",-320.264804567917,-320.264804567917,-320.265242717467,2.8421709430404e-13,0.000438053575998909
"5988",-320.888564224538,-320.888564224539,-320.88900190829,3.41060513164848e-13,0.000437587982677901
"5989",-321.51294735929,-321.51294735929,-321.513384578153,3.41060513164848e-13,0.000437123296646247
"5990",-322.137954020925,-322.137954020926,-322.138390775774,5.6843418860808e-13,0.000436659485461677
"5991",-322.763584258244,-322.763584258244,-322.764020550023,2.27373675443232e-13,0.000436196617876194
"5992",-323.389838120098,-323.389838120099,-323.390273949673,5.6843418860808e-13,0.000435734614344763
"5993",-324.016715655388,-324.016715655388,-324.017151023663,2.8421709430404e-13,0.000435273516346313
"5994",-324.644216913063,-324.644216913063,-324.644651820935,1.13686837721616e-13,0.000434813313313853
"5995",-325.272341942121,-325.272341942122,-325.272776390497,2.8421709430404e-13,0.000434354016498717
"5996",-325.901090791613,-325.901090791613,-325.901524781376,1.13686837721616e-13,0.000433895603515477
"5997",-326.530463510635,-326.530463510635,-326.530897042679,1.70530256582424e-13,0.00043343808226326
"5998",-327.160460148337,-327.160460148337,-327.160893223537,1.13686837721616e-13,0.000432981437061275
"5999",-327.791080753915,-327.791080753915,-327.791513373179,4.54747350886464e-13,0.000432525698592867
"6000",-328.422325376617,-328.422325376617,-328.422757540784,2.27373675443232e-13,0.000432070797767525
"6001",-329.054194065739,-329.05419406574,-329.054625775726,4.54747350886464e-13,0.000431616813110103
"6002",-329.68668687063,-329.68668687063,-329.687118127289,0,0.000431163681268942
"6003",-330.319803840684,-330.319803840685,-330.32023464491,1.70530256582424e-13,0.000430711442245379
"6004",-330.95354502535,-330.953545025351,-330.953975378003,3.97903932025656e-13,0.000430260064449572
"6005",-331.587910474124,-331.587910474124,-331.58834037608,2.27373675443232e-13,0.000429809561632855
"6006",-332.222900236552,-332.222900236552,-332.223329688677,2.8421709430404e-13,0.000429359923512007
"6007",-332.85851436223,-332.85851436223,-332.858943365368,1.70530256582424e-13,0.00042891112940624
"6008",-333.494752900806,-333.494752900806,-333.495181455828,2.8421709430404e-13,0.000428463205964791
"6009",-334.131615901975,-334.131615901976,-334.132044009756,3.97903932025656e-13,0.000428016155347821
"6010",-334.769103415486,-334.769103415486,-334.769531076844,3.41060513164848e-13,0.000427569923692084
"6011",-335.407215491135,-335.407215491135,-335.407642706961,3.41060513164848e-13,0.000427124582761285
"6012",-336.045952178769,-336.045952178769,-336.046378949905,4.54747350886464e-13,0.00042668008215796
"6013",-336.685313528286,-336.685313528286,-336.685739855563,2.8421709430404e-13,0.000426236412508163
"6014",-337.325299589634,-337.325299589634,-337.32572547393,5.6843418860808e-14,0.000425793619665993
"6015",-337.965910412812,-337.965910412811,-337.966335854935,1.13686837721616e-13,0.00042535163556312
"6016",-338.607146047867,-338.607146047867,-338.607571048689,2.8421709430404e-13,0.000424910522190625
"6017",-339.2490065449,-339.2490065449,-339.249431105241,2.8421709430404e-13,0.000424470228468921
"6018",-339.89149195406,-339.89149195406,-339.891916074776,1.70530256582424e-13,0.000424030789115792
"6019",-340.534602325547,-340.534602325547,-340.53502600745,3.41060513164848e-13,0.000423592162711151
"6020",-341.178337709613,-341.178337709613,-341.178760953539,5.6843418860808e-14,0.00042315437158591
"6021",-341.822698156558,-341.822698156558,-341.823120963342,2.27373675443232e-13,0.000422717414207074
"6022",-342.467683716735,-342.467683716735,-342.468106087232,2.8421709430404e-13,0.000422281311314943
"6023",-343.113294440547,-343.113294440546,-343.113716375533,1.70530256582424e-13,0.000421845984215574
"6024",-343.759530378447,-343.759530378447,-343.759951878786,2.27373675443232e-13,0.000421411520014292
"6025",-344.40639158094,-344.40639158094,-344.406812647441,2.27373675443232e-13,0.000420977864733718
"6026",-345.053878098582,-345.053878098582,-345.054298732033,2.27373675443232e-13,0.000420544997067562
"6027",-345.701989981978,-345.701989981978,-345.702410183218,5.6843418860808e-14,0.000420112968381736
"6028",-346.350727281786,-346.350727281785,-346.351147051641,3.97903932025656e-13,0.000419681764245117
"6029",-347.000090048713,-347.000090048713,-347.000509388,0,0.000419251375794905
"6030",-347.65007833352,-347.65007833352,-347.650497243017,5.6843418860808e-14,0.000418821766667632
"6031",-348.300692187016,-348.300692187016,-348.301110667537,1.70530256582424e-13,0.000418392969933401
"6032",-348.951931660063,-348.951931660063,-348.952349712421,0,0.000417964986956787
"6033",-349.603796803572,-349.603796803572,-349.604214428575,1.13686837721616e-13,0.000417537809954571
"6034",-350.256287668509,-350.256287668508,-350.256704866931,1.70530256582424e-13,0.000417111407108872
"6035",-350.909404305887,-350.909404305887,-350.909821078567,5.6843418860808e-14,0.000416685842626885
"6036",-351.563146766773,-351.563146766773,-351.563563114478,1.13686837721616e-13,0.000416261044234978
"6037",-352.217515102284,-352.217515102284,-352.217931025813,1.70530256582424e-13,0.000415837044775991
"6038",-352.87250936359,-352.87250936359,-352.872924863739,2.8421709430404e-13,0.000415413840784806
"6039",-353.52812960191,-353.52812960191,-353.52854467948,1.70530256582424e-13,0.000414991437546752
"6040",-354.184375868517,-354.184375868517,-354.184790524275,1.13686837721616e-13,0.000414569800516462
"6041",-354.841248214733,-354.841248214733,-354.841662449456,5.6843418860808e-14,0.000414148939695047
"6042",-355.498746691934,-355.498746691933,-355.499160506435,1.13686837721616e-13,0.000413728892527887
"6043",-356.156871351545,-356.156871351545,-356.157284746576,1.70530256582424e-13,0.000413309595150402
"6044",-356.815622245045,-356.815622245045,-356.816035221397,0,0.000412891089667133
"6045",-357.474999423963,-357.474999423963,-357.475411982413,1.13686837721616e-13,0.000412473359658105
"6046",-358.135002939881,-358.13500293988,-358.13541508119,2.27373675443232e-13,0.000412056390407867
"6047",-358.795632844431,-358.795632844431,-358.796044569407,1.70530256582424e-13,0.0004116402286235
"6048",-359.456889189299,-359.456889189298,-359.457300498667,4.54747350886464e-13,0.000411224791973641
"6049",-360.118772026221,-360.118772026221,-360.119182920768,1.13686837721616e-13,0.000410810141540985
"6050",-360.781281406985,-360.781281406985,-360.781691887494,1.13686837721616e-13,0.000410396272837454
"6051",-361.444417383433,-361.444417383433,-361.444827450641,1.13686837721616e-13,0.00040998314205587
"6052",-362.108180007457,-362.108180007456,-362.108589662125,6.25277607468888e-13,0.000409570771584322
"6053",-362.772569331,-362.772569331,-362.772978573909,1.70530256582424e-13,0.000409159180287944
"6054",-363.43758540606,-363.437585406059,-363.437994237936,7.95807864051312e-13,0.000408748315893215
"6055",-364.103228284684,-364.103228284684,-364.103636706308,6.25277607468888e-13,0.000408338230618699
"6056",-364.769498018975,-364.769498018974,-364.769906031093,7.38964445190504e-13,0.000407928892248388
"6057",-365.436394661084,-365.436394661083,-365.436802264466,2.8421709430404e-13,0.000407520323738475
"6058",-366.103918263216,-366.103918263215,-366.104325458567,3.41060513164848e-13,0.000407112458610248
"6059",-366.772068877629,-366.772068877628,-366.772475665731,5.11590769747272e-13,0.000406705375617489
"6060",-367.440846556632,-367.440846556631,-367.441252938208,5.6843418860808e-13,0.000406299014986233
"6061",-368.110251352587,-368.110251352586,-368.110657328418,3.41060513164848e-13,0.000405893434048954
"6062",-368.780283317908,-368.780283317908,-368.780688888724,6.25277607468888e-13,0.000405488583202551
"6063",-369.450942505063,-369.450942505063,-369.451347671566,5.11590769747272e-13,0.000405084434435432
"6064",-370.12222896657,-370.122228966569,-370.122633729504,6.82121026329696e-13,0.000404681029056886
"6065",-370.794142755,-370.794142755,-370.794547115145,5.6843418860808e-13,0.000404278402182712
"6066",-371.466683922979,-371.466683922979,-371.467087881027,4.54747350886464e-13,0.000403876468128783
"6067",-372.139852523182,-372.139852523182,-372.140256079869,5.11590769747272e-13,0.000403475268545339
"6068",-372.81364860834,-372.813648608339,-372.814051764402,1.13686837721616e-13,0.000403074805592318
"6069",-373.488072231233,-373.488072231233,-373.488474987412,2.8421709430404e-13,0.000402675084100301
"6070",-374.163123444697,-374.163123444697,-374.163525801681,0,0.000402276049749961
"6071",-374.838802301619,-374.838802301619,-374.83920426017,5.11590769747272e-13,0.000401877775670134
"6072",-375.51510885494,-375.51510885494,-375.51551041575,5.6843418860808e-13,0.000401480194642811
"6073",-376.192043157653,-376.192043157653,-376.19244432147,2.8421709430404e-13,0.000401083361841748
"6074",-376.869605262803,-376.869605262803,-376.870006030317,1.70530256582424e-13,0.000400687217492535
"6075",-377.54779522349,-377.547795223489,-377.548195595439,1.13686837721616e-13,0.000400291811598175
"6076",-378.226613092864,-378.226613092864,-378.227013069943,2.27373675443232e-13,0.000399897098702917
"6077",-378.906058924132,-378.906058924132,-378.906458507039,3.97903932025656e-13,0.000399503084035135
"6078",-379.586132770551,-379.586132770551,-379.586531960023,2.8421709430404e-13,0.000399109806063391
"6079",-380.266834685432,-380.266834685431,-380.267233482158,7.95807864051312e-13,0.000398717217456657
"6080",-380.948164722138,-380.948164722138,-380.948563126828,3.97903932025656e-13,0.000398325336739558
"6081",-381.630122934088,-381.630122934087,-381.630520947472,6.25277607468888e-13,0.000397934187152393
"6082",-382.312709374751,-382.31270937475,-382.313106997509,6.25277607468888e-13,0.000397543716421089
"6083",-382.995924097651,-382.995924097651,-382.996321330494,5.6843418860808e-13,0.000397153956422702
"6084",-383.679767156365,-383.679767156365,-383.680163999968,7.38964445190504e-13,0.000396764870906563
"6085",-384.364238604524,-384.364238604524,-384.36463505961,1.70530256582424e-13,0.000396376508000618
"6086",-385.04933849581,-385.049338495809,-385.049734563061,8.5265128291212e-13,0.000395988826965232
"6087",-385.735066883961,-385.735066883961,-385.735462564067,4.54747350886464e-13,0.000395601834505932
"6088",-386.421423822768,-386.421423822767,-386.421819116398,5.11590769747272e-13,0.000395215511929559
"6089",-387.108409366074,-387.108409366073,-387.108804273989,3.97903932025656e-13,0.000394829949354802
"6090",-387.796023567776,-387.796023567776,-387.7964180906,3.97903932025656e-13,0.00039444501001451
"6091",-388.484266481827,-388.484266481826,-388.484660620255,7.95807864051312e-13,0.000394060766469861
"6092",-389.17313816223,-389.173138162229,-389.173531916964,7.38964445190504e-13,0.000393677223324174
"6093",-389.862638663043,-389.862638663043,-389.863032034754,5.11590769747272e-13,0.000393294350519824
"6094",-390.552768038379,-390.552768038379,-390.55316102773,5.11590769747272e-13,0.000392912140443569
"6095",-391.243526342404,-391.243526342404,-391.243918950089,1.13686837721616e-13,0.000392530624461429
"6096",-391.934913629337,-391.934913629336,-391.935305856058,6.82121026329696e-13,0.000392149810585996
"6097",-392.626929953451,-392.626929953451,-392.627321799847,5.11590769747272e-13,0.000391769634496608
"6098",-393.319575369074,-393.319575369073,-393.319966835838,6.82121026329696e-13,0.000391390151196713
"6099",-394.012849930586,-394.012849930585,-394.013241018389,2.27373675443232e-13,0.000391011338356506
"6100",-394.706753692422,-394.706753692421,-394.707144401887,6.82121026329696e-13,0.000390633147735464
"6101",-395.401286709072,-395.401286709071,-395.401677040922,7.95807864051312e-13,0.000390255680646656
"6102",-396.096449035078,-396.096449035077,-396.096838989961,9.66338120633736e-13,0.000389878859757053
"6103",-396.792240725038,-396.792240725037,-396.792630303621,1.13686837721616e-12,0.000389502706489187
"6104",-397.488661833603,-397.488661833602,-397.489051036565,5.6843418860808e-13,0.000389127232719222
"6105",-398.185712415477,-398.185712415477,-398.186101243455,7.38964445190504e-13,0.000388752393502334
"6106",-398.883392525421,-398.88339252542,-398.883780979078,7.95807864051312e-13,0.000388378218784236
"6107",-399.581702218248,-399.581702218248,-399.582090298221,7.95807864051312e-13,0.00038800467901845
"6108",-400.280641548827,-400.280641548826,-400.281029255787,9.09494701772928e-13,0.000387631811935019
"6109",-400.980210572078,-400.980210572077,-400.980597906703,1.25055521493778e-12,0.000387259620773572
"6110",-401.68040934298,-401.680409342979,-401.680796305898,3.41060513164848e-13,0.000386888057407275
"6111",-402.381237916562,-402.381237916561,-402.381624508433,9.66338120633736e-13,0.000386517153997512
"6112",-403.082696347911,-403.08269634791,-403.083082569386,6.82121026329696e-13,0.000386146901396822
"6113",-403.784784692166,-403.784784692165,-403.785170543883,1.25055521493778e-12,0.000385777286252997
"6114",-404.487503004521,-404.487503004521,-404.487888487133,7.38964445190504e-13,0.000385408322431169
"6115",-405.190851340227,-405.190851340226,-405.191236454358,5.11590769747272e-13,0.000385039984248658
"6116",-405.894829754585,-405.894829754584,-405.89521450089,7.95807864051312e-13,0.000384672300116962
"6117",-406.599438302955,-406.599438302954,-406.599822682076,7.95807864051312e-13,0.00038430525742239
"6118",-407.304677040748,-407.304677040748,-407.305061053328,5.6843418860808e-13,0.000383938856449828
"6119",-408.010546023433,-408.010546023432,-408.010929670104,1.30739863379858e-12,0.00038357308731285
"6120",-408.717045306532,-408.717045306531,-408.717428587921,9.09494701772928e-13,0.000383207946034858
"6121",-409.424174945622,-409.424174945622,-409.424557862386,5.6843418860808e-13,0.000382843460118076
"6122",-410.131934996335,-410.131934996334,-410.132317549094,6.82121026329696e-13,0.000382479594674856
"6123",-410.840325514358,-410.840325514357,-410.840707703734,6.25277607468888e-13,0.000382116351012596
"6124",-411.549346555431,-411.549346555431,-411.549728382065,4.54747350886464e-13,0.000381753747144442
"6125",-412.258998175353,-412.258998175352,-412.259379639867,1.13686837721616e-12,0.00038139176625207
"6126",-412.969280429974,-412.969280429973,-412.969661533,3.97903932025656e-13,0.000381030415495531
"6127",-413.680193375201,-413.680193375201,-413.680574117352,3.41060513164848e-13,0.000380669677885859
"6128",-414.391737066996,-414.391737066996,-414.392117448894,1.70530256582424e-13,0.000380309562174275
"6129",-415.103911561376,-415.103911561376,-415.104291583635,7.95807864051312e-13,0.000379950059042677
"6130",-415.816716914413,-415.816716914413,-415.817096577662,3.97903932025656e-13,0.000379591185651784
"6131",-416.530153182234,-416.530153182233,-416.530532487097,6.25277607468888e-13,0.000379232936092988
"6132",-417.244220421021,-417.244220421021,-417.244599368117,4.54747350886464e-13,0.000378875304400617
"6133",-417.958918687013,-417.958918687013,-417.959297276954,2.8421709430404e-13,0.000378518285404472
"6134",-418.674248036502,-418.674248036501,-418.674626269906,3.41060513164848e-13,0.000378161882798711
"6135",-419.390208525836,-419.390208525835,-419.390586403296,8.5265128291212e-13,0.000377806073457498
"6136",-420.106800211419,-420.106800211419,-420.107177733566,6.25277607468888e-13,0.000377450894088249
"6137",-420.824023149711,-420.824023149711,-420.824400317133,7.38964445190504e-13,0.000377096302757285
"6138",-421.541877397227,-421.541877397226,-421.542254210529,8.5265128291212e-13,0.000376742316966161
"6139",-422.260363010536,-422.260363010535,-422.260739470344,9.66338120633736e-13,0.000376388955978357
"6140",-422.979480046264,-422.979480046263,-422.979856153153,9.66338120633736e-13,0.000376036169052352
"6141",-423.699228561093,-423.699228561093,-423.699604315691,4.54747350886464e-13,0.000375684010567534
"6142",-424.41960861176,-424.419608611759,-424.419984014666,5.11590769747272e-13,0.000375332450863519
"6143",-425.140620255057,-425.140620255056,-425.140995306848,1.02318153949454e-12,0.000374981468348246
"6144",-425.862263547833,-425.862263547832,-425.862638249148,5.11590769747272e-13,0.000374631123765456
"6145",-426.584538546992,-426.584538546991,-426.584912898392,6.82121026329696e-13,0.000374281339383109
"6146",-427.307445309494,-427.307445309493,-427.30781931157,7.95807864051312e-13,0.000373932146851552
"6147",-428.030983892354,-428.030983892353,-428.031357545701,1.02318153949454e-12,0.000373583547307987
"6148",-428.755154352646,-428.755154352645,-428.755527657883,9.66338120633736e-13,0.000373235567970864
"6149",-429.479956747495,-429.479956747494,-429.480329705191,7.38964445190504e-13,0.000372888156223494
"6150",-430.205391134086,-430.205391134086,-430.205763744839,8.5265128291212e-13,0.000372541342352539
"6151",-430.931457569659,-430.931457569658,-430.931829834034,4.54747350886464e-13,0.000372195093060967
"6152",-431.658156111509,-431.658156111508,-431.658528030132,9.66338120633736e-13,0.000371849470456098
"6153",-432.385486816987,-432.385486816986,-432.385858390403,1.25055521493778e-12,0.000371504390839217
"6154",-433.113449743502,-433.113449743502,-433.113820972288,3.41060513164848e-13,0.000371159888702066
"6155",-433.842044948518,-433.842044948517,-433.842415833313,7.38964445190504e-13,0.000370816025981657
"6156",-434.571272489554,-434.571272489554,-434.571643030884,5.6843418860808e-13,0.00037047268732926
"6157",-435.301132424188,-435.301132424187,-435.301502622652,8.5265128291212e-13,0.00037012994871688
"6158",-436.031624810052,-436.031624810052,-436.03199466622,6.82121026329696e-13,0.000369787779233799
"6159",-436.762749704836,-436.762749704835,-436.763119219281,8.5265128291212e-13,0.000369446183710598
"6160",-437.494507166284,-437.494507166283,-437.494876339597,7.38964445190504e-13,0.000369105176694084
"6161",-438.226897252198,-438.226897252197,-438.227266084926,1.02318153949454e-12,0.000368764717727621
"6162",-438.959920020438,-438.959920020437,-438.960288513189,6.82121026329696e-13,0.000368424866418415
"6163",-439.693575528917,-439.693575528916,-439.693943682227,1.08002495835535e-12,0.000368085549863784
"6164",-440.427863835607,-440.427863835606,-440.428231650045,1.25055521493778e-12,0.000367746802896529
"6165",-441.162784998536,-441.162784998535,-441.163152474697,1.19371179607697e-12,0.000367408649609935
"6166",-441.898339075789,-441.898339075787,-441.898706214217,1.36424205265939e-12,0.000367071040796252
"6167",-442.634526125506,-442.634526125505,-442.634892926763,6.82121026329696e-13,0.000366733993502955
"6168",-443.371346205885,-443.371346205884,-443.371712670543,1.13686837721616e-12,0.000366397517958528
"6169",-444.108799375182,-444.108799375181,-444.109165503792,6.25277607468888e-13,0.000366061593309652
"6170",-444.846885691707,-444.846885691706,-444.847251484845,9.09494701772928e-13,0.000365726243706677
"6171",-445.585605213828,-445.585605213827,-445.585970672029,9.66338120633736e-13,0.000365391428635453
"6172",-446.324957999972,-446.32495799997,-446.325323123804,1.02318153949454e-12,0.000365057183212891
"6173",-447.064944108618,-447.064944108617,-447.065308898654,1.13686837721616e-12,0.000364723507951137
"6174",-447.805563598307,-447.805563598307,-447.805928055098,2.8421709430404e-13,0.000364390384610558
"6175",-448.546816527634,-448.546816527634,-448.547180651714,8.5265128291212e-13,0.00036405779455384
"6176",-449.288702955253,-449.288702955252,-449.289066747185,8.5265128291212e-13,0.000363725767499989
"6177",-450.031222939872,-450.031222939871,-450.031586400208,9.66338120633736e-13,0.000363394292027919
"6178",-450.774376540259,-450.774376540258,-450.774739669543,1.36424205265939e-12,0.000363063360467319
"6179",-451.518163815238,-451.518163815237,-451.518526613996,7.38964445190504e-13,0.000362732954010236
"6180",-452.262584823691,-452.26258482369,-452.262947292496,6.82121026329696e-13,0.000362403121638599
"6181",-453.007639624555,-453.007639624555,-453.008001763949,2.8421709430404e-13,0.000362073829770604
"6182",-453.753328276827,-453.753328276827,-453.753690087342,5.6843418860808e-13,0.000361745068917285
"6183",-454.49965083956,-454.499650839559,-454.500012321771,1.36424205265939e-12,0.000361416884594457
"6184",-455.246607371864,-455.246607371864,-455.246968526264,2.27373675443232e-13,0.00036108919196598
"6185",-455.994197932907,-455.994197932905,-455.994558760072,1.30739863379858e-12,0.000360762074846255
"6186",-456.742422581914,-456.742422581913,-456.742783082398,1.08002495835535e-12,0.000360435511358892
"6187",-457.491281378168,-457.491281378166,-457.49164155246,1.36424205265939e-12,0.000360109437237632
"6188",-458.240774381009,-458.240774381008,-458.241134229672,8.5265128291212e-13,0.000359783925273471
"6189",-458.990901649834,-458.990901649833,-458.991261173369,1.02318153949454e-12,0.000359458913529509
"6190",-459.7416632441,-459.741663244099,-459.742022443086,1.19371179607697e-12,0.000359134481672463
"6191",-460.493059223318,-460.493059223318,-460.493418098258,6.25277607468888e-13,0.000358810551798205
"6192",-461.24508964706,-461.24508964706,-461.245448198486,5.6843418860808e-13,0.000358487154137332
"6193",-461.997754574954,-461.997754574952,-461.998112803408,1.59161572810262e-12,0.000358164297838748
"6194",-462.751054066686,-462.751054066684,-462.751411972697,1.47792889038101e-12,0.000357841970799577
"6195",-463.504988181999,-463.504988181997,-463.505345766066,1.47792889038101e-12,0.000357520142052037
"6196",-464.259556980695,-464.259556980694,-464.259914243383,7.38964445190504e-13,0.000357198877397491
"6197",-465.014760522634,-465.014760522633,-465.015117464414,9.09494701772928e-13,0.000356878083192069
"6198",-465.770598867734,-465.770598867733,-465.770955489164,7.38964445190504e-13,0.000356557848591676
"6199",-466.527072075968,-466.527072075968,-466.527428377589,5.11590769747272e-13,0.00035623815251562
"6200",-467.284180207372,-467.284180207371,-467.284536189714,7.38964445190504e-13,0.000355918987633985
"6201",-468.041923322036,-468.041923322035,-468.042278985551,9.09494701772928e-13,0.000355600274451917
"6202",-468.80030148011,-468.800301480109,-468.800656825363,1.02318153949454e-12,0.000355282126104584
"6203",-469.559314741801,-469.559314741799,-469.559669769293,1.4210854715202e-12,0.000354964477416453
"6204",-470.318963167374,-470.318963167374,-470.319317877626,6.82121026329696e-13,0.000354647349412596
"6205",-471.079246817155,-471.079246817153,-471.079601210687,1.81898940354586e-12,0.000354330742150299
"6206",-471.840165751524,-471.840165751522,-471.840519828833,1.87583282240666e-12,0.000354014630855048
"6207",-472.601720030923,-472.601720030922,-472.602073792536,1.08002495835535e-12,0.000353699046268807
"6208",-473.36390971585,-473.363909715849,-473.364263162253,8.5265128291212e-13,0.000353383948047403
"6209",-474.126734866862,-474.126734866861,-474.127087998598,1.19371179607697e-12,0.00035306939273072
"6210",-474.890195544574,-474.890195544574,-474.890548362106,7.95807864051312e-13,0.000352755298493435
"6211",-475.654291809661,-475.65429180966,-475.654644313554,1.30739863379858e-12,0.000352441770913869
"6212",-476.419023722855,-476.419023722854,-476.419375913584,8.5265128291212e-13,0.000352128716859079
"6213",-477.184391344946,-477.184391344945,-477.184743223014,1.19371179607697e-12,0.00035181616604818
"6214",-477.950394736785,-477.950394736783,-477.950746302682,1.30739863379858e-12,0.000351504104843858
"6215",-478.717033959278,-478.717033959277,-478.717385213515,1.19371179607697e-12,0.000351192554214563
"6216",-479.484309073394,-479.484309073393,-479.484660016488,9.09494701772928e-13,0.00035088152069529
"6217",-480.252220140157,-480.252220140156,-480.252570772601,7.95807864051312e-13,0.000350570980023224
"6218",-481.020767220651,-481.020767220649,-481.021117542946,1.30739863379858e-12,0.000350260939755986
"6219",-481.789950376019,-481.789950376018,-481.790300388624,1.36424205265939e-12,0.000349951357560774
"6220",-482.559769667463,-482.559769667461,-482.56011937088,1.30739863379858e-12,0.000349642277646667
"6221",-483.330225156243,-483.330225156241,-483.33057455103,1.53477230924182e-12,0.000349333755757963
"6222",-484.101316903679,-484.101316903678,-484.10166599029,6.82121026329696e-13,0.000349025687453541
"6223",-484.873044971148,-484.873044971147,-484.873393750063,1.47792889038101e-12,0.000348718098986178
"6224",-485.645409420089,-485.645409420088,-485.645757891809,1.19371179607697e-12,0.000348411011097172
"6225",-486.418410311997,-486.418410311996,-486.418758476996,1.53477230924182e-12,0.00034810439668187
"6226",-487.192047708428,-487.192047708427,-487.192395567223,1.02318153949454e-12,0.000347798298415358
"6227",-487.966321670996,-487.966321670994,-487.966669224072,2.1600499167107e-12,0.00034749268623846
"6228",-488.741232261375,-488.741232261374,-488.741579509222,1.4210854715202e-12,0.000347187563163209
"6229",-489.516779541298,-489.516779541297,-489.517126484378,7.38964445190504e-13,0.000346882901971601
"6230",-490.292963572555,-490.292963572554,-490.293310211364,1.30739863379858e-12,0.000346578736303504
"6231",-491.069784417,-491.069784416998,-491.070130752015,1.4210854715202e-12,0.000346275048657807
"6232",-491.847242136541,-491.847242136539,-491.847588168252,1.98951966012828e-12,0.000345971849035842
"6233",-492.625336793149,-492.625336793148,-492.62568252206,1.25055521493778e-12,0.000345669154257933
"6234",-493.404068448853,-493.404068448852,-493.40441387539,8.5265128291212e-13,0.000345366883975795
"6235",-494.183437165741,-494.18343716574,-494.183782290429,1.19371179607697e-12,0.000345065139449652
"6236",-494.963443005962,-494.96344300596,-494.963787829226,1.98951966012828e-12,0.000344763818965532
"6237",-495.744086031723,-495.744086031723,-495.744430554082,7.95807864051312e-13,0.000344463017021623
"6238",-496.525366305292,-496.525366305291,-496.525710527225,1.4210854715202e-12,0.000344162695319339
"6239",-497.307283888995,-497.307283888993,-497.307627810982,1.70530256582424e-12,0.000343862853063537
"6240",-498.089838845217,-498.089838845215,-498.090182467703,1.98951966012828e-12,0.000343563454625939
"6241",-498.873031236406,-498.873031236405,-498.873374559867,1.47792889038101e-12,0.000343264531998844
"6242",-499.656861125067,-499.656861125066,-499.657204149954,1.36424205265939e-12,0.000342966060237093
"6243",-500.441328573765,-500.441328573764,-500.441671300579,1.53477230924182e-12,0.000342668089857501
"6244",-501.226433645126,-501.226433645124,-501.226776074346,1.76214598468505e-12,0.000342370597164909
"6245",-502.012176401835,-502.012176401833,-502.012518533897,1.4210854715202e-12,0.000342073541701127
"6246",-502.798556906635,-502.798556906634,-502.798898742021,1.76214598468505e-12,0.000341776966027663
"6247",-503.585575222334,-503.585575222332,-503.58591676151,1.70530256582424e-12,0.000341480858439214
"6248",-504.373231411794,-504.373231411793,-504.373572655228,7.95807864051312e-13,0.000341185217004103
"6249",-505.161525537941,-505.16152553794,-505.161866486083,9.66338120633736e-13,0.000340890025869012
"6250",-505.95045766376,-505.950457663758,-505.950798317081,1.53477230924182e-12,0.000340595305093117
"6251",-506.740027852295,-506.740027852294,-506.740368211249,1.19371179607697e-12,0.000340301037970558
"6252",-507.530236166652,-507.530236166651,-507.530576231708,1.53477230924182e-12,0.000340007240298812
"6253",-508.321082669996,-508.321082669995,-508.321422441604,1.19371179607697e-12,0.00033971389258769
"6254",-509.112567425552,-509.11256742555,-509.112906904173,1.36424205265939e-12,0.000339421004895368
"6255",-509.904690496605,-509.904690496604,-509.905029682708,1.02318153949454e-12,0.000339128585689186
"6256",-510.697451946502,-510.697451946501,-510.697790840516,1.64845914696343e-12,0.000338836595306202
"6257",-511.490851838649,-511.490851838648,-511.491190441048,1.30739863379858e-12,0.000338545079035635
"6258",-512.284890236513,-512.284890236511,-512.285228547733,1.47792889038101e-12,0.000338253999373928
"6259",-513.07956720362,-513.079567203618,-513.079905224141,1.70530256582424e-12,0.000337963398598817
"6260",-513.874882803557,-513.874882803556,-513.875220533807,7.95807864051312e-13,0.000337673225057289
"6261",-514.670837099974,-514.670837099972,-514.671174540411,1.70530256582424e-12,0.000337383510230604
"6262",-515.467430156578,-515.467430156577,-515.467767307636,1.02318153949454e-12,0.000337094229343471
"6263",-516.264662037138,-516.264662037136,-516.264998899279,1.70530256582424e-12,0.000336805409672181
"6264",-517.062532805484,-517.062532805483,-517.062869379171,1.02318153949454e-12,0.000336517051785168
"6265",-517.861042525507,-517.861042525506,-517.861378811177,1.13686837721616e-12,0.000336229132385069
"6266",-518.660191261158,-518.660191261156,-518.660527259263,1.47792889038101e-12,0.000335941664541761
"6267",-519.459979076447,-519.459979076446,-519.460314787384,1.36424205265939e-12,0.000335654591999579
"6268",-520.260406035448,-520.260406035447,-520.260741459701,1.02318153949454e-12,0.000335368004200198
"6269",-521.061472202295,-521.061472202294,-521.061807340339,1.36424205265939e-12,0.000335081891370548
"6270",-521.863177641181,-521.863177641179,-521.863512493402,1.47792889038101e-12,0.000334796164069284
"6271",-522.665522416361,-522.66552241636,-522.665856983226,1.47792889038101e-12,0.000334510903669316
"6272",-523.468506592153,-523.46850659215,-523.468840874083,2.27373675443232e-12,0.000334226064029552
"6273",-524.272130232932,-524.27213023293,-524.272464230363,1.36424205265939e-12,0.000333941660152104
"6274",-525.076393403137,-525.076393403135,-525.076727116524,1.36424205265939e-12,0.000333657710789304
"6275",-525.881296167267,-525.881296167266,-525.881629597048,1.36424205265939e-12,0.000333374199121605
"6276",-526.686838589883,-526.686838589881,-526.687171736456,1.93267624126747e-12,0.000333091085372161
"6277",-527.493020735607,-527.493020735605,-527.493353599446,1.59161572810262e-12,0.000332808446140809
"6278",-528.29984266912,-528.299842669118,-528.300175250617,1.36424205265939e-12,0.000332526198123073
"6279",-529.107304455167,-529.107304455165,-529.107636754814,1.59161572810262e-12,0.000332244442467156
"6280",-529.915406158553,-529.915406158551,-529.91573817671,1.47792889038101e-12,0.000331963045294703
"6281",-530.724147844144,-530.724147844143,-530.724479581315,1.13686837721616e-12,0.00033168215196322
"6282",-531.533529576869,-531.533529576868,-531.53386103344,1.36424205265939e-12,0.000331401644619089
"6283",-532.343551421718,-532.343551421717,-532.343882598115,1.13686837721616e-12,0.00033112156485815
"6284",-533.15421344374,-533.154213443738,-533.154544340408,1.70530256582424e-12,0.000330841927682513
"6285",-533.965515708048,-533.965515708046,-533.96584632541,2.1600499167107e-12,0.000330562714226601
"6286",-534.777458279816,-534.777458279814,-534.777788618295,2.50111042987555e-12,0.000330283923581809
"6287",-535.59004122428,-535.590041224278,-535.590371284277,1.25055521493778e-12,0.00033000553335949
"6288",-536.403264606736,-536.403264606734,-536.403594388708,2.27373675443232e-12,0.000329727600270946
"6289",-537.217128492543,-537.217128492541,-537.217457996919,1.81898940354586e-12,0.000329450094881389
"6290",-538.031632947122,-538.031632947121,-538.031962174285,1.47792889038101e-12,0.000329172973322578
"6291",-538.846778035955,-538.846778035954,-538.847106986336,1.36424205265939e-12,0.000328896281963642
"6292",-539.662563824586,-539.662563824585,-539.662892498635,1.47792889038101e-12,0.000328620041489369
"6293",-540.478990378621,-540.478990378619,-540.479318776734,1.81898940354586e-12,0.000328344196325325
"6294",-541.296057763727,-541.296057763725,-541.296385886325,2.50111042987555e-12,0.000328068771474954
"6295",-542.113766045635,-542.113766045633,-542.114093893144,1.47792889038101e-12,0.000327793773529983
"6296",-542.932115290135,-542.932115290133,-542.932442862926,1.47792889038101e-12,0.000327519144984301
"6297",-543.751105563081,-543.75110556308,-543.751432861617,1.36424205265939e-12,0.000327244979258068
"6298",-544.57073693039,-544.570736930388,-544.571063955045,1.59161572810262e-12,0.000326971188614245
"6299",-545.391009458038,-545.391009458036,-545.39133620925,2.04636307898909e-12,0.000326697834992173
"6300",-546.211923212065,-546.211923212064,-546.212249690264,1.70530256582424e-12,0.000326424910436662
"6301",-547.033478258575,-547.033478258573,-547.033804464147,1.81898940354586e-12,0.000326152372784216
"6302",-547.85567466373,-547.855674663728,-547.856000597102,1.93267624126747e-12,0.00032588026113034
"6303",-548.678512493758,-548.678512493757,-548.678838155318,1.59161572810262e-12,0.000325608537971256
"6304",-549.501991814948,-549.501991814946,-549.502317205125,1.70530256582424e-12,0.000325337243425539
"6305",-550.326112693649,-550.326112693648,-550.326437812857,1.70530256582424e-12,0.000325066361809845
"6306",-551.150875196278,-551.150875196277,-551.151200044898,1.02318153949454e-12,0.000324795863120952
"6307",-551.976279389308,-551.976279389306,-551.976603967753,1.70530256582424e-12,0.000324525775885265
"6308",-552.802325339278,-552.802325339277,-552.802649647948,1.81898940354586e-12,0.000324256087147146
"6309",-553.629013112791,-553.629013112789,-553.629337152099,1.70530256582424e-12,0.000323986812363231
"6310",-554.456342776509,-554.456342776508,-554.456666546859,9.09494701772928e-13,0.000323717941646318
"6311",-555.284314397158,-555.284314397156,-555.284637898965,1.93267624126747e-12,0.000323449486020699
"6312",-556.112928041528,-556.112928041527,-556.113251275164,1.25055521493778e-12,0.000323181401504224
"6313",-556.942183776469,-556.942183776468,-556.94250674232,1.70530256582424e-12,0.000322913702871741
"6314",-557.772081668897,-557.772081668895,-557.772404367398,1.81898940354586e-12,0.000322646439333996
"6315",-558.602621785787,-558.602621785786,-558.602944217334,1.25055521493778e-12,0.000322379571113807
"6316",-559.433804194181,-559.433804194179,-559.434126359148,1.93267624126747e-12,0.000322113077754427
"6317",-560.26562896118,-560.265628961178,-560.265950859987,1.81898940354586e-12,0.000321847003693532
"6318",-561.09809615395,-561.098096153949,-561.098417786997,1.25055521493778e-12,0.000321581328815101
"6319",-561.93120583972,-561.931205839719,-561.931527207401,1.13686837721616e-12,0.000321316047664388
"6320",-562.764958085782,-562.76495808578,-562.765279188464,1.59161572810262e-12,0.000321051133988615
"6321",-563.599352959489,-563.599352959488,-563.599673797589,1.47792889038101e-12,0.000320786636657466
"6322",-564.434390528261,-564.43439052826,-564.434711102178,9.09494701772928e-13,0.000320522538964751
"6323",-565.270070859576,-565.270070859575,-565.270391169664,1.59161572810262e-12,0.000320258794314188
"6324",-566.10639402098,-566.106394020979,-566.106714067649,7.95807864051312e-13,0.000319995459645006
"6325",-566.94336008008,-566.943360080079,-566.943679863747,9.09494701772928e-13,0.000319732542344631
"6326",-567.780969104545,-567.780969104544,-567.781288625567,1.13686837721616e-12,0.000319469980019305
"6327",-568.619221162111,-568.61922116211,-568.619540420911,4.54747350886464e-13,0.000319207842905289
"6328",-569.458116320573,-569.458116320572,-569.458435317497,1.47792889038101e-12,0.000318946049515656
"6329",-570.297654647792,-570.297654647791,-570.297973383223,1.25055521493778e-12,0.000318684639514566
"6330",-571.137836211693,-571.137836211692,-571.138154686054,5.6843418860808e-13,0.000318423653702937
"6331",-571.978661080262,-571.978661080261,-571.978979293908,9.09494701772928e-13,0.000318163021504114
"6332",-572.820129321549,-572.820129321549,-572.820447274874,5.6843418860808e-13,0.000317902783150581
"6333",-573.662241003671,-573.66224100367,-573.662558697093,7.95807864051312e-13,0.000317642962509357
"6334",-574.504996194804,-574.504996194803,-574.505313628613,6.82121026329696e-13,0.000317383432064666
"6335",-575.34839496319,-575.34839496319,-575.348712137844,6.82121026329696e-13,0.000317124359338061
"6336",-576.192437377135,-576.192437377135,-576.192754292974,6.82121026329696e-13,0.00031686562601918
"6337",-577.037123505008,-577.037123505007,-577.037440162452,1.25055521493778e-12,0.0003166073133688
"6338",-577.882453415241,-577.88245341524,-577.88276981467,1.13686837721616e-12,0.000316349380131919
"6339",-578.728427176331,-578.72842717633,-578.728743318074,1.25055521493778e-12,0.000316091775052207
"6340",-579.575044856839,-579.575044856838,-579.575360741321,1.02318153949454e-12,0.000315834595188025
"6341",-580.422306525389,-580.422306525388,-580.422622152966,4.54747350886464e-13,0.000315577771894393
"6342",-581.270212250669,-581.270212250668,-581.27052762173,1.13686837721616e-12,0.000315321336766483
"6343",-582.118762101432,-582.118762101431,-582.119077216319,7.95807864051312e-13,0.000315065244003376
"6344",-582.967956146494,-582.967956146494,-582.968271005595,2.27373675443232e-13,0.000314809538156435
"6345",-583.817794454736,-583.817794454735,-583.818109058428,9.09494701772928e-13,0.000314554209452034
"6346",-584.668277095102,-584.6682770951,-584.668591443776,1.13686837721616e-12,0.000314299271755969
"6347",-585.5194041366,-585.5194041366,-585.519718230587,5.6843418860808e-13,0.000314044664605939
"6348",-586.371175648305,-586.371175648305,-586.371489488019,6.82121026329696e-13,0.000313790471194952
"6349",-587.223591699353,-587.223591699352,-587.223905285137,1.13686837721616e-12,0.000313536621286858
"6350",-588.076652358946,-588.076652358945,-588.076965691181,1.13686837721616e-12,0.00031328315136403
"6351",-588.930357696349,-588.930357696349,-588.930670775396,5.6843418860808e-13,0.000313030042333295
"6352",-589.784707780893,-589.784707780892,-589.785020607112,1.02318153949454e-12,0.000312777293285826
"6353",-590.639702681973,-590.639702681971,-590.640015255745,1.81898940354586e-12,0.000312524925247137
"6354",-591.495342469048,-591.495342469047,-591.495654790751,6.82121026329696e-13,0.000312272935490188
"6355",-592.351627211641,-592.35162721164,-592.351939281624,1.47792889038101e-12,0.000312021294352038
"6356",-593.208556979341,-593.20855697934,-593.20886879794,1.25055521493778e-12,0.000311769988990407
"6357",-594.0661318418,-594.066131841799,-594.066443409409,1.13686837721616e-12,0.000311519076117595
"6358",-594.924351868737,-594.924351868736,-594.924663185708,1.02318153949454e-12,0.000311268516865137
"6359",-595.783217129934,-595.783217129933,-595.783528196643,5.6843418860808e-13,0.000311018333508883
"6360",-596.642727695236,-596.642727695236,-596.643038512023,5.6843418860808e-13,0.000310768488544388
"6361",-597.502883634557,-597.502883634556,-597.503194201815,1.13686837721616e-12,0.000310519036524348
"6362",-598.363685017873,-598.363685017872,-598.36399533592,1.36424205265939e-12,0.000310269903803007
"6363",-599.225131915225,-599.225131915224,-599.225441984474,1.02318153949454e-12,0.000310021182665543
"6364",-600.08722439672,-600.087224396719,-600.087534217515,5.6843418860808e-13,0.000309772805376141
"6365",-600.949962532529,-600.949962532528,-600.950272105183,1.02318153949454e-12,0.000309524741021527
"6366",-601.813346392889,-601.813346392888,-601.813655717793,7.95807864051312e-13,0.000309277068021863
"6367",-602.6773760481,-602.6773760481,-602.677685125576,5.6843418860808e-13,0.000309029716026865
"6368",-603.54205156853,-603.542051568529,-603.542360398953,1.02318153949454e-12,0.000308782739589564
"6369",-604.407373024611,-604.40737302461,-604.407681608388,1.02318153949454e-12,0.000308536170078311
"6370",-605.273340486838,-605.273340486837,-605.273648824252,9.09494701772928e-13,0.000308289883044544
"6371",-606.139954025775,-606.139954025775,-606.140262117182,3.41060513164848e-13,0.000308043952134907
"6372",-607.007213712048,-607.007213712048,-607.007521557839,3.41060513164848e-13,0.000307798411445237
"6373",-607.875119616351,-607.875119616351,-607.875427216848,4.54747350886464e-13,0.000307553192443688
"6374",-608.743671809441,-608.74367180944,-608.74397916502,1.02318153949454e-12,0.000307308349683399
"6375",-609.612870362143,-609.612870362142,-609.613177473122,1.02318153949454e-12,0.000307063825429554
"6376",-610.482715345344,-610.482715345343,-610.48302221209,7.95807864051312e-13,0.000306819666847868
"6377",-611.35320683,-611.353206829999,-611.353513452861,1.13686837721616e-12,0.000306575856890756
"6378",-612.22434488713,-612.22434488713,-612.224651266454,5.6843418860808e-13,0.000306332394081177
"6379",-613.096129587821,-613.096129587821,-613.096435723934,3.41060513164848e-13,0.000306089258302888
"6380",-613.968561003223,-613.968561003222,-613.968866896494,6.82121026329696e-13,0.000305846490470829
"6381",-614.841639204554,-614.841639204553,-614.841944855352,6.82121026329696e-13,0.000305604091494494
"6382",-615.715364263095,-615.715364263094,-615.715669671716,1.47792889038101e-12,0.000305361987954944
"6383",-616.589736250197,-616.589736250196,-616.590041417,1.13686837721616e-12,0.000305120244974977
"6384",-617.464755237272,-617.464755237271,-617.465060162591,5.6843418860808e-13,0.000304878833914612
"6385",-618.340421295801,-618.3404212958,-618.340725979994,1.47792889038101e-12,0.000304637781482264
"6386",-619.216734497331,-619.216734497331,-619.217038940742,4.54747350886464e-13,0.000304397072562468
"6387",-620.093694913473,-620.093694913472,-620.093999116468,1.13686837721616e-12,0.000304156730454253
"6388",-620.971302615905,-620.971302615904,-620.971606578769,1.13686837721616e-12,0.000303916671737015
"6389",-621.849557676372,-621.84955767637,-621.849861399454,1.36424205265939e-12,0.000303676963124944
"6390",-622.728460166683,-622.728460166682,-622.728763650333,6.82121026329696e-13,0.000303437603822787
"6391",-623.608010158715,-623.608010158714,-623.608313403282,7.95807864051312e-13,0.000303198593375908
"6392",-624.48820772441,-624.488207724409,-624.488510730243,1.36424205265939e-12,0.000302959930534641
"6393",-625.369052935778,-625.369052935777,-625.369355703207,1.13686837721616e-12,0.000302721599046873
"6394",-626.250545864894,-626.250545864893,-626.250848394233,1.02318153949454e-12,0.00030248358220597
"6395",-627.132686583897,-627.132686583897,-627.13298887548,3.41060513164848e-13,0.000302245897628173
"6396",-628.015475164998,-628.015475164997,-628.015777219178,6.82121026329696e-13,0.000302008566794076
"6397",-628.898911680468,-628.898911680467,-628.899213497605,1.02318153949454e-12,0.000301771594704792
"6398",-629.78299620265,-629.782996202649,-629.783297783025,1.36424205265939e-12,0.000301534903963008
"6399",-630.667728803951,-630.66772880395,-630.668030147904,5.6843418860808e-13,0.000301298554236551
"6400",-631.553109556843,-631.553109556842,-631.553410664704,9.09494701772928e-13,0.000301062532114704
"6401",-632.439138533868,-632.439138533867,-632.439439405987,6.82121026329696e-13,0.000300826861578396
"6402",-633.325815807632,-633.325815807631,-633.326116444353,5.6843418860808e-13,0.000300591535126848
"6403",-634.213141450808,-634.213141450807,-634.213441852423,9.09494701772928e-13,0.000300356498888821
"6404",-635.101115536138,-635.101115536138,-635.101415703001,3.41060513164848e-13,0.000300121817646604
"6405",-635.989738136428,-635.989738136427,-635.990038068847,1.02318153949454e-12,0.000299887443325431
"6406",-636.879009324553,-636.879009324552,-636.879309022907,1.02318153949454e-12,0.000299653449004067
"6407",-637.768929173453,-637.768929173452,-637.769228638014,7.95807864051312e-13,0.000299419726258243
"6408",-638.659497756136,-638.659497756136,-638.65979698726,2.27373675443232e-13,0.000299186358622805
"6409",-639.550715145677,-639.550715145676,-639.551014143635,2.27373675443232e-13,0.000298953263245139
"6410",-640.442581415217,-640.442581415217,-640.442880180363,3.41060513164848e-13,0.000298720520023332
"6411",-641.335096637966,-641.335096637966,-641.335395170673,1.13686837721616e-13,0.000298488150892728
"6412",-642.228260887199,-642.228260887199,-642.228559187747,3.41060513164848e-13,0.000298256060726088
"6413",-643.122074236259,-643.122074236259,-643.122372304965,7.95807864051312e-13,0.000298024287370025
"6414",-644.016536758558,-644.016536758557,-644.016834595757,3.41060513164848e-13,0.000297792849691114
"6415",-644.911648527572,-644.911648527571,-644.91194613356,5.6843418860808e-13,0.00029756170836559
"6416",-645.807409616846,-645.807409616846,-645.807706991995,2.27373675443232e-13,0.000297330937381934
"6417",-646.703820099992,-646.703820099992,-646.704117244602,1.13686837721616e-13,0.000297100467411937
"6418",-647.60088005069,-647.600880050691,-647.601176965095,1.13686837721616e-13,0.000296870330278809
"6419",-648.498589542688,-648.498589542689,-648.498886227183,7.95807864051312e-13,0.000296640489045319
"6420",-649.396948649799,-649.3969486498,-649.397245104707,7.95807864051312e-13,0.000296410969056415
"6421",-650.295957445906,-650.295957445906,-650.296253671512,1.13686837721616e-13,0.000296181735534362
"6422",-651.195616004958,-651.195616004958,-651.195912001614,0,0.000295952853375581
"6423",-652.095924400973,-652.095924400973,-652.096220169029,1.13686837721616e-13,0.000295724321557223
"6424",-652.996882708035,-652.996882708035,-652.997178247727,2.27373675443232e-13,0.00029549602483514
"6425",-653.898491000297,-653.898491000297,-653.898786311985,2.27373675443232e-13,0.00029526808777347
"6426",-654.80074935198,-654.800749351981,-654.801044435972,6.82121026329696e-13,0.000295040459569518
"6427",-655.703657837371,-655.703657837372,-655.703952694008,4.54747350886464e-13,0.000294813170228059
"6428",-656.607216530828,-656.607216530828,-656.607511160374,3.41060513164848e-13,0.000294586147465581
"6429",-657.511425506773,-657.511425506773,-657.511719909584,1.13686837721616e-13,0.000294359479136364
"6430",-658.416284839699,-658.416284839699,-658.416579016037,6.82121026329696e-13,0.000294133072158642
"6431",-659.321794604165,-659.321794604166,-659.322088554371,2.27373675443232e-13,0.000293907006430949
"6432",-660.227954874801,-660.227954874801,-660.228248599208,1.13686837721616e-13,0.000293681273770274
"6433",-661.134765726301,-661.134765726302,-661.135059225176,2.27373675443232e-13,0.000293455808258014
"6434",-662.042227233431,-662.042227233431,-662.042520507125,2.27373675443232e-13,0.000293230693315882
"6435",-662.950339471022,-662.950339471022,-662.9506325198,1.13686837721616e-13,0.000293005843249539
"6436",-663.859102513976,-663.859102513976,-663.859395338193,1.13686837721616e-13,0.000292781348868121
"6437",-664.76851643726,-664.768516437259,-664.768809037182,7.95807864051312e-13,0.000292557118680925
"6438",-665.678581315913,-665.678581315913,-665.678873691877,0,0.000292333226108332
"6439",-666.589297225041,-666.589297225041,-666.589589377333,3.41060513164848e-13,0.000292109619438041
"6440",-667.500664239817,-667.500664239817,-667.500956168714,1.13686837721616e-13,0.000291886290032739
"6441",-668.412682435484,-668.412682435484,-668.41297414134,1.13686837721616e-13,0.000291663314154089
"6442",-669.325351887353,-669.325351887354,-669.325643370447,9.09494701772928e-13,0.000291440617018246
"6443",-670.238672670803,-670.238672670803,-670.238963931455,2.27373675443232e-13,0.000291218239768076
"6444",-671.152644861284,-671.152644861285,-671.152935899814,9.09494701772928e-13,0.000290996182062742
"6445",-672.067268534312,-672.067268534313,-672.067559350976,5.6843418860808e-13,0.000290774380370062
"6446",-672.982543765473,-672.982543765473,-672.982834360611,1.13686837721616e-13,0.000290552918794096
"6447",-673.898470630421,-673.898470630422,-673.898761004318,9.09494701772928e-13,0.00029033174198545
"6448",-674.81504920488,-674.815049204881,-674.815339357859,5.6843418860808e-13,0.000290110887904982
"6449",-675.732279564642,-675.732279564643,-675.732569496958,9.09494701772928e-13,0.000289890289724148
"6450",-676.650161785568,-676.650161785569,-676.650451497552,6.82121026329696e-13,0.00028967002165925
"6451",-677.568695943588,-677.568695943589,-677.568985435503,1.25055521493778e-12,0.000289450016541015
"6452",-678.487882114701,-678.487882114701,-678.488171386859,2.27373675443232e-13,0.000289230323240797
"6453",-679.407720374975,-679.407720374975,-679.408009427686,1.13686837721616e-13,0.000289010939485745
"6454",-680.328210800547,-680.328210800548,-680.328499634119,2.27373675443232e-13,0.000288791863003013
"6455",-681.249353467624,-681.249353467625,-681.249642082353,7.95807864051312e-13,0.000288573083904842
"6456",-682.171148452482,-682.171148452483,-682.171436848647,1.47792889038101e-12,0.00028835458298393
"6457",-683.093595831464,-683.093595831465,-683.093884009351,9.09494701772928e-13,0.000288136367968983
"6458",-684.016695680985,-684.016695680987,-684.016983640898,1.13686837721616e-12,0.000287918456476466
"6459",-684.94044807753,-684.940448077531,-684.940735819765,1.25055521493778e-12,0.000287700841232752
"6460",-685.864853097649,-685.864853097651,-685.865140622524,1.13686837721616e-12,0.000287483543150446
"6461",-686.789910817967,-686.789910817968,-686.790198125738,1.25055521493778e-12,0.000287266501652006
"6462",-687.715621315174,-687.715621315176,-687.715908406177,1.70530256582424e-12,0.000287049796068306
"6463",-688.641984666033,-688.641984666034,-688.642271540498,1.25055521493778e-12,0.000286833321155755
"6464",-689.569000947373,-689.569000947374,-689.569287605611,1.02318153949454e-12,0.000286617155449531
"6465",-690.496670236096,-690.496670236097,-690.496956678412,1.59161572810262e-12,0.00028640129554014
"6466",-691.424992609171,-691.424992609173,-691.425278835857,1.25055521493778e-12,0.000286185726539268
"6467",-692.35396814364,-692.353968143641,-692.354254154994,1.13686837721616e-12,0.000285970456857298
"6468",-693.28359691661,-693.283596916612,-693.283882712905,1.47792889038101e-12,0.000285755458649284
"6469",-694.213879005263,-694.213879005265,-694.214164586776,1.93267624126747e-12,0.000285540738166334
"6470",-695.144814486848,-695.144814486849,-695.145099853869,9.09494701772928e-13,0.000285326307456035
"6471",-696.076403438684,-696.076403438686,-696.076688591511,1.13686837721616e-12,0.000285112174133295
"6472",-697.008645938161,-697.008645938163,-697.008930877074,1.36424205265939e-12,0.000284898321718519
"6473",-697.941542062738,-697.941542062739,-697.941826788033,7.95807864051312e-13,0.0002846847648732
"6474",-698.875091889945,-698.875091889946,-698.875376401911,1.36424205265939e-12,0.000284471497005723
"6475",-699.809295497381,-699.809295497382,-699.809579796275,1.59161572810262e-12,0.000284258484815392
"6476",-700.744152962716,-700.744152962717,-700.744437048851,7.95807864051312e-13,0.000284045786379972
"6477",-701.679664363691,-701.679664363692,-701.679948237359,1.59161572810262e-12,0.000283833380332332
"6478",-702.615829778115,-702.615829778117,-702.616113439562,1.70530256582424e-12,0.000283621219279051
"6479",-703.55264928387,-703.552649283871,-703.552932733367,1.13686837721616e-12,0.000283409329587814
"6480",-704.490122958906,-704.490122958908,-704.490406196775,1.25055521493778e-12,0.000283197760585163
"6481",-705.428250881246,-705.428250881247,-705.428533907778,1.25055521493778e-12,0.000282986483630232
"6482",-706.367033128981,-706.367033128982,-706.367315944427,1.02318153949454e-12,0.000282775457125517
"6483",-707.306469780274,-707.306469780275,-707.30675238493,1.36424205265939e-12,0.000282564727669743
"6484",-708.246560913357,-708.246560913359,-708.246843307483,1.25055521493778e-12,0.000282354256052053
"6485",-709.187306606535,-709.187306606536,-709.187588790438,7.95807864051312e-13,0.000282144092053627
"6486",-710.128706938183,-710.128706938184,-710.128988912117,9.09494701772928e-13,0.000281934183734234
"6487",-711.070761986744,-711.070761986745,-711.071043750995,1.02318153949454e-12,0.000281724558939489
"6488",-712.013471830736,-712.013471830737,-712.013753385593,1.02318153949454e-12,0.000281515224375251
"6489",-712.956836548744,-712.956836548745,-712.957117894459,1.02318153949454e-12,0.000281306141171722
"6490",-713.900856219428,-713.900856219428,-713.901137356276,9.09494701772928e-13,0.000281097333651226
"6491",-714.845530921514,-714.845530921516,-714.84581184975,1.70530256582424e-12,0.000280888779082833
"6492",-715.790860733804,-715.790860733804,-715.791141453749,6.82121026329696e-13,0.000280680547137369
"6493",-716.736845735167,-716.736845735167,-716.737126247095,4.54747350886464e-13,0.00028047258894337
"6494",-717.683486004545,-717.683486004545,-717.683766308736,7.95807864051312e-13,0.000280264910069938
"6495",-718.630781620951,-718.630781620951,-718.631061717647,6.82121026329696e-13,0.00028005747323856
"6496",-719.578732663469,-719.57873266347,-719.579012552953,1.25055521493778e-12,0.000279850318455899
"6497",-720.527339211254,-720.527339211255,-720.527618893815,1.13686837721616e-12,0.000279643452996026
"6498",-721.476601343533,-721.476601343534,-721.476880819415,9.09494701772928e-13,0.00027943683219267
"6499",-722.426519139604,-722.426519139605,-722.426798409077,4.54747350886464e-13,0.000279230480481951
"6500",-723.377092678836,-723.377092678837,-723.377371742176,1.02318153949454e-12,0.000279024405251516
"6501",-724.328322040669,-724.32832204067,-724.328600898176,5.6843418860808e-13,0.000278818629232624
"6502",-725.280207304617,-725.280207304617,-725.280485956547,2.27373675443232e-13,0.00027861311060029
"6503",-726.232748550262,-726.232748550262,-726.233026996865,3.41060513164848e-13,0.000278407840262229
"6504",-727.18594585726,-727.185945857261,-727.186224098802,1.13686837721616e-12,0.000278202837199149
"6505",-728.139799305337,-728.139799305338,-728.14007734212,9.09494701772928e-13,0.000277998134030177
"6506",-729.094308974293,-729.094308974293,-729.094586806599,1.13686837721616e-13,0.000277793714161811
"6507",-730.049474943998,-730.049474943998,-730.04975257204,3.41060513164848e-13,0.000277589507241771
"6508",-731.005297294394,-731.005297294394,-731.005574718431,2.27373675443232e-13,0.000277385558618337
"6509",-731.961776105495,-731.961776105495,-731.962053325881,1.13686837721616e-13,0.000277181963307838
"6510",-732.918911457388,-732.918911457388,-732.919188474273,2.27373675443232e-13,0.000276978519685667
"6511",-733.876703430229,-733.876703430229,-733.876980243933,2.27373675443232e-13,0.000276775394939088
"6512",-734.835152104249,-734.835152104249,-734.835428715112,1.13686837721616e-13,0.00027657260963998
"6513",-735.794257559749,-735.79425755975,-735.794533967895,7.95807864051312e-13,0.000276369947956767
"6514",-736.754019877105,-736.754019877105,-736.754296082903,0,0.000276167657203841
"6515",-737.714439136761,-737.714439136762,-737.714715140406,5.6843418860808e-13,0.000275965559056068
"6516",-738.675515419237,-738.675515419237,-738.675791221006,3.41060513164848e-13,0.000275763739095991
"6517",-739.637248805122,-739.637248805123,-739.63752440529,3.41060513164848e-13,0.000275562193573164
"6518",-740.599639375081,-740.599639375081,-740.599914773932,1.13686837721616e-13,0.000275360931694002
"6519",-741.562687209848,-741.562687209848,-741.562962407623,1.13686837721616e-13,0.000275159911519718
"6520",-742.526392390231,-742.526392390231,-742.526667387181,1.13686837721616e-13,0.000274959141347231
"6521",-743.49075499711,-743.490754997111,-743.491029793521,6.82121026329696e-13,0.000274758657660246
"6522",-744.455775111438,-744.455775111438,-744.456049707524,1.13686837721616e-13,0.000274558387264645
"6523",-745.421452814241,-745.421452814241,-745.421727210269,4.54747350886464e-13,0.000274358385056184
"6524",-746.387788186615,-746.387788186615,-746.388062382931,2.27373675443232e-13,0.000274158727866403
"6525",-747.354781309733,-747.354781309732,-747.355055306509,2.27373675443232e-13,0.000273959242256816
"6526",-748.322432264836,-748.322432264835,-748.322706062345,5.6843418860808e-13,0.000273760029494752
"6527",-749.290741133242,-749.290741133242,-749.291014731727,3.41060513164848e-13,0.000273561060711969
"6528",-750.259707996338,-750.259707996338,-750.259981396072,2.27373675443232e-13,0.000273362363640395
"6529",-751.229332935587,-751.229332935587,-751.229606136804,1.13686837721616e-13,0.000273163900546658
"6530",-752.199616032524,-752.199616032525,-752.199889035532,2.27373675443232e-13,0.000272965745307108
"6531",-753.170557368756,-753.170557368757,-753.170830173794,2.27373675443232e-13,0.000272767829387344
"6532",-754.142157025965,-754.142157025965,-754.142429633257,2.27373675443232e-13,0.000272570138126094
"6533",-755.114415085903,-755.114415085902,-755.114687495733,5.6843418860808e-13,0.000272372729601567
"6534",-756.087331630398,-756.087331630398,-756.087603842981,2.27373675443232e-13,0.000272175536756958
"6535",-757.06090674135,-757.06090674135,-757.061178756946,3.41060513164848e-13,0.000271978603236245
"6536",-758.035140500733,-758.035140500732,-758.035412319595,6.82121026329696e-13,0.000271781923015801
"6537",-759.010032990593,-759.010032990593,-759.01030461302,1.13686837721616e-13,0.000271585541444574
"6538",-759.98558429305,-759.98558429305,-759.985855719264,1.13686837721616e-13,0.000271389382032194
"6539",-760.961794490298,-760.961794490298,-760.962065720526,2.27373675443232e-13,0.000271193448188489
"6540",-761.938663664604,-761.938663664604,-761.938934699141,2.27373675443232e-13,0.000270997810266738
"6541",-762.916191898308,-762.916191898308,-762.916462737374,2.27373675443232e-13,0.000270802392344782
"6542",-763.894379273825,-763.894379273825,-763.894649917674,1.13686837721616e-13,0.00027060722886052
"6543",-764.873225873642,-764.873225873642,-764.873496322519,5.6843418860808e-13,0.00027041230969882
"6544",-765.85273178032,-765.852731780319,-765.853002034483,5.6843418860808e-13,0.000270217648043913
"6545",-766.832897076495,-766.832897076494,-766.833167136202,4.54747350886464e-13,0.000270023244691386
"6546",-767.813721844875,-767.813721844875,-767.813991710361,4.54747350886464e-13,0.000269829075546513
"6547",-768.795206168243,-768.795206168243,-768.795475839761,4.54747350886464e-13,0.000269635159248938
"6548",-769.777350129456,-769.777350129455,-769.777619607229,1.13686837721616e-12,0.000269441467157461
"6549",-770.760153811444,-770.760153811444,-770.760423095727,0,0.000269248029277303
"6550",-771.743617297212,-771.743617297212,-771.743886388286,1.13686837721616e-13,0.000269054872204411
"6551",-772.727740669838,-772.727740669837,-772.728009567916,9.09494701772928e-13,0.000268861927745112
"6552",-773.712524012475,-773.712524012474,-773.712792717802,5.6843418860808e-13,0.000268669228746132
"6553",-774.69796740835,-774.697967408349,-774.698235921167,2.27373675443232e-13,0.000268476771457027
"6554",-775.684070940763,-775.684070940762,-775.684339261338,5.6843418860808e-13,0.000268284579859279
"6555",-776.67083469309,-776.670834693091,-776.671102821653,2.27373675443232e-13,0.000268092619742699
"6556",-777.658258748782,-777.658258748781,-777.658526685571,3.41060513164848e-13,0.000267900897699347
"6557",-778.64634319136,-778.64634319136,-778.646610936658,0,0.000267709457373422
"6558",-779.635088104425,-779.635088104425,-779.635355658381,1.13686837721616e-13,0.000267518166355396
"6559",-780.624493571649,-780.624493571648,-780.624760934591,1.02318153949454e-12,0.000267327203767875
"6560",-781.614559676779,-781.614559676779,-781.61482684892,3.41060513164848e-13,0.00026713645345422
"6561",-782.605286503638,-782.605286503637,-782.605553485198,9.09494701772928e-13,0.000266945923484085
"6562",-783.596674136121,-783.59667413612,-783.596940927397,9.09494701772928e-13,0.000266755690348397
"6563",-784.588722658201,-784.588722658201,-784.588989259383,6.82121026329696e-13,0.000266565646641959
"6564",-785.581432153924,-785.581432153923,-785.581698565285,7.95807864051312e-13,0.000266375876925462
"6565",-786.57480270741,-786.574802707409,-786.575068929113,1.02318153949454e-12,0.000266186269019753
"6566",-787.568834402855,-787.568834402855,-787.569100435196,0,0.000265996958176529
"6567",-788.563527324529,-788.563527324529,-788.563793167795,3.41060513164848e-13,0.000265807932575468
"6568",-789.55888155678,-789.55888155678,-789.559147211122,1.13686837721616e-13,0.000265619059352296
"6569",-790.554897184026,-790.554897184026,-790.555162649734,3.41060513164848e-13,0.000265430474781447
"6570",-791.551574290765,-791.551574290765,-791.551839568038,3.41060513164848e-13,0.000265242090551565
"6571",-792.548912961566,-792.548912961565,-792.549178050656,2.27373675443232e-13,0.000265053957922312
"6572",-793.546913281076,-793.546913281076,-793.547178182226,1.13686837721616e-13,0.000264866067573699
"6573",-794.545575334016,-794.545575334015,-794.545840047488,7.95807864051312e-13,0.000264678438827604
"6574",-795.544899205183,-795.544899205182,-795.545163731168,3.41060513164848e-13,0.000264491001898959
"6575",-796.544884979448,-796.544884979448,-796.545149318168,0,0.000264303785883935
"6576",-797.54553274176,-797.545532741759,-797.54579689349,3.41060513164848e-13,0.000264116845451579
"6577",-798.54684257714,-798.54684257714,-798.547106542106,1.13686837721616e-13,0.00026393013013859
"6578",-799.548814570688,-799.548814570688,-799.549078349131,5.6843418860808e-13,0.000263743656538695
"6579",-800.551448807577,-800.551448807577,-800.551712399698,2.27373675443232e-13,0.000263557383053836
"6580",-801.554745373057,-801.554745373057,-801.555008779097,1.13686837721616e-13,0.000263371351055253
"6581",-802.558704352453,-802.558704352453,-802.558967572658,2.27373675443232e-13,0.000263185565202884
"6582",-803.563325831166,-803.563325831165,-803.563588865772,6.82121026329696e-13,0.000263000015040427
"6583",-804.568609894672,-804.568609894672,-804.568872743896,1.13686837721616e-13,0.000262814681360024
"6584",-805.574556628526,-805.574556628525,-805.574819292607,2.27373675443232e-13,0.00026262958791623
"6585",-806.581166118354,-806.581166118353,-806.581428597516,4.54747350886464e-13,0.000262444718342358
"6586",-807.588438449861,-807.58843844986,-807.588700744314,4.54747350886464e-13,0.000262260056613117
"6587",-808.596373708828,-808.596373708828,-808.596635818844,1.13686837721616e-13,0.000262075667626593
"6588",-809.604971981112,-809.604971981112,-809.605233906883,1.13686837721616e-13,0.000261891471254772
"6589",-810.614233352645,-810.614233352645,-810.61449509441,1.13686837721616e-13,0.000261707513187881
"6590",-811.624157909437,-811.624157909436,-811.624419467424,4.54747350886464e-13,0.000261523784333639
"6591",-812.634745737571,-812.634745737571,-812.635007112029,3.41060513164848e-13,0.00026134030208147
"6592",-813.645996923211,-813.645996923211,-813.646258114356,3.41060513164848e-13,0.000261157037335535
"6593",-814.657911552593,-814.657911552593,-814.658172560635,0,0.000260973982707968
"6594",-815.670489712032,-815.670489712032,-815.670750537197,9.09494701772928e-13,0.000260791153997464
"6595",-816.683731487918,-816.683731487918,-816.683992130468,3.41060513164848e-13,0.000260608585642252
"6596",-817.697636966719,-817.697636966719,-817.697897426833,2.27373675443232e-13,0.000260426197400299
"6597",-818.712206234978,-818.712206234978,-818.712466512886,3.41060513164848e-13,0.000260244038599144
"6598",-819.727439379317,-819.727439379318,-819.727699475302,6.82121026329696e-13,0.000260062162998675
"6599",-820.743336486431,-820.743336486431,-820.74359640065,5.6843418860808e-13,0.00025988044364389
"6600",-821.759897643095,-821.759897643096,-821.7601573758,2.27373675443232e-13,0.000259698977029932
"6601",-822.77712293616,-822.777122936161,-822.777382487584,9.09494701772928e-13,0.000259517743153248
"6602",-823.795012452553,-823.795012452555,-823.795271822902,1.47792889038101e-12,0.00025933671519085
"6603",-824.813566279279,-824.813566279281,-824.813825468778,1.25055521493778e-12,0.000259155912009978
"6604",-825.832784503419,-825.832784503419,-825.833043512264,3.41060513164848e-13,0.000258975305650999
"6605",-826.852667212131,-826.852667212132,-826.852926040605,6.82121026329696e-13,0.000258794980675159
"6606",-827.873214492651,-827.873214492652,-827.873473140923,4.54747350886464e-13,0.000258614824675485
"6607",-828.894426432292,-828.894426432293,-828.894684900634,9.09494701772928e-13,0.000258434941080132
"6608",-829.916303118444,-829.916303118445,-829.916561407012,5.6843418860808e-13,0.000258255214527159
"6609",-830.938844638574,-830.938844638574,-830.939102747612,5.6843418860808e-13,0.000258075730714236
"6610",-831.962051080225,-831.962051080227,-831.962309009946,1.13686837721616e-12,0.000257896459863294
"6611",-832.985922531022,-832.985922531022,-832.986180281704,7.95807864051312e-13,0.00025771746766845
"6612",-834.010459078661,-834.010459078662,-834.010716650436,6.82121026329696e-13,0.000257538605806795
"6613",-835.035660810922,-835.035660810921,-835.035918204067,1.13686837721616e-13,0.000257360023169895
"6614",-836.061527815657,-836.061527815657,-836.061785030381,3.41060513164848e-13,0.000257181647698834
"6615",-837.088060180798,-837.088060180798,-837.088317217293,1.13686837721616e-13,0.000257003464049999
"6616",-838.115257994356,-838.115257994356,-838.115514852872,1.13686837721616e-13,0.000256825530757232
"6617",-839.143121344418,-839.143121344418,-839.143378025149,4.54747350886464e-13,0.000256647792014619
"6618",-840.171650319148,-840.171650319149,-840.171906822299,1.25055521493778e-12,0.000256470256460473
"6619",-841.20084500679,-841.200845006791,-841.201101332609,6.82121026329696e-13,0.000256292970353345
"6620",-842.230705495665,-842.230705495665,-842.230961644373,1.13686837721616e-13,0.000256115905165388
"6621",-843.261231874171,-843.261231874172,-843.261487845985,2.27373675443232e-13,0.000255939055895826
"6622",-844.292424230786,-844.292424230787,-844.292680025867,6.82121026329696e-13,0.000255762367875279
"6623",-845.324282654064,-845.324282654065,-845.324538272689,6.82121026329696e-13,0.000255585956693949
"6624",-846.356807232639,-846.35680723264,-846.357062674987,1.36424205265939e-12,0.000255409726083733
"6625",-847.38999805522,-847.389998055221,-847.390253321489,3.41060513164848e-13,0.000255233691161205
"6626",-848.423855210599,-848.4238552106,-848.424110301037,6.82121026329696e-13,0.000255057904777312
"6627",-849.458378787643,-849.458378787644,-849.458633702455,1.02318153949454e-12,0.000254882323855954
"6628",-850.493568875297,-850.493568875298,-850.493823614682,5.6843418860808e-13,0.000254706941918759
"6629",-851.529425562587,-851.529425562588,-851.529680126752,7.95807864051312e-13,0.000254531766239796
"6630",-852.565948938616,-852.565948938617,-852.566203327807,1.13686837721616e-12,0.000254356837281589
"6631",-853.603139092565,-853.603139092565,-853.603393306994,3.41060513164848e-13,0.000254182120037472
"6632",-854.640996113694,-854.640996113693,-854.641250153533,4.54747350886464e-13,0.00025400757427263
"6633",-855.679520091342,-855.679520091343,-855.67977395681,1.36424205265939e-12,0.00025383324726902
"6634",-856.718711114927,-856.718711114927,-856.718964806248,6.82121026329696e-13,0.000253659144823115
"6635",-857.758569273945,-857.758569273945,-857.75882279132,6.82121026329696e-13,0.000253485242157847
"6636",-858.799094657971,-858.799094657971,-858.799348001651,2.27373675443232e-13,0.000253311591555727
"6637",-859.840287356659,-859.84028735666,-859.840540526801,1.02318153949454e-12,0.000253138096634964
"6638",-860.882147459743,-860.882147459743,-860.882400456607,6.82121026329696e-13,0.000252964862756833
"6639",-861.924675057034,-861.924675057035,-861.924927880749,1.70530256582424e-12,0.000252791758532434
"6640",-862.967870238423,-862.967870238424,-862.968122889246,1.36424205265939e-12,0.000252618909213354
"6641",-864.011733093881,-864.011733093882,-864.011985572015,1.02318153949454e-12,0.000252446264562556
"6642",-865.056263713457,-865.056263713459,-865.056516019115,1.81898940354586e-12,0.000252273831968242
"6643",-866.10146218728,-866.10146218728,-866.10171432067,6.82121026329696e-13,0.000252101607565836
"6644",-867.147328605557,-867.147328605559,-867.147580566849,1.25055521493778e-12,0.000251929552598118
"6645",-868.193863058577,-868.193863058579,-868.194114848045,1.70530256582424e-12,0.000251757771744465
"6646",-869.241065636705,-869.241065636706,-869.24131725453,9.09494701772928e-13,0.000251586171805207
"6647",-870.288936430389,-870.28893643039,-870.289187876731,1.59161572810262e-12,0.000251414732321931
"6648",-871.337475530153,-871.337475530154,-871.337726805248,1.02318153949454e-12,0.000251243528081924
"6649",-872.386683026603,-872.386683026604,-872.386934130674,1.02318153949454e-12,0.00025107254635548
"6650",-873.436559010425,-873.436559010427,-873.436809943659,1.70530256582424e-12,0.000250901752590682
"6651",-874.487103572383,-874.487103572384,-874.487354334974,5.6843418860808e-13,0.000250731152015904
"6652",-875.538316803322,-875.538316803323,-875.538567395494,1.36424205265939e-12,0.000250560776341779
"6653",-876.590198794166,-876.590198794167,-876.590449216093,1.36424205265939e-12,0.000250390574081383
"6654",-877.64274963592,-877.642749635921,-877.64299988781,9.09494701772928e-13,0.00025022057990054
"6655",-878.695969419668,-878.695969419669,-878.696219501753,1.25055521493778e-12,0.000250050817553915
"6656",-879.749858236573,-879.749858236575,-879.750108149052,1.47792889038101e-12,0.000249881252716744
"6657",-880.804416177882,-880.804416177883,-880.804665920909,5.6843418860808e-13,0.000249711843790301
"6658",-881.859643334918,-881.859643334919,-881.859892908754,7.95807864051312e-13,0.000249542694885752
"6659",-882.915539799086,-882.915539799087,-882.91578920391,3.41060513164848e-13,0.000249373724509949
"6660",-883.972105661872,-883.972105661872,-883.972354897864,0,0.000249204935163672
"6661",-885.02934101484,-885.02934101484,-885.029590082193,7.95807864051312e-13,0.00024903633844009
"6662",-886.087245949636,-886.087245949637,-886.087494848594,1.13686837721616e-12,0.000248867984917411
"6663",-887.145820557987,-887.145820557989,-887.14606928872,1.47792889038101e-12,0.000248699801740471
"6664",-888.2050649317,-888.205064931701,-888.205313494431,5.6843418860808e-13,0.000248531841306132
"6665",-889.264979162662,-889.264979162663,-889.26522755758,1.59161572810262e-12,0.000248364071221641
"6666",-890.32556334284,-890.325563342841,-890.325811570152,6.82121026329696e-13,0.000248196506035581
"6667",-891.386817564285,-891.386817564285,-891.387065624189,4.54747350886464e-13,0.00024802914051969
"6668",-892.448741919124,-892.448741919125,-892.44898981177,1.13686837721616e-12,0.000247861923641235
"6669",-893.511336499568,-893.51133649957,-893.511584225196,1.25055521493778e-12,0.00024769494632737
"6670",-894.574601397909,-894.57460139791,-894.574848956697,5.6843418860808e-13,0.000247528147088727
"6671",-895.638536706519,-895.63853670652,-895.638784098697,1.02318153949454e-12,0.000247361579004068
"6672",-896.703142517851,-896.703142517851,-896.703389743582,1.13686837721616e-13,0.00024719517319638
"6673",-897.768418924438,-897.768418924439,-897.768665983908,9.09494701772928e-13,0.000247028952624739
"6674",-898.834366018897,-898.834366018898,-898.834612912363,6.82121026329696e-13,0.00024686299003096
"6675",-899.900983893924,-899.900983893925,-899.901230621497,1.02318153949454e-12,0.000246697138567842
"6676",-900.968272642296,-900.968272642297,-900.968519204276,1.25055521493778e-12,0.000246531585999854
"6677",-902.036232356873,-902.036232356874,-902.036478753389,7.95807864051312e-13,0.000246366162861889
"6678",-903.104863130595,-903.104863130597,-903.105109361818,1.47792889038101e-12,0.000246200909730265
"6679",-904.174165056485,-904.174165056485,-904.174411122641,4.54747350886464e-13,0.000246035884116313
"6680",-905.244138227645,-905.244138227646,-905.244384128948,1.25055521493778e-12,0.000245871071926529
"6681",-906.31478273726,-906.314782737261,-906.315028473855,1.25055521493778e-12,0.000245706404851886
"6682",-907.386098678597,-907.386098678598,-907.386344250677,7.95807864051312e-13,0.000245541929151938
"6683",-908.458086145005,-908.458086145007,-908.45833155282,1.47792889038101e-12,0.000245377705065719
"6684",-909.530745229914,-909.530745229914,-909.530990473616,6.82121026329696e-13,0.000245213632232621
"6685",-910.604076026834,-910.604076026836,-910.604321106635,1.25055521493778e-12,0.000245049771119166
"6686",-911.678078629361,-911.678078629362,-911.678323545427,4.54747350886464e-13,0.000244886076603112
"6687",-912.75275313117,-912.752753131171,-912.752997883689,7.95807864051312e-13,0.000244722569597511
"6688",-913.828099626018,-913.828099626018,-913.828344215229,4.54747350886464e-13,0.000244559301931124
"6689",-914.904118207745,-914.904118207746,-914.904362633789,1.13686837721616e-12,0.000244396173925132
"6690",-915.980808970274,-915.980808970274,-915.9810532333,2.27373675443232e-13,0.000244233196263433
"6691",-917.058172007607,-917.058172007609,-917.058416107925,1.36424205265939e-12,0.000244070527955165
"6692",-918.136207413833,-918.136207413834,-918.136451351553,9.09494701772928e-13,0.000243907969756152
"6693",-919.214915283119,-919.21491528312,-919.215159058474,1.02318153949454e-12,0.000243745644190829
"6694",-920.294295709715,-920.294295709717,-920.29453932284,1.47792889038101e-12,0.000243583453739982
"6695",-921.374348787957,-921.374348787958,-921.374592239056,1.02318153949454e-12,0.000243421466599059
"6696",-922.45507461226,-922.455074612261,-922.455317901554,1.36424205265939e-12,0.000243259701294574
"6697",-923.536473277122,-923.536473277122,-923.536716404775,4.54747350886464e-13,0.000243098100315198
"6698",-924.618544877125,-924.618544877126,-924.618787843334,1.59161572810262e-12,0.000242936695371787
"6699",-925.701289506932,-925.701289506933,-925.70153231189,1.13686837721616e-12,0.000242775483850433
"6700",-926.78470726129,-926.784707261291,-926.784949905146,1.02318153949454e-12,0.000242614420060017
"6701",-927.868798235029,-927.86879823503,-927.869040718017,2.27373675443232e-13,0.000242453590722724
"6702",-928.953562523061,-928.953562523063,-928.953804845297,1.36424205265939e-12,0.000242292878201322
"6703",-930.039000220382,-930.039000220384,-930.039242382155,1.59161572810262e-12,0.000242132453894151
"6704",-931.12511142207,-931.12511142207,-931.125353423503,1.13686837721616e-13,0.000241972153677161
"6705",-932.211896223286,-932.211896223286,-932.212138064565,4.54747350886464e-13,0.000241812038244582
"6706",-933.299354719274,-933.299354719276,-933.299596400592,1.47792889038101e-12,0.000241652115211766
"6707",-934.387487005364,-934.387487005365,-934.387728526878,1.02318153949454e-12,0.00024149234968518
"6708",-935.476293176965,-935.476293176966,-935.47653453891,6.82121026329696e-13,0.000241332819180706
"6709",-936.565773329573,-936.565773329573,-936.56601453214,2.27373675443232e-13,0.000241173479939572
"6710",-937.655927558765,-937.655927558766,-937.656168602076,6.82121026329696e-13,0.000241014262515993
"6711",-938.746755960202,-938.746755960203,-938.746996844442,9.09494701772928e-13,0.000240855229422632
"6712",-939.83825862963,-939.838258629631,-939.838499355034,1.02318153949454e-12,0.000240696432147414
"6713",-940.930435662877,-940.930435662878,-940.930676229639,9.09494701772928e-13,0.00024053782840916
"6714",-942.023287155854,-942.023287155856,-942.02352756411,1.36424205265939e-12,0.000240379359786824
"6715",-943.116813204559,-943.11681320456,-943.11705345448,1.59161572810262e-12,0.000240221064015556
"6716",-944.211013905069,-944.21101390507,-944.211253996853,1.02318153949454e-12,0.000240062963599907
"6717",-945.30588935355,-945.305889353551,-945.306129287387,1.13686837721616e-12,0.000239905054903011
"6718",-946.401439646248,-946.401439646249,-946.401679422328,9.09494701772928e-13,0.000239747336106322
"6719",-947.497664879495,-947.497664879496,-947.497904497981,1.02318153949454e-12,0.000239589780045235
"6720",-948.594565149707,-948.594565149708,-948.594804610782,1.36424205265939e-12,0.000239432406951345
"6721",-949.692140553382,-949.692140553383,-949.692379857232,9.09494701772928e-13,0.000239275219325319
"6722",-950.790391187105,-950.790391187105,-950.790630333927,7.95807864051312e-13,0.000239118229101276
"6723",-951.889317147543,-951.889317147544,-951.889556137517,5.6843418860808e-13,0.000238961418093875
"6724",-952.98891853145,-952.988918531451,-952.989157364684,6.82121026329696e-13,0.000238804715720575
"6725",-954.089195435662,-954.089195435662,-954.08943411241,1.13686837721616e-13,0.00023864826712483
"6726",-955.190147957099,-955.190147957101,-955.190386477522,1.25055521493778e-12,0.000238491978764799
"6727",-956.291776192769,-956.29177619277,-956.292014557057,9.09494701772928e-13,0.000238335882010721
"6728",-957.39408023976,-957.394080239761,-957.394318448029,3.41060513164848e-13,0.000238179899346602
"6729",-958.497060195249,-958.497060195251,-958.49729824777,1.93267624126747e-12,0.000238024188646047
"6730",-959.600716156495,-959.600716156496,-959.600954053362,1.13686837721616e-12,0.000237868572372513
"6731",-960.705048220841,-960.705048220842,-960.705285962268,4.54747350886464e-13,0.000237713168277587
"6732",-961.810056485718,-961.810056485719,-961.810294071882,5.6843418860808e-13,0.000237557942831756
"6733",-962.91574104864,-962.915741048641,-962.915978479746,7.95807864051312e-13,0.000237402921267615
"6734",-964.022102007205,-964.022102007207,-964.022339283417,1.13686837721616e-12,0.000237248064145268
"6735",-965.129139459099,-965.1291394591,-965.129376580532,1.02318153949454e-12,0.000237093322136506
"6736",-966.23685350209,-966.236853502091,-966.237090468962,9.09494701772928e-13,0.000236938797080422
"6737",-967.345244234033,-967.345244234034,-967.345481046527,6.82121026329696e-13,0.000236784455902139
"6738",-968.454311752868,-968.454311752869,-968.454548411141,1.25055521493778e-12,0.000236630272005489
"6739",-969.564056156619,-969.56405615662,-969.564292660834,1.25055521493778e-12,0.000236476250050521
"6740",-970.674477543398,-970.6744775434,-970.674713893748,1.93267624126747e-12,0.000236322421975688
"6741",-971.7855760114,-971.785576011401,-971.785812208092,1.13686837721616e-12,0.000236168800056391
"6742",-972.897351658906,-972.897351658907,-972.897587702079,9.09494701772928e-13,0.00023601531666495
"6743",-974.009804584284,-974.009804584285,-974.010040474109,1.25055521493778e-12,0.000235862005217746
"6744",-975.122934885986,-975.122934885988,-975.123170622672,1.47792889038101e-12,0.00023570890163116
"6745",-976.236742662551,-976.236742662553,-976.236978246229,1.81898940354586e-12,0.000235555929980369
"6746",-977.351228012603,-977.351228012605,-977.351463443421,1.25055521493778e-12,0.000235403105950716
"6747",-978.466391034852,-978.466391034853,-978.466626313045,1.47792889038101e-12,0.000235250517856
"6748",-979.582231828093,-979.582231828095,-979.582466953834,1.81898940354586e-12,0.000235098100455522
"6749",-980.698750491209,-980.698750491211,-980.698985464635,1.59161572810262e-12,0.000234945821697141
"6750",-981.815947123168,-981.81594712317,-981.816181944454,1.81898940354586e-12,0.00023479371727031
"6751",-982.933821823023,-982.933821823025,-982.934056492357,1.25055521493778e-12,0.000234641800473168
"6752",-984.052374689916,-984.052374689917,-984.052609207464,1.02318153949454e-12,0.000234490050619818
"6753",-985.171605823072,-985.171605823073,-985.171840188974,1.36424205265939e-12,0.000234338440886384
"6754",-986.291515321804,-986.291515321806,-986.291749536254,1.81898940354586e-12,0.000234187023215759
"6755",-987.412103285512,-987.412103285514,-987.412337348656,1.36424205265939e-12,0.000234035752939454
"6756",-988.533369813682,-988.533369813683,-988.533603725735,1.36424205265939e-12,0.000233884697571907
"6757",-989.655315005885,-989.655315005887,-989.65554876699,2.1600499167107e-12,0.000233733785052426
"6758",-990.777938961781,-990.777938961783,-990.778172572142,1.36424205265939e-12,0.000233583076530319
"6759",-991.901241781115,-991.901241781116,-991.901475240862,3.41060513164848e-13,0.000233432496762664
"6760",-993.02522356372,-993.025223563721,-993.025456872983,9.09494701772928e-13,0.000233282049272976
"6761",-994.149884409513,-994.149884409515,-994.150117568565,1.36424205265939e-12,0.000233131872272252
"6762",-995.275224418503,-995.275224418505,-995.275457427403,1.93267624126747e-12,0.000232981756398187
"6763",-996.40124369078,-996.401243690782,-996.401476549793,1.47792889038101e-12,0.000232831903511643
"6764",-997.527942326526,-997.527942326527,-997.528175035789,1.36424205265939e-12,0.000232682188018085
"6765",-998.655320426007,-998.655320426008,-998.655552985647,7.95807864051312e-13,0.000232532600142776
"6766",-999.783378089577,-999.783378089578,-999.783610499775,1.25055521493778e-12,0.000232383192737773
"6767",-1000.91211541768,-1000.91211541768,-1000.9123476786,1.36424205265939e-12,0.000232233947390248
"6768",-1002.04153251084,-1002.04153251084,-1002.04176462265,1.59161572810262e-12,0.000232084871033544
"6769",-1003.17162946967,-1003.17162946968,-1003.17186143262,1.81898940354586e-12,0.00023193604016114
"6770",-1004.30240639489,-1004.30240639489,-1004.30263820898,1.25055521493778e-12,0.000231787227452318
"6771",-1005.43386338727,-1005.43386338728,-1005.43409505285,2.04636307898909e-12,0.000231638742518303
"6772",-1006.56600054771,-1006.56600054771,-1006.56623206481,1.93267624126747e-12,0.000231490302003423
"6773",-1007.69881797715,-1007.69881797716,-1007.69904934601,9.09494701772928e-13,0.000231342088901298
"6774",-1008.83231577667,-1008.83231577667,-1008.83254699738,6.82121026329696e-13,0.000231193976480415
"6775",-1009.9664940474,-1009.9664940474,-1009.96672512017,1.70530256582424e-12,0.000231046077719399
"6776",-1011.10135289056,-1011.10135289056,-1011.10158381558,1.70530256582424e-12,0.000230898355906173
"6777",-1012.23689240748,-1012.23689240748,-1012.23712318487,1.13686837721616e-12,0.000230750761370913
"6778",-1013.37311269957,-1013.37311269957,-1013.37334332953,1.02318153949454e-12,0.000230603373335136
"6779",-1014.51001386831,-1014.51001386831,-1014.51024435096,1.25055521493778e-12,0.000230456090868469
"6780",-1015.64759601528,-1015.64759601529,-1015.64782635081,1.02318153949454e-12,0.000230308998193429
"6781",-1016.78585924217,-1016.78585924217,-1016.78608943073,1.70530256582424e-12,0.000230162068599715
"6782",-1017.92480365072,-1017.92480365072,-1017.92503369247,1.81898940354586e-12,0.00023001529038047
"6783",-1019.06442934278,-1019.06442934278,-1019.06465923792,1.36424205265939e-12,0.000229868717524617
"6784",-1020.20473642029,-1020.20473642029,-1020.20496616893,1.70530256582424e-12,0.000229722252397591
"6785",-1021.34572498526,-1021.34572498527,-1021.34595458758,1.25055521493778e-12,0.00022957595648998
"6786",-1022.48739513982,-1022.48739513982,-1022.487624596,1.25055521493778e-12,0.000229429854466279
"6787",-1023.62974698616,-1023.62974698617,-1023.62997629633,1.36424205265939e-12,0.000229283874265462
"6788",-1024.77278062658,-1024.77278062658,-1024.77300979093,9.09494701772928e-13,0.000229138094540948
"6789",-1025.91649616344,-1025.91649616344,-1025.91672518208,6.82121026329696e-13,0.000228992421409058
"6790",-1027.06089369921,-1027.06089369922,-1027.06112257238,1.13686837721616e-12,0.000228846976486841
"6791",-1028.20597333646,-1028.20597333646,-1028.20620206424,9.09494701772928e-13,0.000228701622926875
"6792",-1029.35173517783,-1029.35173517783,-1029.35196376048,1.36424205265939e-12,0.000228556532129609
"6793",-1030.49817932604,-1030.49817932604,-1030.49840776366,6.82121026329696e-13,0.000228411531330686
"6794",-1031.64530588393,-1031.64530588393,-1031.64553417664,9.09494701772928e-13,0.000228266649627273
"6795",-1032.7931149544,-1032.7931149544,-1032.7933431024,6.82121026329696e-13,0.000228121970219375
"6796",-1033.94160664046,-1033.94160664046,-1033.9418346439,9.09494701772928e-13,0.000227977452870953
"6797",-1035.09078104519,-1035.0907810452,-1035.09100890426,1.13686837721616e-12,0.000227833108720987
"6798",-1036.24063827179,-1036.24063827179,-1036.24086598659,1.36424205265939e-12,0.000227688878893018
"6799",-1037.3911784235,-1037.39117842351,-1037.39140599424,1.59161572810262e-12,0.000227544840222027
"6800",-1038.54240160371,-1038.54240160371,-1038.54262903051,1.13686837721616e-12,0.000227400937468869
"6801",-1039.69430791585,-1039.69430791585,-1039.69453519891,1.36424205265939e-12,0.000227257233374356
"6802",-1040.84689746346,-1040.84689746346,-1040.84712460288,1.36424205265939e-12,0.000227113626098396
"6803",-1042.00017035017,-1042.00017035017,-1042.00039734613,1.81898940354586e-12,0.000226970202705346
"6804",-1043.1541266797,-1043.1541266797,-1043.15435353237,1.59161572810262e-12,0.000226826939326519
"6805",-1044.30876655586,-1044.30876655586,-1044.30899326541,6.82121026329696e-13,0.000226683855284238
"6806",-1045.46409008254,-1045.46409008254,-1045.46431664912,1.13686837721616e-12,0.000226540911479334
"6807",-1046.62009736373,-1046.62009736374,-1046.62032378744,9.09494701772928e-13,0.000226398069267053
"6808",-1047.77678850352,-1047.77678850352,-1047.77701478458,1.13686837721616e-12,0.00022625546254007
"6809",-1048.93416360607,-1048.93416360607,-1048.93438974461,6.82121026329696e-13,0.000226112972181891
"6810",-1050.09222277563,-1050.09222277563,-1050.09244877179,4.54747350886464e-13,0.000225970618878635
"6811",-1051.25096611656,-1051.25096611656,-1051.25119197054,9.09494701772928e-13,0.000225828475828305
"6812",-1052.4103937333,-1052.4103937333,-1052.41061944522,1.13686837721616e-12,0.000225686445509687
"6813",-1053.57050573037,-1053.57050573038,-1053.57073130038,9.09494701772928e-13,0.000225544571568648
"6814",-1054.73130221241,-1054.73130221241,-1054.73152764066,1.13686837721616e-12,0.000225402843321176
"6815",-1055.89278328411,-1055.89278328411,-1055.89300857078,1.36424205265939e-12,0.000225261302139956
"6816",-1057.05494905028,-1057.05494905028,-1057.05517419551,1.36424205265939e-12,0.000225119895286285
"6817",-1058.21779961581,-1058.21779961581,-1058.21802461972,6.82121026329696e-13,0.000224978595708913
"6818",-1059.38133508569,-1059.38133508569,-1059.3815599485,1.81898940354586e-12,0.000224837529117172
"6819",-1060.54555556499,-1060.54555556499,-1060.54578028678,1.36424205265939e-12,0.000224696547978742
"6820",-1061.71046115887,-1061.71046115888,-1061.71068573986,1.13686837721616e-12,0.000224555770728885
"6821",-1062.87605197261,-1062.87605197261,-1062.87627641294,1.13686837721616e-12,0.000224415152130453
"6822",-1064.04232811153,-1064.04232811153,-1064.04255241133,1.36424205265939e-12,0.00022427464785546
"6823",-1065.20928968108,-1065.20928968108,-1065.20951384047,2.27373675443232e-12,0.000224134272225451
"6824",-1066.37693678679,-1066.37693678679,-1066.37716080597,1.81898940354586e-12,0.000223994087299451
"6825",-1067.54526953428,-1067.54526953429,-1067.54549341339,1.36424205265939e-12,0.000223854043521321
"6826",-1068.71428802927,-1068.71428802928,-1068.71451176849,9.09494701772928e-13,0.000223714183855028
"6827",-1069.88399237756,-1069.88399237757,-1069.884215977,1.13686837721616e-12,0.000223574436239216
"6828",-1071.05438268505,-1071.05438268505,-1071.0546061449,2.04636307898909e-12,0.000223434887511531
"6829",-1072.22545905772,-1072.22545905772,-1072.22568237807,1.81898940354586e-12,0.000223295415826774
"6830",-1073.39722160166,-1073.39722160166,-1073.3974447827,2.27373675443232e-12,0.000223156133709823
"6831",-1074.56967042303,-1074.56967042303,-1074.56989346491,1.36424205265939e-12,0.000223017009335691
"6832",-1075.74280562811,-1075.74280562811,-1075.74302853094,1.36424205265939e-12,0.000222877992693271
"6833",-1076.91662732323,-1076.91662732324,-1076.91685008724,1.59161572810262e-12,0.00022273919107918
"6834",-1078.09113561487,-1078.09113561487,-1078.09135824012,1.36424205265939e-12,0.000222600477419732
"6835",-1079.26633060954,-1079.26633060954,-1079.26655309621,1.81898940354586e-12,0.000222461920366679
"6836",-1080.44221241389,-1080.44221241389,-1080.44243476217,1.36424205265939e-12,0.000222323562429572
"6837",-1081.61878113464,-1081.61878113464,-1081.61900334464,1.81898940354586e-12,0.000222185312224399
"6838",-1082.79603687861,-1082.79603687861,-1082.79625895047,2.04636307898909e-12,0.000222047213624732
"6839",-1083.9739797527,-1083.9739797527,-1083.97420168658,1.36424205265939e-12,0.000221909253445784
"6840",-1085.15260986391,-1085.15260986392,-1085.15283165996,1.36424205265939e-12,0.000221771453283393
"6841",-1086.33192731935,-1086.33192731935,-1086.33214897774,9.09494701772928e-13,0.000221633826322343
"6842",-1087.5119322262,-1087.5119322262,-1087.51215374705,1.59161572810262e-12,0.000221496312549307
"6843",-1088.69262469174,-1088.69262469174,-1088.69284607519,1.59161572810262e-12,0.000221358949927475
"6844",-1089.87400482333,-1089.87400482333,-1089.87422606955,9.09494701772928e-13,0.000221221742548572
"6845",-1091.05607272845,-1091.05607272846,-1091.05629383757,1.36424205265939e-12,0.000221084669271621
"6846",-1092.23882851466,-1092.23882851466,-1092.23904948678,1.13686837721616e-12,0.000220947708955754
"6847",-1093.4222722896,-1093.4222722896,-1093.42249312496,1.36424205265939e-12,0.000220810979808972
"6848",-1094.60640416103,-1094.60640416103,-1094.60662485967,1.59161572810262e-12,0.00022067429679018
"6849",-1095.79122423677,-1095.79122423677,-1095.79144479891,1.13686837721616e-12,0.000220537826754907
"6850",-1096.97673262476,-1096.97673262476,-1096.97695305057,1.59161572810262e-12,0.000220401519237301
"6851",-1098.16292943302,-1098.16292943302,-1098.1631497226,1.36424205265939e-12,0.000220265317861235
"6852",-1099.34981476968,-1099.34981476968,-1099.35003492317,1.13686837721616e-12,0.000220129261271795
"6853",-1100.53738874294,-1100.53738874294,-1100.53760876048,1.59161572810262e-12,0.000219993341285307
"6854",-1101.7256514611,-1101.7256514611,-1101.72587134287,2.04636307898909e-12,0.000219857590181838
"6855",-1102.91460303258,-1102.91460303258,-1102.91482277868,1.81898940354586e-12,0.000219721961132735
"6856",-1104.10424356585,-1104.10424356585,-1104.10446317646,1.81898940354586e-12,0.000219586495965762
"6857",-1105.29457316951,-1105.29457316951,-1105.29479264479,9.09494701772928e-13,0.000219451195362819
"6858",-1106.48559195224,-1106.48559195224,-1106.48581129227,2.04636307898909e-12,0.000219315982488477
"6859",-1107.6773000228,-1107.6773000228,-1107.67751922776,1.13686837721616e-12,0.000219180929631912
"6860",-1108.86969749008,-1108.86969749008,-1108.86991656007,1.13686837721616e-12,0.00021904599905731
"6861",-1110.06278446302,-1110.06278446302,-1110.06300339823,9.09494701772928e-13,0.00021891124509521
"6862",-1111.25656105069,-1111.2565610507,-1111.25677985128,1.13686837721616e-12,0.000218776646149887
"6863",-1112.45102736225,-1112.45102736225,-1112.45124602835,0,0.000218642196083585
"6864",-1113.64618350692,-1113.64618350692,-1113.64640203865,4.54747350886464e-13,0.000218507853523509
"6865",-1114.84202959406,-1114.84202959406,-1114.84224799157,1.13686837721616e-12,0.000218373666207583
"6866",-1116.03856573309,-1116.03856573309,-1116.03878399651,1.36424205265939e-12,0.000218239597536862
"6867",-1117.23579203356,-1117.23579203356,-1117.23601016302,2.27373675443232e-13,0.000218105677972757
"6868",-1118.43370860507,-1118.43370860507,-1118.43392660074,6.82121026329696e-13,0.000217971909333925
"6869",-1119.63231555735,-1119.63231555735,-1119.63253341936,6.82121026329696e-13,0.000217838285255345
"6870",-1120.83161300021,-1120.83161300021,-1120.83183072872,2.27373675443232e-13,0.000217704804600483
"6871",-1122.03160104356,-1122.03160104356,-1122.03181863869,4.54747350886464e-13,0.000217571456457843
"6872",-1123.23227979741,-1123.23227979741,-1123.23249725928,2.27373675443232e-13,0.000217438232871014
"6873",-1124.43364937184,-1124.43364937185,-1124.43386670062,6.82121026329696e-13,0.000217305165438275
"6874",-1125.63570987707,-1125.63570987707,-1125.63592707289,4.54747350886464e-13,0.000217172240747465
"6875",-1126.83846142336,-1126.83846142336,-1126.83867848636,2.27373675443232e-13,0.000217039443113243
"6876",-1128.04190412111,-1128.04190412111,-1128.04212105144,6.82121026329696e-13,0.000216906800269312
"6877",-1129.2460380808,-1129.2460380808,-1129.24625487859,6.82121026329696e-13,0.000216774285391352
"6878",-1130.450863413,-1130.450863413,-1130.45108007839,2.27373675443232e-13,0.000216641912346272
"6879",-1131.65638022838,-1131.65638022838,-1131.65659676149,0,0.000216509660447728
"6880",-1132.86258863772,-1132.86258863772,-1132.86280503871,0,0.000216377583798666
"6881",-1134.06948875186,-1134.06948875186,-1134.06970502088,4.54747350886464e-13,0.000216245636025292
"6882",-1135.27708068176,-1135.27708068176,-1135.27729681893,4.54747350886464e-13,0.000216113806443263
"6883",-1136.48536453849,-1136.48536453849,-1136.48558054397,6.82121026329696e-13,0.000215982146655191
"6884",-1137.69434043319,-1137.69434043319,-1137.69455630708,2.27373675443232e-13,0.000215850586872679
"6885",-1138.90400847711,-1138.90400847711,-1138.90422421955,6.82121026329696e-13,0.000215719176197782
"6886",-1140.11436878158,-1140.11436878158,-1140.1145843927,2.27373675443232e-13,0.000215587873939604
"6887",-1141.32542145805,-1141.32542145805,-1141.32563693803,1.13686837721616e-12,0.00021545676716328
"6888",-1142.53716661805,-1142.53716661805,-1142.53738196698,2.27373675443232e-13,0.000215325743797901
"6889",-1143.74960437321,-1143.74960437321,-1143.74981959124,9.09494701772928e-13,0.000215194880452074
"6890",-1144.96273483525,-1144.96273483525,-1144.96294992259,4.54747350886464e-13,0.000215064207587212
"6891",-1146.17655811601,-1146.17655811601,-1146.17677307271,1.13686837721616e-12,0.000214933596992317
"6892",-1147.39107432739,-1147.39107432739,-1147.39128915361,6.82121026329696e-13,0.000214803146416975
"6893",-1148.60628358143,-1148.60628358143,-1148.60649827727,1.13686837721616e-12,0.000214672795620263
"6894",-1149.82218599022,-1149.82218599023,-1149.82240055587,1.13686837721616e-12,0.000214542627348435
"6895",-1151.03878166599,-1151.03878166599,-1151.03899610152,1.59161572810262e-12,0.000214412533849573
"6896",-1152.25607072104,-1152.25607072104,-1152.25628502664,1.13686837721616e-12,0.000214282639243168
"6897",-1153.47405326777,-1153.47405326777,-1153.47426744358,1.36424205265939e-12,0.00021415287646831
"6898",-1154.69272941868,-1154.69272941869,-1154.69294346484,1.36424205265939e-12,0.000214023248480411
"6899",-1155.91209928638,-1155.91209928639,-1155.91231320299,2.72848410531878e-12,0.000213893724817837
"6900",-1157.13216298356,-1157.13216298356,-1157.13237677075,2.27373675443232e-13,0.000213764338442779
"6901",-1158.35292062301,-1158.35292062301,-1158.35313428095,2.27373675443232e-13,0.000213635108223476
"6902",-1159.57437231763,-1159.57437231763,-1159.57458584638,1.36424205265939e-12,0.00021350595073133
"6903",-1160.7965181804,-1160.7965181804,-1160.79673158017,6.82121026329696e-13,0.000213377001679782
"6904",-1162.0193583244,-1162.0193583244,-1162.01957159531,2.27373675443232e-13,0.000213248167865498
"6905",-1163.24289286283,-1163.24289286283,-1163.24310600502,4.54747350886464e-13,0.000213119470202305
"6906",-1164.46712190896,-1164.46712190896,-1164.46733492251,2.27373675443232e-13,0.00021299086686255
"6907",-1165.69204557617,-1165.69204557617,-1165.6922584613,0,0.000212862462188657
"6908",-1166.91766397795,-1166.91766397795,-1166.9178767347,4.54747350886464e-13,0.000212734122058578
"6909",-1168.14397722785,-1168.14397722785,-1168.14418985638,0,0.000212605923535669
"6910",-1169.37098543957,-1169.37098543957,-1169.37119794003,4.54747350886464e-13,0.000212477886624707
"6911",-1170.59868872686,-1170.59868872686,-1170.59890109935,0,0.000212349941991485
"6912",-1171.8270872036,-1171.8270872036,-1171.82729944829,2.27373675443232e-13,0.000212222170336451
"6913",-1173.05618098376,-1173.05618098376,-1173.05639310077,2.27373675443232e-13,0.000212094518465711
"6914",-1174.2859701814,-1174.2859701814,-1174.28618217083,0,0.000211966962964549
"6915",-1175.51645491069,-1175.51645491069,-1175.51666677272,2.27373675443232e-13,0.000211839590216867
"6916",-1176.74763528589,-1176.74763528589,-1176.74784702061,2.27373675443232e-13,0.00021171229724426
"6917",-1177.97951142137,-1177.97951142137,-1177.97972302894,2.27373675443232e-13,0.000211585182251395
"6918",-1179.21208343158,-1179.21208343158,-1179.21229491211,6.82121026329696e-13,0.00021145817203938
"6919",-1180.44535143109,-1180.44535143109,-1180.44556278469,4.54747350886464e-13,0.000211331273200832
"6920",-1181.67931553455,-1181.67931553455,-1181.67952676142,4.54747350886464e-13,0.000211204568254963
"6921",-1182.91397585672,-1182.91397585672,-1182.91418695692,9.09494701772928e-13,0.000211077922397718
"6922",-1184.14933251246,-1184.14933251246,-1184.1495434861,1.36424205265939e-12,0.000210951388368574
"6923",-1185.38538561672,-1185.38538561672,-1185.38559646399,6.82121026329696e-13,0.000210825047095797
"6924",-1186.62213528457,-1186.62213528457,-1186.62234600561,0,0.000210698843793655
"6925",-1187.85958163114,-1187.85958163115,-1187.85979222605,4.54747350886464e-13,0.000210572730042102
"6926",-1189.09772477171,-1189.09772477171,-1189.09793524064,6.82121026329696e-13,0.000210446777903162
"6927",-1190.33656482162,-1190.33656482162,-1190.33677516467,6.82121026329696e-13,0.000210320927817809
"6928",-1191.57610189633,-1191.57610189633,-1191.57631211366,1.13686837721616e-12,0.000210195233207422
"6929",-1192.81633611139,-1192.81633611139,-1192.81654620307,4.54747350886464e-13,0.000210069609052232
"6930",-1194.05726758245,-1194.05726758245,-1194.0574775487,4.54747350886464e-13,0.000209944208115376
"6931",-1195.29889642526,-1195.29889642526,-1195.29910626615,0,0.000209818868086131
"6932",-1196.54122275568,-1196.54122275568,-1196.5414324713,6.82121026329696e-13,0.000209693629201313
"6933",-1197.78424668967,-1197.78424668967,-1197.78445628018,4.54747350886464e-13,0.000209568549883632
"6934",-1199.02796834326,-1199.02796834326,-1199.02817780879,2.27373675443232e-13,0.000209443590351022
"6935",-1200.27238783262,-1200.27238783262,-1200.27259717329,6.82121026329696e-13,0.000209318758560229
"6936",-1201.51750527401,-1201.51750527401,-1201.51771448996,2.27373675443232e-13,0.000209194069741847
"6937",-1202.76332078376,-1202.76332078376,-1202.76352987515,6.82121026329696e-13,0.000209069529124584
"6938",-1204.00983447834,-1204.00983447834,-1204.01004344524,1.36424205265939e-12,0.000208945059872345
"6939",-1205.25704647431,-1205.25704647431,-1205.25725531689,1.81898940354586e-12,0.000208820772692797
"6940",-1206.50495688831,-1206.50495688831,-1206.50516560663,2.27373675443232e-13,0.000208696534600206
"6941",-1207.75356583711,-1207.75356583711,-1207.7537744313,2.04636307898909e-12,0.000208572439253096
"6942",-1209.00287343756,-1209.00287343756,-1209.00308190782,1.81898940354586e-12,0.000208448536663353
"6943",-1210.25287980662,-1210.25287980662,-1210.25308815301,1.13686837721616e-12,0.000208324689525807
"6944",-1211.50358506134,-1211.50358506134,-1211.50379328401,1.36424205265939e-12,0.000208200987407037
"6945",-1212.7549893189,-1212.7549893189,-1212.75519741797,2.27373675443232e-13,0.000208077416213093
"6946",-1214.00709269654,-1214.00709269654,-1214.00730067217,9.09494701772928e-13,0.000207954000495114
"6947",-1215.25989531164,-1215.25989531164,-1215.26010316392,9.09494701772928e-13,0.000207830680238885
"6948",-1216.51339728165,-1216.51339728165,-1216.5136050107,2.04636307898909e-12,0.000207707474085383
"6949",-1217.76759872414,-1217.76759872414,-1217.7678063301,9.09494701772928e-13,0.000207584413633
"6950",-1219.02249975678,-1219.02249975678,-1219.02270723974,2.04636307898909e-12,0.000207461437503609
"6951",-1220.27810049734,-1220.27810049733,-1220.27830785747,1.81898940354586e-12,0.000207338636173171
"6952",-1221.53440106368,-1221.53440106367,-1221.53460830106,2.72848410531878e-12,0.000207215914391878
"6953",-1222.79140157378,-1222.79140157377,-1222.79160868857,1.81898940354586e-12,0.000207093341721865
"6954",-1224.04910214571,-1224.04910214571,-1224.04930913804,2.04636307898909e-12,0.000206970909524595
"6955",-1225.30750289765,-1225.30750289764,-1225.30770976757,1.36424205265939e-12,0.000206848531416171
"6956",-1226.56660394787,-1226.56660394787,-1226.5668106956,1.36424205265939e-12,0.000206726356977383
"6957",-1227.82640541476,-1227.82640541475,-1227.82661204037,2.50111042987555e-12,0.000206604262769972
"6958",-1229.08690741679,-1229.08690741679,-1229.08711392042,1.13686837721616e-12,0.000206482311536194
"6959",-1230.34811007256,-1230.34811007256,-1230.34831645429,2.27373675443232e-12,0.000206360434168773
"6960",-1231.61001350074,-1231.61001350074,-1231.61021976072,1.13686837721616e-12,0.000206238709777429
"6961",-1232.87261782014,-1232.87261782014,-1232.87282395854,0,0.000206117159730845
"6962",-1234.13592314963,-1234.13592314963,-1234.13612916649,2.27373675443232e-13,0.000205995643313917
"6963",-1235.39992960822,-1235.39992960821,-1235.4001355037,1.13686837721616e-12,0.00020587428441976
"6964",-1236.66463731499,-1236.66463731499,-1236.66484308918,4.54747350886464e-13,0.000205753019396848
"6965",-1237.93004638916,-1237.93004638916,-1237.93025204224,2.27373675443232e-13,0.000205631930764838
"6966",-1239.19615695003,-1239.19615695003,-1239.19636248211,2.27373675443232e-13,0.000205510957145716
"6967",-1240.462969117,-1240.462969117,-1240.46317452816,6.82121026329696e-13,0.000205390065349587
"6968",-1241.73048300957,-1241.73048300957,-1241.73068829995,6.82121026329696e-13,0.000205269302888
"6969",-1242.99869874737,-1242.99869874737,-1242.99890391705,0,0.000205148636798436
"6970",-1244.26761645011,-1244.26761645011,-1244.2678214993,4.54747350886464e-13,0.00020502816778678
"6971",-1245.53723623761,-1245.53723623761,-1245.53744116637,0,0.000204907768550089
"6972",-1246.80755822978,-1246.80755822978,-1246.80776303825,1.59161572810262e-12,0.000204787492964931
"6973",-1248.07858254667,-1248.07858254667,-1248.07878723497,4.54747350886464e-13,0.000204667357171395
"6974",-1249.35030930839,-1249.35030930839,-1249.35051387657,1.81898940354586e-12,0.00020454725796315
"6975",-1250.62273863518,-1250.62273863518,-1250.62294308348,9.09494701772928e-13,0.000204427400161911
"6976",-1251.89587064738,-1251.89587064738,-1251.89607497581,4.54747350886464e-13,0.000204307551894045
"6977",-1253.16970546543,-1253.16970546543,-1253.16990967419,1.36424205265939e-12,0.000204187905023856
"6978",-1254.44424320988,-1254.44424320988,-1254.44444729902,4.54747350886464e-13,0.000204068315653005
"6979",-1255.71948400137,-1255.71948400137,-1255.71968797106,2.27373675443232e-12,0.00020394888835229
"6980",-1256.99542796066,-1256.99542796066,-1256.99563181099,1.36424205265939e-12,0.000203829551968293
"6981",-1258.27207520861,-1258.27207520861,-1258.27227893971,1.36424205265939e-12,0.000203710346055819
"6982",-1259.54942586618,-1259.54942586618,-1259.54962947819,1.81898940354586e-12,0.000203591285618754
"6983",-1260.82748005443,-1260.82748005443,-1260.82768354742,1.59161572810262e-12,0.000203472281317341
"6984",-1262.10623789454,-1262.10623789454,-1262.10644126865,1.81898940354586e-12,0.000203353427719932
"6985",-1263.38569950779,-1263.38569950779,-1263.38590276315,6.82121026329696e-13,0.000203234701411703
"6986",-1264.66586501555,-1264.66586501555,-1264.66606815228,4.54747350886464e-13,0.000203116091708422
"6987",-1265.94673453932,-1265.94673453932,-1265.94693755748,2.04636307898909e-12,0.000202997558373053
"6988",-1267.22830820068,-1267.22830820068,-1267.22851110044,1.59161572810262e-12,0.000202879183243687
"6989",-1268.51058612132,-1268.51058612132,-1268.51078890279,6.82121026329696e-13,0.000202760903350474
"6990",-1269.79356842306,-1269.79356842306,-1269.79377108637,0,0.000202642773024841
"6991",-1271.07725522779,-1271.07725522779,-1271.07745777301,1.13686837721616e-12,0.000202524705655072
"6992",-1272.36164665753,-1272.36164665753,-1272.36184908485,2.72848410531878e-12,0.000202406830590474
"6993",-1273.6467428344,-1273.6467428344,-1273.64694514388,0,0.000202289013253254
"6994",-1274.93254388061,-1274.93254388061,-1274.93274607233,4.54747350886464e-13,0.000202171280240693
"6995",-1276.2190499185,-1276.2190499185,-1276.21925199263,1.36424205265939e-12,0.000202053714527528
"6996",-1277.5062610705,-1277.5062610705,-1277.50646302715,2.27373675443232e-13,0.000201936259736524
"6997",-1278.79417745915,-1278.79417745915,-1278.79437929845,4.54747350886464e-13,0.000201818936327092
"6998",-1280.08279920709,-1280.08279920709,-1280.08300092913,1.13686837721616e-12,0.000201701701334489
"6999",-1281.37212643707,-1281.37212643707,-1281.37232804198,6.82121026329696e-13,0.00020158458658448
"7000",-1282.66215927197,-1282.66215927196,-1282.66236075985,9.09494701772928e-13,0.000201467583438752
"7001",-1283.95289783472,-1283.95289783472,-1283.95309920568,1.59161572810262e-12,0.000201350684622903
"7002",-1285.24434224842,-1285.24434224842,-1285.24454350257,6.82121026329696e-13,0.00020123389991189
"7003",-1286.53649263623,-1286.53649263623,-1286.53669377372,9.09494701772928e-13,0.000201117261586559
"7004",-1287.82934912144,-1287.82934912144,-1287.82955014236,0,0.000201000716452016
"7005",-1289.12291182743,-1289.12291182743,-1289.12311273187,1.13686837721616e-12,0.000200884262007817
"7006",-1290.4171808777,-1290.4171808777,-1290.41738166581,1.36424205265939e-12,0.000200767954176562
"7007",-1291.71215639586,-1291.71215639586,-1291.71235706778,9.09494701772928e-13,0.000200651787502504
"7008",-1293.00783850561,-1293.00783850561,-1293.00803906143,1.13686837721616e-12,0.000200535711064265
"7009",-1294.30422733077,-1294.30422733077,-1294.30442777056,6.82121026329696e-13,0.000200419696218423
"7010",-1295.60132299527,-1295.60132299527,-1295.60152331914,4.54747350886464e-13,0.000200303803434276
"7011",-1296.89912562313,-1296.89912562313,-1296.89932583123,9.09494701772928e-13,0.00020018805749078
"7012",-1298.1976353385,-1298.1976353385,-1298.19783543096,6.82121026329696e-13,0.000200072451113309
"7013",-1299.49685226561,-1299.49685226561,-1299.49705224248,1.13686837721616e-12,0.00019995688064034
"7014",-1300.79677652882,-1300.79677652882,-1300.79697639027,4.54747350886464e-13,0.000199841484287533
"7015",-1302.09740825259,-1302.09740825259,-1302.09760799874,4.54747350886464e-13,0.000199726200676098
"7016",-1303.39874756149,-1303.39874756149,-1303.39894719242,6.82121026329696e-13,0.000199611005709421
"7017",-1304.70079458019,-1304.70079458019,-1304.70099409602,6.82121026329696e-13,0.00019949592848556
"7018",-1306.00354943348,-1306.00354943348,-1306.00374883428,6.82121026329696e-13,0.000199380928085469
"7019",-1307.30701224624,-1307.30701224624,-1307.3072115322,1.13686837721616e-12,0.000199266099987105
"7020",-1308.61118314348,-1308.61118314348,-1308.61138231468,2.27373675443232e-13,0.000199151363716066
"7021",-1309.9160622503,-1309.9160622503,-1309.9162613068,1.13686837721616e-12,0.000199036691993282
"7022",-1311.22164969192,-1311.22164969192,-1311.22184863389,9.09494701772928e-13,0.000198922180523864
"7023",-1312.52794559366,-1312.52794559366,-1312.52814442121,6.82121026329696e-13,0.000198807781114141
"7024",-1313.83495008096,-1313.83495008096,-1313.83514879418,0,0.000198693483534629
"7025",-1315.14266327934,-1315.14266327934,-1315.14286187837,2.27373675443232e-13,0.000198579303016255
"7026",-1316.45108531447,-1316.45108531447,-1316.45128379935,4.54747350886464e-13,0.000198465179998886
"7027",-1317.7602163121,-1317.7602163121,-1317.76041468298,2.27373675443232e-13,0.000198351206550651
"7028",-1319.0700563981,-1319.0700563981,-1319.07025465507,1.13686837721616e-12,0.000198237319929073
"7029",-1320.38060569843,-1320.38060569843,-1320.38080384165,1.13686837721616e-12,0.000198123587877963
"7030",-1321.69186433919,-1321.69186433919,-1321.69206236874,6.82121026329696e-13,0.000198009943108035
"7031",-1323.00383244657,-1323.00383244657,-1323.00403036259,2.27373675443232e-13,0.000197896428357214
"7032",-1324.31651014687,-1324.31651014687,-1324.31670794944,2.27373675443232e-13,0.000197783002479079
"7033",-1325.6298975665,-1325.6298975665,-1325.63009525572,4.54747350886464e-13,0.000197669673657419
"7034",-1326.94399483199,-1326.94399483199,-1326.94419240797,4.54747350886464e-13,0.000197556472354421
"7035",-1328.25880206995,-1328.25880206995,-1328.25899953281,0,0.000197443362197403
"7036",-1329.57431940714,-1329.57431940714,-1329.57451675703,6.82121026329696e-13,0.000197330418659547
"7037",-1330.8905469704,-1330.8905469704,-1330.89074420732,6.82121026329696e-13,0.000197217471017086
"7038",-1332.20748488669,-1332.20748488669,-1332.20768201085,6.82121026329696e-13,0.000197104731367692
"7039",-1333.52513328308,-1333.52513328308,-1333.52533029452,6.82121026329696e-13,0.000196992030351506
"7040",-1334.84349228675,-1334.84349228675,-1334.84368918563,6.82121026329696e-13,0.000196879492317503
"7041",-1336.16256202499,-1336.16256202499,-1336.16275881139,0,0.000196767041792389
"7042",-1337.48234262519,-1337.48234262519,-1337.4825392992,2.27373675443232e-13,0.000196654668319196
"7043",-1338.80283421488,-1338.80283421488,-1338.80303077669,4.54747350886464e-13,0.000196542493973606
"7044",-1340.12403692165,-1340.12403692165,-1340.12423337126,2.27373675443232e-13,0.000196430313022855
"7045",-1341.44595087326,-1341.44595087326,-1341.44614721086,0,0.000196318326425859
"7046",-1342.76857619753,-1342.76857619753,-1342.76877242315,9.09494701772928e-13,0.000196206373915708
"7047",-1344.09191302242,-1344.09191302242,-1344.09210913624,9.09494701772928e-13,0.000196094586433881
"7048",-1345.41596147599,-1345.41596147599,-1345.4161574781,4.54747350886464e-13,0.000195982905329517
"7049",-1346.74072168641,-1346.74072168641,-1346.74091757689,1.13686837721616e-12,0.000195871292866245
"7050",-1348.06619378197,-1348.06619378197,-1348.0663895609,0,0.000195759766320802
"7051",-1349.39237789106,-1349.39237789106,-1349.3925735586,4.54747350886464e-13,0.000195648394346826
"7052",-1350.71927414219,-1350.7192741422,-1350.71946969846,4.54747350886464e-13,0.000195537143072189
"7053",-1352.04688266398,-1352.04688266398,-1352.04707810909,2.27373675443232e-13,0.000195426009087174
"7054",-1353.37520358515,-1353.37520358515,-1353.37539891913,0,0.000195314906461186
"7055",-1354.70423703454,-1354.70423703454,-1354.7044322575,4.54747350886464e-13,0.000195203907257691
"7056",-1356.03398314111,-1356.03398314111,-1356.03417825323,6.82121026329696e-13,0.000195093090587295
"7057",-1357.36444203391,-1357.36444203392,-1357.36463703526,6.82121026329696e-13,0.000194982330737004
"7058",-1358.69561384213,-1358.69561384213,-1358.6958087328,4.54747350886464e-13,0.00019487168021981
"7059",-1360.02749869505,-1360.02749869505,-1360.02769347519,4.54747350886464e-13,0.000194761172225832
"7060",-1361.36009672207,-1361.36009672207,-1361.36029139173,2.27373675443232e-13,0.000194650714914202
"7061",-1362.6934080527,-1362.6934080527,-1362.69360261201,2.27373675443232e-13,0.000194540383758213
"7062",-1364.02743281656,-1364.02743281656,-1364.02762726563,2.27373675443232e-13,0.000194430167846038
"7063",-1365.36217114339,-1365.36217114339,-1365.36236548234,2.27373675443232e-13,0.000194320070360465
"7064",-1366.69762316304,-1366.69762316304,-1366.69781739193,4.54747350886464e-13,0.000194210029467734
"7065",-1368.03378900546,-1368.03378900546,-1368.03398312442,0,0.000194100125642582
"7066",-1369.37066880072,-1369.37066880072,-1369.37086280985,1.59161572810262e-12,0.000193990306144642
"7067",-1370.70826267903,-1370.70826267903,-1370.70845657838,1.13686837721616e-12,0.000193880556879522
"7068",-1372.04657077066,-1372.04657077066,-1372.04676456042,1.81898940354586e-12,0.000193770985374098
"7069",-1373.38559320604,-1373.38559320603,-1373.38578688626,2.95585778076202e-12,0.000193661466142525
"7070",-1374.72533011568,-1374.72533011568,-1374.72552368654,2.04636307898909e-12,0.000193552124670759
"7071",-1376.06578163023,-1376.06578163023,-1376.06597509172,1.36424205265939e-12,0.000193442783186892
"7072",-1377.40694788043,-1377.40694788042,-1377.40714123272,2.27373675443232e-12,0.0001933335976394
"7073",-1378.74882899714,-1378.74882899714,-1378.74902224032,2.27373675443232e-12,0.000193224504830503
"7074",-1380.09142511136,-1380.09142511135,-1380.09161824548,2.27373675443232e-12,0.000193115478844597
"7075",-1381.43473635415,-1381.43473635415,-1381.43492937941,3.18323145620525e-12,0.000193006633346648
"7076",-1382.77876285674,-1382.77876285673,-1382.77895577315,1.81898940354586e-12,0.00019289780647791
"7077",-1384.12350475043,-1384.12350475042,-1384.12369755817,2.04636307898909e-12,0.000192789155096018
"7078",-1385.46896216665,-1385.46896216665,-1385.46915486577,2.27373675443232e-12,0.000192680555533453
"7079",-1386.81513523697,-1386.81513523696,-1386.81532782763,2.50111042987555e-12,0.000192572120773282
"7080",-1388.16202409302,-1388.16202409302,-1388.16221657529,2.50111042987555e-12,0.000192463743743265
"7081",-1389.50962886659,-1389.50962886659,-1389.50982124054,2.04636307898909e-12,0.000192355451950066
"7082",-1390.85794968956,-1390.85794968956,-1390.85814195535,3.63797880709171e-12,0.000192247301771808
"7083",-1392.20698669394,-1392.20698669394,-1392.20717885162,2.95585778076202e-12,0.000192139219553411
"7084",-1393.55674001185,-1393.55674001184,-1393.55693206155,2.72848410531878e-12,0.000192031264400927
"7085",-1394.9072097755,-1394.9072097755,-1394.90740171728,1.36424205265939e-12,0.000191923359476598
"7086",-1396.25839611726,-1396.25839611726,-1396.25858795128,2.72848410531878e-12,0.000191815619127733
"7087",-1397.61029916958,-1397.61029916957,-1397.61049089591,2.72848410531878e-12,0.000191707956059384
"7088",-1398.96291906503,-1398.96291906503,-1398.96311068377,6.82121026329696e-13,0.00019160038618482
"7089",-1400.31625593631,-1400.31625593631,-1400.31644744757,2.50111042987555e-12,0.000191492921325143
"7090",-1401.67030991622,-1401.67030991622,-1401.67050132003,1.81898940354586e-12,0.000191385491462914
"7091",-1403.02508113768,-1403.02508113768,-1403.0252724342,1.81898940354586e-12,0.000191278225266767
"7092",-1404.38056973373,-1404.38056973373,-1404.38076092311,2.95585778076202e-12,0.00019117110045852
"7093",-1405.73677583753,-1405.73677583752,-1405.73696691984,2.50111042987555e-12,0.000191064063842838
"7094",-1407.09369958232,-1407.09369958232,-1407.09389055761,2.50111042987555e-12,0.000190957047675577
"7095",-1408.45134110151,-1408.45134110151,-1408.45153196992,4.09272615797818e-12,0.000190850198811821
"7096",-1409.80970052859,-1409.80970052858,-1409.80989129022,3.41060513164848e-12,0.000190743443596819
"7097",-1411.16877799716,-1411.16877799716,-1411.16896865209,3.63797880709171e-12,0.000190636753386819
"7098",-1412.52857364097,-1412.52857364097,-1412.52876418927,2.72848410531878e-12,0.00019053014886905
"7099",-1413.88908759386,-1413.88908759385,-1413.88927803567,3.18323145620525e-12,0.000190423685057395
"7100",-1415.25031998978,-1415.25031998978,-1415.25051032521,3.63797880709171e-12,0.000190317317167787
"7101",-1416.61227096283,-1416.61227096282,-1416.61246119197,3.41060513164848e-12,0.000190211048382904
"7102",-1417.97494064718,-1417.97494064718,-1417.97513077013,2.50111042987555e-12,0.000190104875292918
"7103",-1419.33832917716,-1419.33832917716,-1419.33851919401,2.95585778076202e-12,0.000189998798125091
"7104",-1420.7024366872,-1420.70243668719,-1420.70262659808,4.09272615797818e-12,0.000189892851206408
"7105",-1422.06726331183,-1422.06726331182,-1422.06745311676,2.72848410531878e-12,0.000189786920416934
"7106",-1423.43280918572,-1423.43280918571,-1423.43299888483,2.72848410531878e-12,0.000189681121467999
"7107",-1424.79907444364,-1424.79907444364,-1424.79926403706,2.27373675443232e-12,0.000189575449585644
"7108",-1426.1660592205,-1426.1660592205,-1426.16624870832,2.50111042987555e-12,0.000189469864077751
"7109",-1427.5337636513,-1427.5337636513,-1427.53395303357,1.36424205265939e-12,0.000189364334936659
"7110",-1428.90218787118,-1428.90218787118,-1428.90237714806,1.81898940354586e-12,0.000189258974691131
"7111",-1430.27133201538,-1430.27133201537,-1430.27152118693,2.04636307898909e-12,0.000189153657854657
"7112",-1431.64119621926,-1431.64119621926,-1431.6413852856,2.50111042987555e-12,0.000189048472176934
"7113",-1433.01178061831,-1433.01178061831,-1433.01196957954,2.50111042987555e-12,0.000188943378102269
"7114",-1434.38308534813,-1434.38308534813,-1434.38327420428,3.41060513164848e-12,0.000188838316525053
"7115",-1435.75511054444,-1435.75511054443,-1435.75529929568,2.72848410531878e-12,0.000188733432936683
"7116",-1437.12785634306,-1437.12785634306,-1437.12804498948,4.09272615797818e-12,0.000188628620491849
"7117",-1438.50132287996,-1438.50132287996,-1438.50151142167,3.18323145620525e-12,0.000188523939433249
"7118",-1439.87551029121,-1439.87551029121,-1439.87569872827,2.50111042987555e-12,0.000188419306557774
"7119",-1441.25041871299,-1441.25041871299,-1441.25060704547,2.72848410531878e-12,0.000188314747099239
"7120",-1442.62604828162,-1442.62604828161,-1442.62623650965,1.59161572810262e-12,0.000188210315389736
"7121",-1444.00239913351,-1444.00239913351,-1444.0025872572,2.72848410531878e-12,0.000188105991196896
"7122",-1445.37947140523,-1445.37947140522,-1445.37965942461,2.50111042987555e-12,0.000188001712004615
"7123",-1446.75726523342,-1446.75726523341,-1446.75745314863,3.41060513164848e-12,0.000187897560106842
"7124",-1448.13578075487,-1448.13578075487,-1448.13596856608,3.18323145620525e-12,0.000187793570512573
"7125",-1449.51501810649,-1449.51501810649,-1449.51520581372,3.63797880709171e-12,0.000187689612506481
"7126",-1450.8949774253,-1450.89497742529,-1450.89516502863,2.04636307898909e-12,0.00018758573291866
"7127",-1452.27565884842,-1452.27565884842,-1452.27584634795,2.72848410531878e-12,0.0001874819528912
"7128",-1453.65706251314,-1453.65706251313,-1453.65724990902,3.18323145620525e-12,0.000187378327437981
"7129",-1455.03918855681,-1455.03918855681,-1455.03937584905,3.18323145620525e-12,0.000187274699700812
"7130",-1456.42203711694,-1456.42203711694,-1456.42222430573,2.27373675443232e-12,0.000187171270867537
"7131",-1457.80560833115,-1457.80560833115,-1457.80579541653,3.86535248253495e-12,0.000187067874986568
"7132",-1459.18990233718,-1459.18990233717,-1459.19008931926,4.09272615797818e-12,0.00018696459935319
"7133",-1460.57491927287,-1460.57491927287,-1460.57510615167,2.95585778076202e-12,0.000186861340531586
"7134",-1461.96065927622,-1461.96065927621,-1461.96084605196,3.18323145620525e-12,0.000186758306984558
"7135",-1463.3471224853,-1463.3471224853,-1463.34730915801,3.18323145620525e-12,0.000186655282065518
"7136",-1464.73430903835,-1464.73430903835,-1464.73449560806,2.95585778076202e-12,0.000186552303966137
"7137",-1466.1222190737,-1466.1222190737,-1466.12240554059,1.81898940354586e-12,0.000186449502037833
"7138",-1467.5108527298,-1467.5108527298,-1467.51103909395,3.41060513164848e-12,0.000186346778300872
"7139",-1468.90021014524,-1468.90021014524,-1468.90039640671,2.95585778076202e-12,0.000186244121843537
"7140",-1470.29029145871,-1470.29029145871,-1470.29047761763,2.50111042987555e-12,0.000186141587679933
"7141",-1471.68109680904,-1471.68109680903,-1471.68128286548,5.45696821063757e-12,0.000186039132844429
"7142",-1473.07262633515,-1473.07262633515,-1473.0728122892,3.63797880709171e-12,0.000185936756655014
"7143",-1474.46488017612,-1474.46488017612,-1474.46506602792,3.63797880709171e-12,0.000185834524810691
"7144",-1475.85785847113,-1475.85785847112,-1475.85804422069,3.63797880709171e-12,0.000185732315916343
"7145",-1477.25156135947,-1477.25156135947,-1477.25174700695,1.81898940354586e-12,0.000185630242501067
"7146",-1478.64598898058,-1478.64598898058,-1478.64617452603,2.72848410531878e-12,0.000185528239320831
"7147",-1480.041141474,-1480.041141474,-1480.0413269175,3.63797880709171e-12,0.000185426305693626
"7148",-1481.4370189794,-1481.43701897939,-1481.4372043211,3.18323145620525e-12,0.000185324530733499
"7149",-1482.83362163656,-1482.83362163656,-1482.83380687656,2.27373675443232e-12,0.000185222846922906
"7150",-1484.2309495854,-1484.2309495854,-1484.23113472377,3.63797880709171e-12,0.000185121228800766
"7151",-1485.62900296596,-1485.62900296595,-1485.62918800272,4.32009983342141e-12,0.000185019647268692
"7152",-1487.02778191837,-1487.02778191837,-1487.02796685371,2.50111042987555e-12,0.000184918236452392
"7153",-1488.42728658293,-1488.42728658293,-1488.42747141694,2.27373675443232e-12,0.000184816922469078
"7154",-1489.82751710004,-1489.82751710003,-1489.82770183273,3.18323145620525e-12,0.000184715634164001
"7155",-1491.2284736102,-1491.2284736102,-1491.22865824172,2.72848410531878e-12,0.000184614473154432
"7156",-1492.63015625407,-1492.63015625407,-1492.63034078451,4.32009983342141e-12,0.000184513406477294
"7157",-1494.03256517242,-1494.03256517242,-1494.03274960183,2.72848410531878e-12,0.000184412403897438
"7158",-1495.43570050613,-1495.43570050613,-1495.4358848346,2.72848410531878e-12,0.000184311482464783
"7159",-1496.83956239621,-1496.83956239621,-1496.8397466239,1.81898940354586e-12,0.000184210719699651
"7160",-1498.24415098381,-1498.2441509838,-1498.24433511075,2.72848410531878e-12,0.000184109998298654
"7161",-1499.64946641017,-1499.64946641016,-1499.64965043647,3.18323145620525e-12,0.000184009371230309
"7162",-1501.05550881668,-1501.05550881667,-1501.05569274246,2.95585778076202e-12,0.000183908866001614
"7163",-1502.46227834484,-1502.46227834484,-1502.46246217013,2.50111042987555e-12,0.000183808396453933
"7164",-1503.86977513628,-1503.86977513628,-1503.86995886124,2.95585778076202e-12,0.000183708080345291
"7165",-1505.27799933276,-1505.27799933275,-1505.27818295745,3.41060513164848e-12,0.000183607830380073
"7166",-1506.68695107614,-1506.68695107614,-1506.68713460057,1.59161572810262e-12,0.000183507594954113
"7167",-1508.09663050843,-1508.09663050842,-1508.09681393276,2.95585778076202e-12,0.000183407515467748
"7168",-1509.50703777174,-1509.50703777174,-1509.50722109612,2.95585778076202e-12,0.000183307572143354
"7169",-1510.91817300833,-1510.91817300833,-1510.91835623273,1.13686837721616e-12,0.000183207608803637
"7170",-1512.33003636057,-1512.33003636057,-1512.33021948517,2.50111042987555e-12,0.000183107839822894
"7171",-1513.74262797094,-1513.74262797094,-1513.74281099578,9.09494701772928e-13,0.00018300808469951
"7172",-1515.15594798208,-1515.15594798208,-1515.1561309073,2.72848410531878e-12,0.0001829084909718
"7173",-1516.56999653672,-1516.56999653671,-1516.57017936235,1.81898940354586e-12,0.000182808922922773
"7174",-1517.98477377772,-1517.98477377772,-1517.98495650386,3.86535248253495e-12,0.000182709442614115
"7175",-1519.4002798481,-1519.40027984809,-1519.40046247484,2.50111042987555e-12,0.000182610072096856
"7176",-1520.81651489095,-1520.81651489095,-1520.81669741837,2.04636307898909e-12,0.000182510767268829
"7177",-1522.23347904953,-1522.23347904952,-1522.23366147779,2.50111042987555e-12,0.000182411621108658
"7178",-1523.65117246719,-1523.65117246719,-1523.65135479633,2.72848410531878e-12,0.000182312511311955
"7179",-1525.06959528745,-1525.06959528745,-1525.06977751753,2.72848410531878e-12,0.000182213482663007
"7180",-1526.4887476539,-1526.4887476539,-1526.48892978505,2.04636307898909e-12,0.000182114564715063
"7181",-1527.90862971031,-1527.9086297103,-1527.90881174258,3.63797880709171e-12,0.000182015707000382
"7182",-1529.32924160053,-1529.32924160052,-1529.32942353398,2.95585778076202e-12,0.000181916907927682
"7183",-1530.75058346856,-1530.75058346855,-1530.75076530333,2.95585778076202e-12,0.000181818242743881
"7184",-1532.17265545852,-1532.17265545851,-1532.17283719476,2.50111042987555e-12,0.000181719730090402
"7185",-1533.59545771466,-1533.59545771465,-1533.59563935236,1.81898940354586e-12,0.000181621210607275
"7186",-1535.01899038134,-1535.01899038134,-1535.01917192065,2.04636307898909e-12,0.000181522826149916
"7187",-1536.44325360308,-1536.44325360308,-1536.44343504407,1.81898940354586e-12,0.000181424530569796
"7188",-1537.86824752449,-1537.86824752449,-1537.86842886716,1.81898940354586e-12,0.000181326221794786
"7189",-1539.29397229033,-1539.29397229033,-1539.29415353484,3.18323145620525e-12,0.000181228081236107
"7190",-1540.72042804547,-1540.72042804547,-1540.72060919194,2.27373675443232e-12,0.000181130055925349
"7191",-1542.14761493492,-1542.14761493492,-1542.14779598337,1.59161572810262e-12,0.000181032055611485
"7192",-1543.57553310381,-1543.57553310381,-1543.57571405436,1.36424205265939e-12,0.000180934173046432
"7193",-1545.0041826974,-1545.0041826974,-1545.00436355012,1.81898940354586e-12,0.000180836370038073
"7194",-1546.43356386107,-1546.43356386107,-1546.43374461605,2.50111042987555e-12,0.000180738644313228
"7195",-1547.86367674033,-1547.86367674033,-1547.86385739766,2.27373675443232e-12,0.000180641004737914
"7196",-1549.29452148083,-1549.29452148083,-1549.29470204064,2.50111042987555e-12,0.000180543503371267
"7197",-1550.72609822834,-1550.72609822834,-1550.72627869063,2.27373675443232e-12,0.000180446005405233
"7198",-1552.15840712874,-1552.15840712874,-1552.15858749366,1.81898940354586e-12,0.000180348662470409
"7199",-1553.59144832806,-1553.59144832805,-1553.59162859566,2.04636307898909e-12,0.00018025135271682
"7200",-1555.02522197244,-1555.02522197244,-1555.02540214284,1.59161572810262e-12,0.000180154166850022
"7201",-1556.45972820818,-1556.45972820818,-1556.45990828146,1.36424205265939e-12,0.000180057074862128
"7202",-1557.89496718166,-1557.89496718166,-1557.89514715786,9.09494701772928e-13,0.000179960000369461
"7203",-1559.33093903944,-1559.33093903944,-1559.33111891865,2.50111042987555e-12,0.000179863035669192
"7204",-1560.76764392816,-1560.76764392816,-1560.76782371053,1.81898940354586e-12,0.000179766210541832
"7205",-1562.20508199462,-1562.20508199462,-1562.20526168015,1.13686837721616e-12,0.000179669384268388
"7206",-1563.64325338574,-1563.64325338574,-1563.64343297461,3.18323145620525e-12,0.000179572738033151
"7207",-1565.08215824857,-1565.08215824857,-1565.08233774081,1.13686837721616e-12,0.000179476133390533
"7208",-1566.52179673028,-1566.52179673028,-1566.52197612595,1.13686837721616e-12,0.000179379574205107
"7209",-1567.96216897818,-1567.96216897818,-1567.9623482774,6.82121026329696e-13,0.000179283140043562
"7210",-1569.4032751397,-1569.4032751397,-1569.40345434256,1.36424205265939e-12,0.00017918680089779
"7211",-1570.84511536241,-1570.84511536241,-1570.84529446901,4.54747350886464e-13,0.000179090556086003
"7212",-1572.287689794,-1572.287689794,-1572.28786880442,9.09494701772928e-13,0.000178994393559395
"7213",-1573.73099858229,-1573.73099858229,-1573.73117749657,0,0.000178898267169547
"7214",-1575.17504187524,-1575.17504187524,-1575.17522069346,4.54747350886464e-13,0.000178802230566988
"7215",-1576.61981982092,-1576.61981982092,-1576.61999854318,0,0.000178706294209019
"7216",-1578.06533256755,-1578.06533256754,-1578.06551119396,2.04636307898909e-12,0.00017861046355172
"7217",-1579.51158026346,-1579.51158026346,-1579.51175879409,2.27373675443232e-13,0.000178514698811916
"7218",-1580.95856305713,-1580.95856305713,-1580.95874149205,4.54747350886464e-13,0.00017841900044413
"7219",-1582.40628109716,-1582.40628109716,-1582.40645943648,9.09494701772928e-13,0.000178323416415771
"7220",-1583.85473453229,-1583.85473453229,-1583.85491277606,9.09494701772928e-13,0.000178227885119564
"7221",-1585.30392351137,-1585.30392351137,-1585.30410165967,1.13686837721616e-12,0.000178132430425526
"7222",-1586.75384818339,-1586.75384818339,-1586.75402623632,6.82121026329696e-13,0.000178037081205007
"7223",-1588.20450869749,-1588.20450869749,-1588.20468665513,2.27373675443232e-13,0.00017794181222397
"7224",-1589.6559052029,-1589.6559052029,-1589.65608306533,6.82121026329696e-13,0.000177846606205234
"7225",-1591.10803784903,-1591.10803784903,-1591.10821561632,2.04636307898909e-12,0.000177751493611322
"7226",-1592.56090678538,-1592.56090678538,-1592.56108445765,2.27373675443232e-12,0.000177656488536959
"7227",-1594.01451216161,-1594.0145121616,-1594.01468973894,2.04636307898909e-12,0.00017756156643034
"7228",-1595.46885412748,-1595.46885412748,-1595.46903160994,2.72848410531878e-12,0.000177466714106012
"7229",-1596.92393283291,-1596.92393283291,-1596.92411022059,2.04636307898909e-12,0.000177371943157922
"7230",-1598.37974842795,-1598.37974842795,-1598.37992572093,3.63797880709171e-12,0.000177277266544373
"7231",-1599.83630106276,-1599.83630106276,-1599.83647826105,1.81898940354586e-12,0.000177182586739044
"7232",-1601.29359088766,-1601.29359088765,-1601.29376799141,3.41060513164848e-12,0.000177088074014842
"7233",-1602.75161805307,-1602.75161805307,-1602.75179506237,2.72848410531878e-12,0.000176993634028455
"7234",-1604.21038270957,-1604.21038270956,-1604.2105596245,2.72848410531878e-12,0.00017689928792175
"7235",-1605.66988500785,-1605.66988500785,-1605.67006182845,2.50111042987555e-12,0.000176804961584232
"7236",-1607.13012509876,-1607.13012509876,-1607.13030182515,3.86535248253495e-12,0.000176710769591915
"7237",-1608.59110313326,-1608.59110313326,-1608.59127976549,2.50111042987555e-12,0.000176616635560789
"7238",-1610.05281926244,-1610.05281926244,-1610.05299580063,3.63797880709171e-12,0.000176522599956264
"7239",-1611.51527363755,-1611.51527363755,-1611.51545008175,2.95585778076202e-12,0.000176428638453574
"7240",-1612.97846640994,-1612.97846640994,-1612.97864276024,3.41060513164848e-12,0.000176334752644114
"7241",-1614.44239773111,-1614.44239773111,-1614.44257398756,3.18323145620525e-12,0.00017624091820323
"7242",-1615.90706775269,-1615.90706775269,-1615.90724391543,3.41060513164848e-12,0.000176147217425759
"7243",-1617.37247662645,-1617.37247662645,-1617.3726526955,2.50111042987555e-12,0.000176053545510868
"7244",-1618.83862450429,-1618.83862450428,-1618.83880047975,2.27373675443232e-12,0.000175959984071272
"7245",-1620.30551153823,-1620.30551153822,-1620.30568742022,2.27373675443232e-12,0.000175866523331902
"7246",-1621.77313788044,-1621.77313788043,-1621.77331366899,3.41060513164848e-12,0.000175773101230403
"7247",-1623.24150368321,-1623.24150368321,-1623.24167937848,2.27373675443232e-12,0.000175679830979103
"7248",-1624.71060909899,-1624.71060909899,-1624.710784701,2.50111042987555e-12,0.000175586589135857
"7249",-1626.18045428034,-1626.18045428034,-1626.18062978912,1.36424205265939e-12,0.00017549337956535
"7250",-1627.65103937996,-1627.65103937995,-1627.65121479565,2.95585778076202e-12,0.000175400308659701
"7251",-1629.12236455068,-1629.12236455067,-1629.12253987338,1.59161572810262e-12,0.000175307339363662
"7252",-1630.59442994547,-1630.59442994547,-1630.59460517525,2.04636307898909e-12,0.00017521442348245
"7253",-1632.06723571744,-1632.06723571744,-1632.06741085432,2.95585778076202e-12,0.000175121548057988
"7254",-1633.54078201983,-1633.54078201983,-1633.54095706393,3.41060513164848e-12,0.000175028776971176
"7255",-1635.01506900601,-1635.01506900601,-1635.01524395741,2.72848410531878e-12,0.00017493609567254
"7256",-1636.49009682949,-1636.49009682949,-1636.49027168826,2.27373675443232e-12,0.000174843484611609
"7257",-1637.96586564391,-1637.96586564391,-1637.96604041015,2.95585778076202e-12,0.000174750965157622
"7258",-1639.44237560306,-1639.44237560306,-1639.44255027673,2.95585778076202e-12,0.000174658411367656
"7259",-1640.91962686085,-1640.91962686084,-1640.91980144218,3.18323145620525e-12,0.000174566095587858
"7260",-1642.39761957132,-1642.39761957132,-1642.39779406037,3.41060513164848e-12,0.000174473827312283
"7261",-1643.87635388867,-1643.87635388867,-1643.87652828551,3.86535248253495e-12,0.000174381627455755
"7262",-1645.35582996722,-1645.35582996722,-1645.35600427185,3.41060513164848e-12,0.000174289440094122
"7263",-1646.83604796143,-1646.83604796142,-1646.836222174,3.41060513164848e-12,0.000174197400263698
"7264",-1648.31700802588,-1648.31700802588,-1648.31718214646,2.27373675443232e-12,0.000174105419304404
"7265",-1649.79871031531,-1649.79871031531,-1649.79888434398,2.95585778076202e-12,0.000174013518812965
"7266",-1651.2811549846,-1651.28115498459,-1651.28132892146,2.04636307898909e-12,0.000173921736072113
"7267",-1652.76434218873,-1652.76434218872,-1652.76451603377,3.18323145620525e-12,0.000173829930134706
"7268",-1654.24827208285,-1654.24827208285,-1654.24844583624,2.95585778076202e-12,0.000173738295371595
"7269",-1655.73294482224,-1655.73294482223,-1655.73311848402,3.41060513164848e-12,0.000173646701974839
"7270",-1657.21836056231,-1657.2183605623,-1657.21853413254,4.09272615797818e-12,0.00017355516585793
"7271",-1658.70451945861,-1658.70451945861,-1658.70469293742,3.18323145620525e-12,0.000173463760904546
"7272",-1660.19142166683,-1660.19142166683,-1660.19159505424,3.86535248253495e-12,0.000173372381631509
"7273",-1661.6790673428,-1661.67906734279,-1661.67924063891,4.09272615797818e-12,0.00017328109396586
"7274",-1663.16745664247,-1663.16745664247,-1663.16762984734,3.63797880709171e-12,0.000173189866990109
"7275",-1664.65658972196,-1664.65658972195,-1664.6567628357,2.50111042987555e-12,0.000173098756855894
"7276",-1666.14646673749,-1666.14646673748,-1666.14663976017,2.72848410531878e-12,0.000173007710139728
"7277",-1667.63708784544,-1667.63708784544,-1667.63726077714,4.09272615797818e-12,0.000172916742527507
"7278",-1669.12845320233,-1669.12845320233,-1669.12862604304,3.18323145620525e-12,0.000172825769905738
"7279",-1670.62056296482,-1670.62056296481,-1670.62073571469,2.95585778076202e-12,0.000172734949816955
"7280",-1672.11341728968,-1672.11341728968,-1672.11358994882,3.63797880709171e-12,0.000172644239749942
"7281",-1673.60701633385,-1673.60701633385,-1673.60718890236,2.95585778076202e-12,0.000172553611742288
"7282",-1675.10136025441,-1675.1013602544,-1675.10153273228,3.63797880709171e-12,0.000172462996684608
"7283",-1676.59644920855,-1676.59644920854,-1676.59662159586,3.63797880709171e-12,0.00017237245482038
"7284",-1678.09228335361,-1678.09228335361,-1678.09245565048,3.41060513164848e-12,0.000172282026842496
"7285",-1679.5888628471,-1679.58886284709,-1679.58903505359,5.6843418860808e-12,0.000172191666147459
"7286",-1681.08618784662,-1681.08618784662,-1681.08635996279,3.86535248253495e-12,0.000172101352502563
"7287",-1682.58425850995,-1682.58425850994,-1682.58443053591,4.09272615797818e-12,0.000172011169339514
"7288",-1684.08307499498,-1684.08307499498,-1684.08324693073,3.18323145620525e-12,0.000171920976165585
"7289",-1685.58263745976,-1685.58263745975,-1685.58280930543,3.86535248253495e-12,0.000171830910745574
"7290",-1687.08294606246,-1687.08294606246,-1687.08311781812,4.77484718430787e-12,0.000171740910107854
"7291",-1688.58400096142,-1688.58400096142,-1688.58417262717,4.77484718430787e-12,0.000171651014263197
"7292",-1690.08580231509,-1690.08580231509,-1690.08597389093,2.95585778076202e-12,0.00017156112204797
"7293",-1691.58835028208,-1691.58835028207,-1691.58852176815,2.50111042987555e-12,0.000171471373045406
"7294",-1693.09164502112,-1693.09164502112,-1693.09181641747,3.18323145620525e-12,0.00017138166586439
"7295",-1694.5956866911,-1694.5956866911,-1694.59585799786,4.09272615797818e-12,0.00017129208484612
"7296",-1696.10047545105,-1696.10047545105,-1696.10064666825,4.77484718430787e-12,0.000171202542694093
"7297",-1697.60601146013,-1697.60601146012,-1697.60618258783,3.41060513164848e-12,0.000171113064415085
"7298",-1699.11229487763,-1699.11229487763,-1699.11246591594,4.54747350886464e-12,0.000171023676834636
"7299",-1700.61932586302,-1700.61932586302,-1700.61949681203,4.77484718430787e-12,0.00017093440200433
"7300",-1702.12710457587,-1702.12710457587,-1702.12727543566,4.32009983342141e-12,0.000170845189228386
"7301",-1703.63563117592,-1703.63563117592,-1703.63580194652,5.00222085975111e-12,0.000170756015091422
"7302",-1705.14490582303,-1705.14490582303,-1705.14507650446,4.09272615797818e-12,0.000170666857314594
"7303",-1706.65492867722,-1706.65492867722,-1706.65509926959,3.18323145620525e-12,0.000170577818425999
"7304",-1708.16569989864,-1708.16569989864,-1708.16587040204,2.95585778076202e-12,0.000170488860006035
"7305",-1709.67721964759,-1709.67721964759,-1709.67739006208,4.09272615797818e-12,0.000170399967050594
"7306",-1711.1894880845,-1711.1894880845,-1711.18965841022,3.63797880709171e-12,0.000170311220718311
"7307",-1712.70250536995,-1712.70250536995,-1712.70267560691,4.54747350886464e-12,0.000170222468012793
"7308",-1714.21627166467,-1714.21627166466,-1714.216441813,2.95585778076202e-12,0.000170133858747756
"7309",-1715.73078712951,-1715.73078712951,-1715.73095718918,4.54747350886464e-12,0.000170045206963176
"7310",-1717.24605192549,-1717.24605192549,-1717.24622189669,4.09272615797818e-12,0.000169956749769606
"7311",-1718.76206621376,-1718.76206621376,-1718.7622360965,4.09272615797818e-12,0.000169868305071597
"7312",-1720.27883015561,-1720.2788301556,-1720.27899995,5.22959453519434e-12,0.000169779974487971
"7313",-1721.79634391247,-1721.79634391247,-1721.79651361848,3.86535248253495e-12,0.000169691609568923
"7314",-1723.31460764593,-1723.31460764592,-1723.31477726374,3.63797880709171e-12,0.000169603428101461
"7315",-1724.8336215177,-1724.83362151769,-1724.83379104732,5.22959453519434e-12,0.000169515252082308
"7316",-1726.35338568965,-1726.35338568965,-1726.35355513118,5.00222085975111e-12,0.000169427171081482
"7317",-1727.8739003238,-1727.8739003238,-1727.87406967739,3.41060513164848e-12,0.000169339250798872
"7318",-1729.39516558229,-1729.39516558229,-1729.39533484791,4.32009983342141e-12,0.000169251289133587
"7319",-1730.91718162743,-1730.91718162742,-1730.91735080515,5.00222085975111e-12,0.000169163416348539
"7320",-1732.43994862165,-1732.43994862165,-1732.4401177116,3.63797880709171e-12,0.00016907565790536
"7321",-1733.96346672754,-1733.96346672754,-1733.96363572978,3.18323145620525e-12,0.000168987959471067
"7322",-1735.48773610783,-1735.48773610783,-1735.48790502243,3.63797880709171e-12,0.00016890033400363
"7323",-1737.0127569254,-1737.01275692539,-1737.01292575238,4.09272615797818e-12,0.000168812730807488
"7324",-1738.53852934326,-1738.53852934326,-1738.53869808277,4.09272615797818e-12,0.000168725272188808
"7325",-1740.06505352458,-1740.06505352458,-1740.06522217654,2.72848410531878e-12,0.000168637736495891
"7326",-1741.59232963267,-1741.59232963267,-1741.59249819735,3.41060513164848e-12,0.000168550472461004
"7327",-1743.12035783098,-1743.12035783098,-1743.12052630834,3.18323145620525e-12,0.0001684631613601
"7328",-1744.64913828312,-1744.64913828312,-1744.64930667327,4.09272615797818e-12,0.000168375977786628
"7329",-1746.17867115282,-1746.17867115282,-1746.17883945581,2.50111042987555e-12,0.000168288823759299
"7330",-1747.70895660399,-1747.70895660399,-1747.70912481991,2.72848410531878e-12,0.000168201774525922
"7331",-1749.23999480065,-1749.23999480065,-1749.24016292958,3.41060513164848e-12,0.000168114796440966
"7332",-1750.77178590699,-1750.77178590698,-1750.77195394899,3.18323145620525e-12,0.000168027879274391
"7333",-1752.30433008733,-1752.30433008733,-1752.30449804243,2.95585778076202e-12,0.000167940992335858
"7334",-1753.83762750616,-1753.83762750616,-1753.83779537446,4.77484718430787e-12,0.000167854209509488
"7335",-1755.37167832809,-1755.37167832809,-1755.37184610969,2.27373675443232e-12,0.000167767518064466
"7336",-1756.9064827179,-1756.90648271789,-1756.90665041283,4.09272615797818e-12,0.000167680876398291
"7337",-1758.44204084049,-1758.44204084048,-1758.44220844883,3.18323145620525e-12,0.000167594297242002
"7338",-1759.97835286092,-1759.97835286092,-1759.97852038279,4.54747350886464e-12,0.000167507834019309
"7339",-1761.51541894441,-1761.51541894441,-1761.51558637979,3.18323145620525e-12,0.000167421362832432
"7340",-1763.05323925632,-1763.05323925631,-1763.05340660528,4.09272615797818e-12,0.000167334960066046
"7341",-1764.59181396213,-1764.59181396213,-1764.59198122484,4.32009983342141e-12,0.00016724871847329
"7342",-1766.13114322751,-1766.13114322751,-1766.13131040402,5.00222085975111e-12,0.000167162538253551
"7343",-1767.67122721825,-1767.67122721825,-1767.67139430857,3.86535248253495e-12,0.000167076362800556
"7344",-1769.2120661003,-1769.21206610029,-1769.21223310451,5.00222085975111e-12,0.000166990265998312
"7345",-1770.75366003974,-1770.75366003974,-1770.75382695793,4.09272615797818e-12,0.000166904259440881
"7346",-1772.29600920283,-1772.29600920283,-1772.29617603508,5.22959453519434e-12,0.000166818333125485
"7347",-1773.83911375595,-1773.83911375595,-1773.8392805023,4.32009983342141e-12,0.000166732448859896
"7348",-1775.38297386564,-1775.38297386563,-1775.38314052614,4.77484718430787e-12,0.000166646612327459
"7349",-1776.92758969858,-1776.92758969858,-1776.92775627337,3.86535248253495e-12,0.000166560918099856
"7350",-1778.47296142162,-1778.47296142161,-1778.47312791071,4.77484718430787e-12,0.000166475237959762
"7351",-1780.01908920173,-1780.01908920172,-1780.01925560523,4.09272615797818e-12,0.000166389663296185
"7352",-1781.56597320604,-1781.56597320604,-1781.56613952397,5.00222085975111e-12,0.000166304100219339
"7353",-1783.11361360185,-1783.11361360185,-1783.11377983435,5.45696821063757e-12,0.000166218686949549
"7354",-1784.66201055658,-1784.66201055658,-1784.66217670371,4.54747350886464e-12,0.000166133329824403
"7355",-1786.21116423781,-1786.21116423781,-1786.21133029958,5.45696821063757e-12,0.000166047982012696
"7356",-1787.76107481328,-1787.76107481327,-1787.76124078983,5.00222085975111e-12,0.000165962774005379
"7357",-1789.31174245086,-1789.31174245085,-1789.31190834218,5.00222085975111e-12,0.000165877563490069
"7358",-1790.86316731858,-1790.86316731858,-1790.86333312474,4.09272615797818e-12,0.000165792412756938
"7359",-1792.41534958463,-1792.41534958462,-1792.41551530572,3.86535248253495e-12,0.000165707357497658
"7360",-1793.96828941733,-1793.96828941732,-1793.96845505346,4.32009983342141e-12,0.000165622414307731
"7361",-1795.52198698517,-1795.52198698516,-1795.52215253632,4.32009983342141e-12,0.000165537451105036
"7362",-1797.07644245677,-1797.07644245677,-1797.07660792311,4.09272615797818e-12,0.000165452643847597
"7363",-1798.63165600093,-1798.63165600092,-1798.63182138254,5.6843418860808e-12,0.000165367932746241
"7364",-1800.18762778657,-1800.18762778656,-1800.18779308347,4.32009983342141e-12,0.000165283240733838
"7365",-1801.74435798277,-1801.74435798277,-1801.74452319496,3.63797880709171e-12,0.000165198541666967
"7366",-1803.30184675878,-1803.30184675878,-1803.30201188634,4.09272615797818e-12,0.00016511392807117
"7367",-1804.86009428398,-1804.86009428398,-1804.86025932708,5.6843418860808e-12,0.000165029474740286
"7368",-1806.41910072791,-1806.4191007279,-1806.41926568656,5.00222085975111e-12,0.000164945045499909
"7369",-1807.97886626025,-1807.97886626025,-1807.9790311345,5.6843418860808e-12,0.000164860651489462
"7370",-1809.53939105086,-1809.53939105085,-1809.53955584086,6.13908923696727e-12,0.000164776424564028
"7371",-1811.10067526972,-1811.10067526971,-1811.10083997539,5.45696821063757e-12,0.000164692108743036
"7372",-1812.66271908698,-1812.66271908697,-1812.66288370853,5.22959453519434e-12,0.000164608009111666
"7373",-1814.22552267293,-1814.22552267293,-1814.22568721033,6.13908923696727e-12,0.000164523856958643
"7374",-1815.78908619804,-1815.78908619803,-1815.78925065142,4.54747350886464e-12,0.000164439859614451
"7375",-1817.3534098329,-1817.35340983289,-1817.35357420233,5.6843418860808e-12,0.000164355922507409
"7376",-1818.91849374826,-1818.91849374826,-1818.91865803376,5.00222085975111e-12,0.000164271998578713
"7377",-1820.48433811505,-1820.48433811504,-1820.48450231669,4.32009983342141e-12,0.000164188165577617
"7378",-1822.05094310431,-1822.05094310431,-1822.05110722217,4.77484718430787e-12,0.000164104388494124
"7379",-1823.61830888728,-1823.61830888727,-1823.6184729214,5.22959453519434e-12,0.000164020675512577
"7380",-1825.1864356353,-1825.1864356353,-1825.18659958581,4.09272615797818e-12,0.000163937070281395
"7381",-1826.75532351992,-1826.75532351991,-1826.75548738686,5.45696821063757e-12,0.000163853513920675
"7382",-1828.3249727128,-1828.3249727128,-1828.32513649625,4.32009983342141e-12,0.0001637700366659
"7383",-1829.89538338578,-1829.89538338577,-1829.89554708576,4.09272615797818e-12,0.000163686588276035
"7384",-1831.46655571083,-1831.46655571083,-1831.46671932737,2.72848410531878e-12,0.000163603151018599
"7385",-1833.03848986011,-1833.03848986011,-1833.03865339334,3.63797880709171e-12,0.000163519861068218
"7386",-1834.6111860059,-1834.61118600589,-1834.61134945596,2.72848410531878e-12,0.000163436703420783
"7387",-1836.18464432065,-1836.18464432064,-1836.18480768754,5.22959453519434e-12,0.000163353548267131
"7388",-1837.75886497696,-1837.75886497695,-1837.75902826071,4.77484718430787e-12,0.000163270418795602
"7389",-1839.33384814759,-1839.33384814758,-1839.33401134827,5.6843418860808e-12,0.000163187361155614
"7390",-1840.90959400546,-1840.90959400545,-1840.90975712312,4.77484718430787e-12,0.000163104364662159
"7391",-1842.48610272362,-1842.48610272362,-1842.48626575838,6.13908923696727e-12,0.00016302146296121
"7392",-1844.06337447532,-1844.06337447531,-1844.06353742729,4.77484718430787e-12,0.000162938700383308
"7393",-1845.64140943391,-1845.64140943391,-1845.64157230305,5.45696821063757e-12,0.000162855873007794
"7394",-1847.22020777295,-1847.22020777295,-1847.2203705594,6.82121026329696e-12,0.000162773196122123
"7395",-1848.79976966612,-1848.79976966611,-1848.79993236991,5.6843418860808e-12,0.000162690551056888
"7396",-1850.38009528726,-1850.38009528726,-1850.38025790841,5.91171556152403e-12,0.000162607929173109
"7397",-1851.96118481039,-1851.96118481038,-1851.96134734905,4.54747350886464e-12,0.000162525454141971
"7398",-1853.54303840965,-1853.54303840965,-1853.54320086584,2.95585778076202e-12,0.000162442990243594
"7399",-1855.12565625937,-1855.12565625936,-1855.1258186332,5.91171556152403e-12,0.000162360643189419
"7400",-1856.70903853402,-1856.70903853401,-1856.7092008255,5.91171556152403e-12,0.000162278313860842
"7401",-1858.29318540823,-1858.29318540822,-1858.29334761742,4.54747350886464e-12,0.000162196034539597
"7402",-1859.87809705678,-1859.87809705678,-1859.87825918383,4.54747350886464e-12,0.000162113908209194
"7403",-1861.46377365463,-1861.46377365462,-1861.4639356995,4.54747350886464e-12,0.000162031741860691
"7404",-1863.05021537686,-1863.05021537686,-1863.05037733966,5.45696821063757e-12,0.000161949677352502
"7405",-1864.63742239875,-1864.63742239875,-1864.6375842795,4.77484718430787e-12,0.000161867645574021
"7406",-1866.22539489571,-1866.22539489571,-1866.22555669455,4.77484718430787e-12,0.000161785750872889
"7407",-1867.81413304331,-1867.81413304331,-1867.81429476029,6.82121026329696e-12,0.000161703905269928
"7408",-1869.40363701729,-1869.40363701729,-1869.40379865239,5.45696821063757e-12,0.00016162203488046
"7409",-1870.99390699354,-1870.99390699353,-1870.99406854696,4.54747350886464e-12,0.000161540369314928
"7410",-1872.5849431481,-1872.5849431481,-1872.58510461975,6.13908923696727e-12,0.000161458607579101
"7411",-1874.1767456572,-1874.17674565719,-1874.17690704722,6.3664629124105e-12,0.00016137700360852
"7412",-1875.76931469719,-1875.76931469718,-1875.76947600567,4.77484718430787e-12,0.000161295468969036
"7413",-1877.3626504446,-1877.36265044459,-1877.36281167155,5.45696821063757e-12,0.000161213953419281
"7414",-1878.95675307612,-1878.95675307611,-1878.95691422169,5.00222085975111e-12,0.000161132595180025
"7415",-1880.55162276859,-1880.55162276858,-1880.55178383272,5.00222085975111e-12,0.00016105116418641
"7416",-1882.14725969901,-1882.14725969901,-1882.14742068188,4.54747350886464e-12,0.0001609699086903
"7417",-1883.74366404456,-1883.74366404455,-1883.74382494616,5.00222085975111e-12,0.000160888659780367
"7418",-1885.34083598255,-1885.34083598254,-1885.34099680299,6.59383658785373e-12,0.000160807509073435
"7419",-1886.93877569047,-1886.93877569047,-1886.93893642979,4.32009983342141e-12,0.00016072640109932
"7420",-1888.53748334596,-1888.53748334596,-1888.53764400424,5.00222085975111e-12,0.000160645376324098
"7421",-1890.13695912683,-1890.13695912683,-1890.13711970405,5.91171556152403e-12,0.000160564325171086
"7422",-1891.73720321105,-1891.73720321104,-1891.7373637073,5.45696821063757e-12,0.000160483377904641
"7423",-1893.33821577673,-1893.33821577672,-1893.33837619223,6.13908923696727e-12,0.000160402634780454
"7424",-1894.93999700216,-1894.93999700216,-1894.94015733681,5.00222085975111e-12,0.000160321796622842
"7425",-1896.5425470658,-1896.5425470658,-1896.5427073197,5.00222085975111e-12,0.000160241062806432
"7426",-1898.14586614625,-1898.14586614624,-1898.14602631945,5.6843418860808e-12,0.000160160375360263
"7427",-1899.74995442228,-1899.74995442228,-1899.75011451489,5.00222085975111e-12,0.000160079789072731
"7428",-1901.35481207283,-1901.35481207282,-1901.35497208486,4.54747350886464e-12,0.000159999229149776
"7429",-1902.96043927698,-1902.96043927698,-1902.96059920856,2.95585778076202e-12,0.00015991879425592
"7430",-1904.566836214,-1904.56683621399,-1904.56699606514,5.00222085975111e-12,0.000159838362765674
"7431",-1906.1740030633,-1906.17400306329,-1906.17416283402,3.63797880709171e-12,0.000159757959458662
"7432",-1907.78194000445,-1907.78194000445,-1907.78209969496,4.09272615797818e-12,0.000159677755292797
"7433",-1909.39064721722,-1909.39064721721,-1909.39080682739,4.32009983342141e-12,0.00015959743313243
"7434",-1911.00012488149,-1911.00012488148,-1911.00028441153,5.6843418860808e-12,0.000159517321025371
"7435",-1912.61037317734,-1912.61037317733,-1912.61053262722,5.00222085975111e-12,0.000159437175493271
"7436",-1914.22139228499,-1914.22139228499,-1914.22155165483,5.6843418860808e-12,0.000159357135666616
"7437",-1915.83318238485,-1915.83318238484,-1915.83334167469,5.00222085975111e-12,0.000159277155850623
"7438",-1917.44574365747,-1917.44574365746,-1917.44590286732,5.22959453519434e-12,0.000159197183075777
"7439",-1919.05907628357,-1919.05907628356,-1919.05923541354,5.45696821063757e-12,0.000159117314642354
"7440",-1920.67318044403,-1920.67318044402,-1920.67333949423,6.59383658785373e-12,0.000159037549868568
"7441",-1922.28805631991,-1922.2880563199,-1922.28821529033,4.54747350886464e-12,0.000158957790771797
"7442",-1923.90370409241,-1923.9037040924,-1923.90386298322,6.82121026329696e-12,0.00015887818694027
"7443",-1925.52012394292,-1925.52012394291,-1925.52028275404,6.3664629124105e-12,0.000158798513764324
"7444",-1927.13731605297,-1927.13731605297,-1927.13747478455,6.13908923696727e-12,0.000158718975620586
"7445",-1928.75528060428,-1928.75528060427,-1928.75543925631,6.59383658785373e-12,0.000158639442017328
"7446",-1930.37401777871,-1930.3740177787,-1930.37417635137,5.22959453519434e-12,0.000158560092778592
"7447",-1931.99352775829,-1931.99352775829,-1931.99368625149,4.77484718430787e-12,0.000158480636002767
"7448",-1933.61381072524,-1933.61381072523,-1933.61396913905,6.59383658785373e-12,0.000158401263562924
"7449",-1935.23486686191,-1935.2348668619,-1935.23502519649,5.45696821063757e-12,0.000158322050707871
"7450",-1936.85669635084,-1936.85669635083,-1936.85685460625,7.04858393874019e-12,0.000158242895135663
"7451",-1938.47929937472,-1938.47929937471,-1938.47945755098,7.04858393874019e-12,0.00015816374865063
"7452",-1940.10267611642,-1940.10267611641,-1940.10283421362,6.3664629124105e-12,0.000158084705825345
"7453",-1941.72682675897,-1941.72682675896,-1941.72698477706,5.45696821063757e-12,0.00015800561047874
"7454",-1943.35175148556,-1943.35175148556,-1943.35190942463,5.6843418860808e-12,0.000157926598786218
"7455",-1944.97745047956,-1944.97745047955,-1944.97760833982,6.3664629124105e-12,0.000157847802831013
"7456",-1946.60392392449,-1946.60392392449,-1946.60408170593,5.91171556152403e-12,0.000157768996412178
"7457",-1948.23117200405,-1948.23117200405,-1948.23132970668,4.54747350886464e-12,0.000157690187713611
"7458",-1949.85919490211,-1949.8591949021,-1949.85935252606,4.32009983342141e-12,0.000157611525187118
"7459",-1951.48799280269,-1951.48799280268,-1951.48815034791,4.09272615797818e-12,0.000157532810366678
"7460",-1953.11756588998,-1953.11756588998,-1953.1177233566,6.3664629124105e-12,0.000157454214437802
"7461",-1954.74791434837,-1954.74791434836,-1954.74807173637,6.13908923696727e-12,0.000157375623731526
"7462",-1956.37903836236,-1956.37903836236,-1956.37919567197,6.13908923696727e-12,0.00015729723671376
"7463",-1958.01093811668,-1958.01093811667,-1958.01109534783,5.22959453519434e-12,0.000157218794901492
"7464",-1959.64361379618,-1959.64361379617,-1959.64377094896,5.6843418860808e-12,0.000157140431059966
"7465",-1961.2770655859,-1961.27706558589,-1961.27722266035,5.6843418860808e-12,0.000157062116771911
"7466",-1962.91129367105,-1962.91129367104,-1962.91145066728,4.09272615797818e-12,0.000156983906825947
"7467",-1964.546298237,-1964.54629823699,-1964.54645515497,4.77484718430787e-12,0.000156905663682427
"7468",-1966.18207946929,-1966.18207946928,-1966.18223630915,4.32009983342141e-12,0.000156827560800377
"7469",-1967.81863755364,-1967.81863755363,-1967.81879431549,5.91171556152403e-12,0.00015674956726186
"7470",-1969.45597267592,-1969.45597267591,-1969.45612935974,6.3664629124105e-12,0.000156671549846776
"7471",-1971.09408502219,-1971.09408502218,-1971.09424162796,5.6843418860808e-12,0.000156593512647074
"7472",-1972.73297477866,-1972.73297477866,-1972.73313130654,4.32009983342141e-12,0.000156515629122
"7473",-1974.37264213173,-1974.37264213173,-1974.37279858183,5.91171556152403e-12,0.000156437862897207
"7474",-1976.01308726796,-1976.01308726795,-1976.01324364025,5.00222085975111e-12,0.00015636006688502
"7475",-1977.65431037407,-1977.65431037406,-1977.65446666871,6.13908923696727e-12,0.000156282430685661
"7476",-1979.29631163696,-1979.29631163696,-1979.2964678539,4.32009983342141e-12,0.000156204741964983
"7477",-1980.93909124371,-1980.93909124371,-1980.93924738305,4.09272615797818e-12,0.000156127147583729
"7478",-1982.58264938156,-1982.58264938155,-1982.58280544335,3.86535248253495e-12,0.000156049618215137
"7479",-1984.22698623791,-1984.22698623791,-1984.22714222218,5.91171556152403e-12,0.000155972100662094
"7480",-1985.87210200036,-1985.87210200036,-1985.87225790727,6.13908923696727e-12,0.000155894751106112
"7481",-1987.51799685666,-1987.51799685665,-1987.51815268616,5.45696821063757e-12,0.000155817359486443
"7482",-1989.16467099473,-1989.16467099472,-1989.16482674688,5.00222085975111e-12,0.000155740026741458
"7483",-1990.81212460267,-1990.81212460266,-1990.81228027759,5.6843418860808e-12,0.000155662802430845
"7484",-1992.46035786875,-1992.46035786874,-1992.46051346648,5.91171556152403e-12,0.000155585631083976
"7485",-1994.10937098141,-1994.10937098141,-1994.10952650199,4.32009983342141e-12,0.000155508490876644
"7486",-1995.75916412927,-1995.75916412927,-1995.75931957276,5.45696821063757e-12,0.000155431410908013
"7487",-1997.40973750111,-1997.40973750111,-1997.40989286757,3.63797880709171e-12,0.000155354388677309
"7488",-1999.0610912859,-1999.0610912859,-1999.06124657536,3.41060513164848e-12,0.000155277398950049
"7489",-2000.71322567276,-2000.71322567276,-2000.71338088528,5.22959453519434e-12,0.000155200470143613
"7490",-2002.366140851,-2002.366140851,-2002.36629598671,4.54747350886464e-12,0.000155123672732849
"7491",-2004.0198370101,-2004.01983701009,-2004.01999206901,4.54747350886464e-12,0.000155046893730582
"7492",-2005.6743143397,-2005.6743143397,-2005.67446932187,4.54747350886464e-12,0.000154970162008827
"7493",-2007.32957302964,-2007.32957302964,-2007.32972793512,5.22959453519434e-12,0.000154893477794849
"7494",-2008.98561326992,-2008.98561326991,-2008.98576809877,5.22959453519434e-12,0.000154816868596752
"7495",-2010.6424352507,-2010.6424352507,-2010.64259000301,3.63797880709171e-12,0.000154740337597215
"7496",-2012.30003916233,-2012.30003916233,-2012.30019383814,4.32009983342141e-12,0.00015466384705809
"7497",-2013.95842519534,-2013.95842519534,-2013.95857979461,5.00222085975111e-12,0.000154587311954724
"7498",-2015.61759354043,-2015.61759354042,-2015.6177480633,3.86535248253495e-12,0.000154510938710661
"7499",-2017.27754438845,-2017.27754438845,-2017.27769883499,4.54747350886464e-12,0.000154434617748556
"7500",-2018.93827793046,-2018.93827793046,-2018.93843230075,4.09272615797818e-12,0.000154358371347585
"7501",-2020.59979435769,-2020.59979435768,-2020.5999486517,5.6843418860808e-12,0.00015428210448043
"7502",-2022.26209386152,-2022.26209386152,-2022.26224807934,3.86535248253495e-12,0.000154205928315498
"7503",-2023.92517663353,-2023.92517663352,-2023.92533077523,4.32009983342141e-12,0.00015412982716656
"7504",-2025.58904286546,-2025.58904286546,-2025.58919693117,3.41060513164848e-12,0.000154053840363155
"7505",-2027.25369274925,-2027.25369274925,-2027.25384673898,3.86535248253495e-12,0.000153977873105116
"7506",-2028.91912647699,-2028.91912647698,-2028.9192803907,5.22959453519434e-12,0.000153901866284389
"7507",-2030.58534424095,-2030.58534424095,-2030.58549807876,3.63797880709171e-12,0.00015382597403657
"7508",-2032.2523462336,-2032.25234623359,-2032.25249999559,5.45696821063757e-12,0.000153750167489641
"7509",-2033.92013264755,-2033.92013264755,-2033.9202863338,4.54747350886464e-12,0.000153674440278251
"7510",-2035.58870367563,-2035.58870367562,-2035.5888572861,3.63797880709171e-12,0.000153598676914224
"7511",-2037.2580595108,-2037.2580595108,-2037.2582130456,2.72848410531878e-12,0.000153523013118884
"7512",-2038.92820034623,-2038.92820034623,-2038.92835380547,3.41060513164848e-12,0.00015344745775836
"7513",-2040.59912637527,-2040.59912637527,-2040.59927975895,3.41060513164848e-12,0.000153371916259859
"7514",-2042.27083779142,-2042.27083779142,-2042.27099109953,4.09272615797818e-12,0.00015329635270378
"7515",-2043.94333478839,-2043.94333478839,-2043.94348802108,2.04636307898909e-12,0.000153220950779853
"7516",-2045.61661756004,-2045.61661756003,-2045.61677071732,3.63797880709171e-12,0.000153145549077527
"7517",-2047.29068630043,-2047.29068630042,-2047.29083938229,3.41060513164848e-12,0.000153070151007073
"7518",-2048.96554120378,-2048.96554120378,-2048.96569421044,2.72848410531878e-12,0.000152994953898422
"7519",-2050.64118246451,-2050.6411824645,-2050.64133539596,5.91171556152403e-12,0.000152919758375503
"7520",-2052.31761027719,-2052.31761027719,-2052.31776313341,4.09272615797818e-12,0.000152844530110108
"7521",-2053.99482483661,-2053.99482483661,-2053.99497761777,3.18323145620525e-12,0.000152769482800852
"7522",-2055.67282633771,-2055.6728263377,-2055.67297904381,2.72848410531878e-12,0.000152694441851509
"7523",-2057.3516149756,-2057.3516149756,-2057.35176760669,3.18323145620525e-12,0.00015261944545486
"7524",-2059.0311909456,-2059.03119094559,-2059.03134350171,5.00222085975111e-12,0.000152544479516181
"7525",-2060.71155444319,-2060.71155444319,-2060.7117069244,3.63797880709171e-12,0.000152469585410819
"7526",-2062.39270566404,-2062.39270566404,-2062.39285807044,3.18323145620525e-12,0.00015239478769169
"7527",-2064.07464480399,-2064.07464480399,-2064.07479713556,4.09272615797818e-12,0.000152319960412872
"7528",-2065.75737205908,-2065.75737205907,-2065.75752431592,5.00222085975111e-12,0.000152245253163485
"7529",-2067.4408876255,-2067.44088762549,-2067.44103980766,3.18323145620525e-12,0.000152170588648359
"7530",-2069.12519169965,-2069.12519169964,-2069.12534380712,4.54747350886464e-12,0.000152095911396533
"7531",-2070.81028447809,-2070.81028447809,-2070.81043651108,4.54747350886464e-12,0.000152021429650762
"7532",-2072.49616615758,-2072.49616615758,-2072.49631811592,5.45696821063757e-12,0.000151946791944857
"7533",-2074.18283693506,-2074.18283693505,-2074.18298881905,4.09272615797818e-12,0.000151872459322577
"7534",-2075.87029700763,-2075.87029700762,-2075.87044881717,4.54747350886464e-12,0.000151798026210792
"7535",-2077.55854657259,-2077.55854657258,-2077.55869830778,5.91171556152403e-12,0.000151723677208948
"7536",-2079.24758582742,-2079.24758582742,-2079.2477374883,5.00222085975111e-12,0.000151649375488061
"7537",-2080.93741496979,-2080.93741496979,-2080.93756655643,3.63797880709171e-12,0.000151575152421146
"7538",-2082.62803419754,-2082.62803419753,-2082.62818570998,3.63797880709171e-12,0.000151500960266837
"7539",-2084.31944370869,-2084.31944370869,-2084.319595147,3.63797880709171e-12,0.000151426848130409
"7540",-2086.01164370146,-2086.01164370146,-2086.01179506569,1.81898940354586e-12,0.000151352771453395
"7541",-2087.70463437424,-2087.70463437423,-2087.70478566443,5.00222085975111e-12,0.000151278749332295
"7542",-2089.3984159256,-2089.3984159256,-2089.39856714181,2.27373675443232e-12,0.000151204773582991
"7543",-2091.09298855432,-2091.09298855432,-2091.09313969662,1.36424205265939e-12,0.000151130876032912
"7544",-2092.78835245933,-2092.78835245932,-2092.78850352772,4.54747350886464e-12,0.000151056976658626
"7545",-2094.48450783976,-2094.48450783976,-2094.48465883433,4.54747350886464e-12,0.000150983168214602
"7546",-2096.18145489493,-2096.18145489493,-2096.18160581569,3.18323145620525e-12,0.000150909376588348
"7547",-2097.87919382433,-2097.87919382433,-2097.87934467141,3.18323145620525e-12,0.000150835701354324
"7548",-2099.57772482765,-2099.57772482765,-2099.57787560105,3.63797880709171e-12,0.000150762030661666
"7549",-2101.27704810476,-2101.27704810476,-2101.27719880456,3.18323145620525e-12,0.000150688442260516
"7550",-2102.9771638557,-2102.9771638557,-2102.97731448193,3.18323145620525e-12,0.000150614884772082
"7551",-2104.67807228073,-2104.67807228073,-2104.67822283343,2.72848410531878e-12,0.000150541372291424
"7552",-2106.37977358026,-2106.37977358026,-2106.3799240596,1.81898940354586e-12,0.000150468025763129
"7553",-2108.0822679549,-2108.0822679549,-2108.08241836084,1.36424205265939e-12,0.000150394630124229
"7554",-2109.78555560545,-2109.78555560544,-2109.78570593798,3.18323145620525e-12,0.000150321237207929
"7555",-2111.48963673289,-2111.48963673289,-2111.48978699212,2.27373675443232e-12,0.000150247941587578
"7556",-2113.19451153839,-2113.19451153839,-2113.19466172436,2.72848410531878e-12,0.000150174690520366
"7557",-2114.90018022331,-2114.90018022331,-2114.9003303361,2.72848410531878e-12,0.000150101515379308
"7558",-2116.6066429892,-2116.60664298919,-2116.60679302888,2.72848410531878e-12,0.000150028428895221
"7559",-2118.31390003777,-2118.31390003777,-2118.31405000433,1.81898940354586e-12,0.000149955311942285
"7560",-2120.02195157095,-2120.02195157095,-2120.02210146446,3.63797880709171e-12,0.000149882279099733
"7561",-2121.73079779085,-2121.73079779084,-2121.73094761143,2.72848410531878e-12,0.000149809358102826
"7562",-2123.44043889975,-2123.44043889974,-2123.44058864737,3.63797880709171e-12,0.00014973640663718
"7563",-2125.15087510014,-2125.15087510013,-2125.15102477492,3.18323145620525e-12,0.000149663582931114
"7564",-2126.86210659468,-2126.86210659468,-2126.86225619658,3.18323145620525e-12,0.000149590703294122
"7565",-2128.57413358624,-2128.57413358624,-2128.5742831154,1.81898940354586e-12,0.000149517981425595
"7566",-2130.28695627787,-2130.28695627786,-2130.28710573432,3.63797880709171e-12,0.000149445280012261
"7567",-2132.00057487279,-2132.00057487278,-2132.00072425655,4.09272615797818e-12,0.000149372602691766
"7568",-2133.71498957443,-2133.71498957442,-2133.71513888559,4.54747350886464e-12,0.000149300014937737
"7569",-2135.43020058641,-2135.4302005864,-2135.43034982496,4.54747350886464e-12,0.000149227413992814
"7570",-2137.14620811252,-2137.14620811252,-2137.14635727855,4.09272615797818e-12,0.000149154908525295
"7571",-2138.86301235677,-2138.86301235677,-2138.8631614504,2.72848410531878e-12,0.00014908251263035
"7572",-2140.58061352333,-2140.58061352333,-2140.58076254449,3.18323145620525e-12,0.000149010058531074
"7573",-2142.29901181659,-2142.29901181658,-2142.29916076539,3.18323145620525e-12,0.000148937710366948
"7574",-2144.01820744109,-2144.01820744109,-2144.01835631758,3.18323145620525e-12,0.000148865400390719
"7575",-2145.73820060161,-2145.73820060161,-2145.73834940584,3.63797880709171e-12,0.000148793159520433
"7576",-2147.45899150308,-2147.45899150308,-2147.45914023516,3.63797880709171e-12,0.000148721022766751
"7577",-2149.18058035064,-2149.18058035064,-2149.18072901053,2.72848410531878e-12,0.000148648837811738
"7578",-2150.90296734962,-2150.90296734962,-2150.90311593744,2.72848410531878e-12,0.000148576776524356
"7579",-2152.62615270554,-2152.62615270554,-2152.62630122123,3.18323145620525e-12,0.000148504661579674
"7580",-2154.35013662411,-2154.35013662411,-2154.3502850678,4.09272615797818e-12,0.000148432670302623
"7581",-2156.07491931123,-2156.07491931123,-2156.07506768297,4.09272615797818e-12,0.000148360729489871
"7582",-2157.80050097301,-2157.800500973,-2157.80064927281,4.54747350886464e-12,0.000148288806404495
"7583",-2159.52688181572,-2159.52688181572,-2159.52703004375,2.72848410531878e-12,0.00014821704336121
"7584",-2161.25406204585,-2161.25406204585,-2161.25421020195,2.27373675443232e-12,0.000148145122538912
"7585",-2162.98204187008,-2162.98204187008,-2162.98218995443,2.72848410531878e-12,0.000148073380400682
"7586",-2164.71082149527,-2164.71082149527,-2164.710969508,4.09272615797818e-12,0.000148001772387829
"7587",-2166.44040112848,-2166.44040112848,-2166.44054906953,2.27373675443232e-12,0.000147930110717676
"7588",-2168.17078097697,-2168.17078097696,-2168.17092884637,4.09272615797818e-12,0.000147858475868512
"7589",-2169.90196124818,-2169.90196124817,-2169.90210904604,3.18323145620525e-12,0.000147786938315742
"7590",-2171.63394214975,-2171.63394214975,-2171.6340898761,4.09272615797818e-12,0.000147715434404172
"7591",-2173.36672388953,-2173.36672388953,-2173.36687154442,2.72848410531878e-12,0.000147643991869395
"7592",-2175.10030667554,-2175.10030667554,-2175.10045425911,2.27373675443232e-12,0.000147572674366492
"7593",-2176.83469071601,-2176.83469071601,-2176.8348382282,2.72848410531878e-12,0.000147501308207731
"7594",-2178.56987621937,-2178.56987621937,-2178.57002366027,1.36424205265939e-12,0.000147430035253415
"7595",-2180.30586339421,-2180.30586339421,-2180.30601076378,2.27373675443232e-12,0.000147358703185496
"7596",-2182.04265244937,-2182.04265244937,-2182.04279974778,9.09494701772928e-13,0.000147287565261056
"7597",-2183.78024359384,-2183.78024359384,-2183.78039082114,2.27373675443232e-12,0.000147216461432564
"7598",-2185.51863703683,-2185.51863703683,-2185.51878419297,0,0.000147145315768316
"7599",-2187.25783298773,-2187.25783298773,-2187.25798007284,9.09494701772928e-13,0.000147074287406679
"7600",-2188.99783165615,-2188.99783165615,-2188.99797867027,2.27373675443232e-12,0.000147003308145544
"7601",-2190.73863325188,-2190.73863325187,-2190.738780195,3.18323145620525e-12,0.000146932325241766
"7602",-2192.48023798489,-2192.48023798489,-2192.48038485715,3.18323145620525e-12,0.000146861471917004
"7603",-2194.22264606539,-2194.22264606538,-2194.22279286681,3.18323145620525e-12,0.000146790646777473
"7604",-2195.96585770374,-2195.96585770374,-2195.96600443434,9.09494701772928e-13,0.000146719828907682
"7605",-2197.70987311055,-2197.70987311054,-2197.71001977033,2.72848410531878e-12,0.00014664903285766
"7606",-2199.45469249657,-2199.45469249657,-2199.45483908566,4.54747350886464e-12,0.0001465783413791
"7607",-2201.2003160728,-2201.20031607279,-2201.20046259118,2.27373675443232e-12,0.000146507652623695
"7608",-2202.94674405039,-2202.94674405039,-2202.94689049813,3.18323145620525e-12,0.000146437012059408
"7609",-2204.69397664074,-2204.69397664074,-2204.69412301797,3.18323145620525e-12,0.000146366520170749
"7610",-2206.44201405541,-2206.4420140554,-2206.4421603621,1.81898940354586e-12,0.000146295988719958
"7611",-2208.19085650616,-2208.19085650616,-2208.19100274242,2.72848410531878e-12,0.000146225570479608
"7612",-2209.94050420498,-2209.94050420498,-2209.94065037084,1.81898940354586e-12,0.000146155182243368
"7613",-2211.69095736403,-2211.69095736403,-2211.69110345946,1.81898940354586e-12,0.000146084766266541
"7614",-2213.44221619567,-2213.44221619567,-2213.44236222083,1.36424205265939e-12,0.000146014490781221
"7615",-2215.19428091249,-2215.19428091249,-2215.19442686736,2.27373675443232e-12,0.000145944219837713
"7616",-2216.94715172725,-2216.94715172725,-2216.94729761189,9.09494701772928e-13,0.000145873996630796
"7617",-2218.70082885292,-2218.70082885291,-2218.70097466736,9.09494701772928e-13,0.000145803817977685
"7618",-2220.45531250266,-2220.45531250266,-2220.45545824697,2.27373675443232e-12,0.000145733689334571
"7619",-2222.21060288985,-2222.21060288985,-2222.21074856403,1.36424205265939e-12,0.000145663567052146
"7620",-2223.96670022807,-2223.96670022807,-2223.96684583231,1.36424205265939e-12,0.00014559363936828
"7621",-2225.72360473108,-2225.72360473108,-2225.72375026526,4.54747350886464e-13,0.000145523583004681
"7622",-2227.48131661287,-2227.48131661287,-2227.48146207713,4.54747350886464e-13,0.000145453681682506
"7623",-2229.2398360876,-2229.2398360876,-2229.23998148205,9.09494701772928e-13,0.000145383877202643
"7624",-2230.99916336966,-2230.99916336966,-2230.99930869425,1.36424205265939e-12,0.000145314024976306
"7625",-2232.75929867363,-2232.75929867363,-2232.7594439284,4.54747350886464e-13,0.000145244212302331
"7626",-2234.5202422143,-2234.5202422143,-2234.52038739932,1.36424205265939e-12,0.000145174478283328
"7627",-2236.28199420664,-2236.28199420664,-2236.28213932202,9.09494701772928e-13,0.000145104847472211
"7628",-2238.04455486585,-2238.04455486586,-2238.04469991153,2.27373675443232e-12,0.000145035159821005
"7629",-2239.80792440733,-2239.80792440733,-2239.80806938343,2.72848410531878e-12,0.000144965594928936
"7630",-2241.57210304667,-2241.57210304667,-2241.57224795322,3.63797880709171e-12,0.000144896050492727
"7631",-2243.33709099966,-2243.33709099966,-2243.33723583664,9.09494701772928e-13,0.000144826487409766
"7632",-2245.10288848232,-2245.10288848233,-2245.10303324986,3.18323145620525e-12,0.00014475705708894
"7633",-2246.86949571086,-2246.86949571086,-2246.86964040902,1.36424205265939e-12,0.000144687698148238
"7634",-2248.63691290167,-2248.63691290167,-2248.63705753041,0,0.000144618281912923
"7635",-2250.4051402714,-2250.4051402714,-2250.40528483084,1.81898940354586e-12,0.000144548994347682
"7636",-2252.17417803684,-2252.17417803685,-2252.17432252706,1.81898940354586e-12,0.000144479777253292
"7637",-2253.94402641505,-2253.94402641505,-2253.94417083602,0,0.000144410543330808
"7638",-2255.71468562324,-2255.71468562324,-2255.71482997498,1.36424205265939e-12,0.000144341324862851
"7639",-2257.48615587886,-2257.48615587886,-2257.48630016144,9.09494701772928e-13,0.000144272180048421
"7640",-2259.25843739955,-2259.25843739955,-2259.25858161311,1.36424205265939e-12,0.000144203163904177
"7641",-2261.03153040316,-2261.03153040316,-2261.03167454763,1.81898940354586e-12,0.000144134080916958
"7642",-2262.80543510776,-2262.80543510776,-2262.80557918329,0,0.000144065153426132
"7643",-2264.5801517316,-2264.5801517316,-2264.58029573815,2.72848410531878e-12,0.000143996181371842
"7644",-2266.35568049316,-2266.35568049316,-2266.35582443086,4.54747350886464e-13,0.000143927342079797
"7645",-2268.13202161112,-2268.13202161112,-2268.13216547993,1.36424205265939e-12,0.00014385845640541
"7646",-2269.90917530436,-2269.90917530437,-2269.90931910434,2.72848410531878e-12,0.000143789637564673
"7647",-2271.68714179198,-2271.68714179198,-2271.68728552319,1.36424205265939e-12,0.000143720875554365
"7648",-2273.46592129328,-2273.46592129328,-2273.46606495578,1.36424205265939e-12,0.000143652179922849
"7649",-2275.24551402777,-2275.24551402777,-2275.24565762166,1.36424205265939e-12,0.000143583578405937
"7650",-2277.02592021517,-2277.02592021517,-2277.02606374049,1.36424205265939e-12,0.00014351502462584
"7651",-2278.8071400754,-2278.8071400754,-2278.8072835321,2.27373675443232e-12,0.000143446409004322
"7652",-2280.58917382861,-2280.58917382861,-2280.58931721674,4.54747350886464e-13,0.000143377854305404
"7653",-2282.37202169513,-2282.37202169514,-2282.37216501483,2.27373675443232e-12,0.000143309430095662
"7654",-2284.15568389553,-2284.15568389553,-2284.1558271467,4.54747350886464e-13,0.000143240910397968
"7655",-2285.94016065057,-2285.94016065057,-2285.94030383341,0,0.00014317259530261
"7656",-2287.72545218122,-2287.72545218122,-2287.7255952957,1.36424205265939e-12,0.000143104247920078
"7657",-2289.51155870866,-2289.51155870867,-2289.5117017548,1.36424205265939e-12,0.000143035907807842
"7658",-2291.29848045431,-2291.29848045431,-2291.29862343219,1.36424205265939e-12,0.000142967661810101
"7659",-2293.08621763975,-2293.08621763975,-2293.08636054947,9.09494701772928e-13,0.000142899505380267
"7660",-2294.87477048681,-2294.87477048681,-2294.87491332832,4.54747350886464e-13,0.000142831312116343
"7661",-2296.66413921752,-2296.66413921752,-2296.66428199091,1.81898940354586e-12,0.000142763203418883
"7662",-2298.45432405411,-2298.45432405411,-2298.45446675949,9.09494701772928e-13,0.000142695198384279
"7663",-2300.24532521905,-2300.24532521905,-2300.24546785636,0,0.00014262714332991
"7664",-2302.03714293499,-2302.03714293499,-2302.03728550432,2.27373675443232e-12,0.000142559170568601
"7665",-2303.82977742481,-2303.82977742481,-2303.82991992615,9.09494701772928e-13,0.000142491195074479
"7666",-2305.62322891159,-2305.6232289116,-2305.62337134512,1.81898940354586e-12,0.000142423386444213
"7667",-2307.41749761865,-2307.41749761865,-2307.41763998431,4.54747350886464e-13,0.000142355522792847
"7668",-2309.2125837695,-2309.2125837695,-2309.21272606737,9.09494701772928e-13,0.000142287747799896
"7669",-2311.00848758786,-2311.00848758786,-2311.0086298179,1.81898940354586e-12,0.000142219925060805
"7670",-2312.80520929768,-2312.80520929768,-2312.80535146003,0,0.000142152246451421
"7671",-2314.60274912311,-2314.60274912311,-2314.60289121781,2.72848410531878e-12,0.000142084606940207
"7672",-2316.40110728852,-2316.40110728852,-2316.40124931564,1.36424205265939e-12,0.000142017035626774
"7673",-2318.2002840185,-2318.2002840185,-2318.20042597798,2.72848410531878e-12,0.000141949409746878
"7674",-2320.00027953784,-2320.00027953784,-2320.00042142981,4.54747350886464e-13,0.000141881907081531
"7675",-2321.80109407157,-2321.80109407157,-2321.80123589603,9.09494701772928e-13,0.000141814409867713
"7676",-2323.6027278449,-2323.6027278449,-2323.60286960187,4.54747350886464e-13,0.000141746924016473
"7677",-2325.40518108329,-2325.40518108329,-2325.40532277293,2.72848410531878e-12,0.00014167960775735
"7678",-2327.20845401239,-2327.20845401239,-2327.20859563458,1.81898940354586e-12,0.000141612164182514
"7679",-2329.01254685808,-2329.01254685808,-2329.01268841302,1.36424205265939e-12,0.000141544917935499
"7680",-2330.81745984646,-2330.81745984646,-2330.81760133414,4.54747350886464e-13,0.000141477674412083
"7681",-2332.62319320383,-2332.62319320383,-2332.62333462427,9.09494701772928e-13,0.000141410444979395
"7682",-2334.42974715671,-2334.42974715672,-2334.42988851,9.09494701772928e-13,0.000141343297385021
"7683",-2336.23712193186,-2336.23712193186,-2336.23726321802,1.36424205265939e-12,0.000141276179795313
"7684",-2338.04531775623,-2338.04531775623,-2338.04545897529,2.27373675443232e-12,0.000141209087663352
"7685",-2339.854334857,-2339.854334857,-2339.85447600899,1.81898940354586e-12,0.000141142028263985
"7686",-2341.66417346157,-2341.66417346157,-2341.66431454657,9.09494701772928e-13,0.000141075050248518
"7687",-2343.47483379754,-2343.47483379754,-2343.47497481557,1.81898940354586e-12,0.000141008084959648
"7688",-2345.28631609275,-2345.28631609276,-2345.28645704388,1.36424205265939e-12,0.00014094119650776
"7689",-2347.09862057526,-2347.09862057526,-2347.0987614595,4.54747350886464e-13,0.000140874317145046
"7690",-2348.91174747333,-2348.91174747333,-2348.91188829074,9.09494701772928e-13,0.000140807496432083
"7691",-2350.72569701545,-2350.72569701545,-2350.72583776613,9.09494701772928e-13,0.000140740768924674
"7692",-2352.54046943033,-2352.54046943033,-2352.54061011425,9.09494701772928e-13,0.000140674020952081
"7693",-2354.3560649469,-2354.3560649469,-2354.35620556408,9.09494701772928e-13,0.000140607295254447
"7694",-2356.17248379431,-2356.1724837943,-2356.17262434487,9.09494701772928e-13,0.000140540683223334
"7695",-2357.98972620191,-2357.98972620191,-2357.9898666859,0,0.000140474114382672
"7696",-2359.80779239932,-2359.80779239932,-2359.8079328167,9.09494701772928e-13,0.000140407523712693
"7697",-2361.62668261633,-2361.62668261633,-2361.62682296719,0,0.000140341017609513
"7698",-2363.44639708297,-2363.44639708297,-2363.44653736735,0,0.000140274541965635
"7699",-2365.2669360295,-2365.2669360295,-2365.26707624741,1.36424205265939e-12,0.000140208079048576
"7700",-2367.08829968639,-2367.08829968639,-2367.08843983796,1.36424205265939e-12,0.000140141748439904
"7701",-2368.91048828434,-2368.91048828434,-2368.91062836951,1.81898940354586e-12,0.000140075362810244
"7702",-2370.73350205427,-2370.73350205427,-2370.73364207317,1.81898940354586e-12,0.000140009100850103
"7703",-2372.55734122731,-2372.55734122731,-2372.55748117993,1.36424205265939e-12,0.000139942832065199
"7704",-2374.38200603483,-2374.38200603483,-2374.38214592121,9.09494701772928e-13,0.000139876597377353
"7705",-2376.20749670842,-2376.20749670843,-2376.20763652858,1.81898940354586e-12,0.000139810381327043
"7706",-2378.03381347989,-2378.03381347989,-2378.03395323397,9.09494701772928e-13,0.000139744316682067
"7707",-2379.86095658127,-2379.86095658127,-2379.86109626926,4.54747350886464e-13,0.000139678230662632
"7708",-2381.68892624482,-2381.68892624482,-2381.68906586679,4.54747350886464e-13,0.000139612223753804
"7709",-2383.51772270301,-2383.51772270301,-2383.51786225888,4.54747350886464e-13,0.000139546126813217
"7710",-2385.34734618856,-2385.34734618856,-2385.34748567846,4.54747350886464e-13,0.000139480166728045
"7711",-2387.1777969344,-2387.1777969344,-2387.1779363584,9.09494701772928e-13,0.000139414281661421
"7712",-2389.00907517368,-2389.00907517368,-2389.00921453171,0,0.000139348322476973
"7713",-2390.84118113978,-2390.84118113978,-2390.8413204321,9.09494701772928e-13,0.000139282613364378
"7714",-2392.67411506631,-2392.67411506631,-2392.67425429278,9.09494701772928e-13,0.000139216780573492
"7715",-2394.50787718711,-2394.50787718711,-2394.50801634783,9.09494701772928e-13,0.00013915103871498
"7716",-2396.34246773622,-2396.34246773622,-2396.34260683121,9.09494701772928e-13,0.000139085313220821
"7717",-2398.17788694794,-2398.17788694794,-2398.17802597725,0,0.000139019652287464
"7718",-2400.01413505677,-2400.01413505677,-2400.0142740205,1.36424205265939e-12,0.00013895406546327
"7719",-2401.85121229747,-2401.85121229747,-2401.85135119553,4.54747350886464e-13,0.00013888841907117
"7720",-2403.68911890498,-2403.68911890498,-2403.68925773754,9.09494701772928e-13,0.000138822921811221
"7721",-2405.52785511451,-2405.52785511451,-2405.5279938816,0,0.000138757466377926
"7722",-2407.36742116147,-2407.36742116147,-2407.36755986311,0,0.000138692024580833
"7723",-2409.20781728152,-2409.20781728152,-2409.20795591772,1.81898940354586e-12,0.00013862659278252
"7724",-2411.04904371053,-2411.04904371053,-2411.04918228132,9.09494701772928e-13,0.000138561182804864
"7725",-2412.89110068461,-2412.89110068461,-2412.89123919005,9.09494701772928e-13,0.000138495842389563
"7726",-2414.7339884401,-2414.7339884401,-2414.73412688031,9.09494701772928e-13,0.000138430627008246
"7727",-2416.57770721356,-2416.57770721356,-2416.57784558848,9.09494701772928e-13,0.000138365343874569
"7728",-2418.42225724178,-2418.42225724178,-2418.42239555154,4.54747350886464e-13,0.000138300192595198
"7729",-2420.26763876179,-2420.26763876179,-2420.26777700637,4.54747350886464e-13,0.000138235027216438
"7730",-2422.11385201084,-2422.11385201084,-2422.11399019022,9.09494701772928e-13,0.000138169838644453
"7731",-2423.96089722642,-2423.96089722642,-2423.96103534083,9.09494701772928e-13,0.000138104879683909
"7732",-2425.80877464624,-2425.80877464624,-2425.80891269548,4.54747350886464e-13,0.000138039716111149
"7733",-2427.65748450825,-2427.65748450825,-2427.65762249247,9.09494701772928e-13,0.000137974699397136
"7734",-2429.50702705062,-2429.50702705062,-2429.50716496993,0,0.000137909791348645
"7735",-2431.35740251178,-2431.35740251177,-2431.35754036616,2.27373675443232e-12,0.000137844881477167
"7736",-2433.20861113034,-2433.20861113034,-2433.20874891984,1.36424205265939e-12,0.00013778000115594
"7737",-2435.0606531452,-2435.0606531452,-2435.06079086992,1.81898940354586e-12,0.000137715229045487
"7738",-2436.91352879546,-2436.91352879546,-2436.9136664553,4.54747350886464e-13,0.000137650369176678
"7739",-2438.76723832045,-2438.76723832045,-2438.76737591554,0,0.000137585626612369
"7740",-2440.62178195975,-2440.62178195975,-2440.62191949015,9.09494701772928e-13,0.000137520946790426
"7741",-2442.47715995315,-2442.47715995315,-2442.47729741888,9.09494701772928e-13,0.000137456279695414
"7742",-2444.33337254071,-2444.33337254071,-2444.33350994177,2.27373675443232e-12,0.000137391621235161
"7743",-2446.19041996269,-2446.19041996269,-2446.19055729913,1.36424205265939e-12,0.000137327004601784
"7744",-2448.04830245961,-2448.0483024596,-2448.04843973146,9.09494701772928e-13,0.000137262437979624
"7745",-2449.90702027219,-2449.90702027219,-2449.90715747956,9.09494701772928e-13,0.000137197960471513
"7746",-2451.76657364142,-2451.76657364142,-2451.76671078432,0,0.000137133497054465
"7747",-2453.6269628085,-2453.6269628085,-2453.62709988695,0,0.000137069052275396
"7748",-2455.4881880149,-2455.4881880149,-2455.48832502899,0,0.000137004705704102
"7749",-2457.35024950228,-2457.35024950228,-2457.35038645203,1.36424205265939e-12,0.000136940376861405
"7750",-2459.21314751257,-2459.21314751257,-2459.2132843979,9.09494701772928e-13,0.000136875966171179
"7751",-2461.07688228792,-2461.07688228792,-2461.07701910903,4.54747350886464e-13,0.000136811752810218
"7752",-2462.94145407072,-2462.94145407072,-2462.94159082755,1.36424205265939e-12,0.000136747481700117
"7753",-2464.80686310361,-2464.80686310361,-2464.80699979628,1.81898940354586e-12,0.000136683327894627
"7754",-2466.67310962944,-2466.67310962944,-2466.67324625799,4.54747350886464e-13,0.000136619215461486
"7755",-2468.54019389132,-2468.54019389132,-2468.54033045572,1.81898940354586e-12,0.000136555072105526
"7756",-2470.4081161326,-2470.4081161326,-2470.40825263293,1.36424205265939e-12,0.000136491012862283
"7757",-2472.27687659685,-2472.27687659685,-2472.27701303317,4.54747350886464e-13,0.000136427016816154
"7758",-2474.14647552789,-2474.14647552789,-2474.14661190019,4.54747350886464e-13,0.000136363002123829
"7759",-2476.01691316977,-2476.01691316977,-2476.01704947809,4.54747350886464e-13,0.000136299031986642
"7760",-2477.88818976679,-2477.88818976679,-2477.88832601117,1.36424205265939e-12,0.000136235095946624
"7761",-2479.7603055635,-2479.76030556349,-2479.76044174402,9.09494701772928e-13,0.000136171253567796
"7762",-2481.63326080465,-2481.63326080465,-2481.63339692136,9.09494701772928e-13,0.00013610744392234
"7763",-2483.50705573527,-2483.50705573527,-2483.50719178817,4.54747350886464e-13,0.00013604364473041
"7764",-2485.38169060061,-2485.38169060061,-2485.38182658974,0,0.000135979888729709
"7765",-2487.25716564617,-2487.25716564616,-2487.25730157154,1.81898940354586e-12,0.00013591613681696
"7766",-2489.13348111768,-2489.13348111767,-2489.13361697949,9.09494701772928e-13,0.000135852585871232
"7767",-2491.01063726112,-2491.01063726112,-2491.01077305928,4.54747350886464e-13,0.000135788943074977
"7768",-2492.88863432271,-2492.88863432271,-2492.88877005716,9.09494701772928e-13,0.000135725243893603
"7769",-2494.76747254891,-2494.76747254891,-2494.76760821984,0,0.000135661725673142
"7770",-2496.64715218643,-2496.64715218643,-2496.64728779381,1.36424205265939e-12,0.000135598187442465
"7771",-2498.5276734822,-2498.5276734822,-2498.52780902608,1.36424205265939e-12,0.000135534686491967
"7772",-2500.40903668343,-2500.40903668343,-2500.40917216389,2.27373675443232e-12,0.00013547128329483
"7773",-2502.29124203754,-2502.29124203754,-2502.29137745458,9.09494701772928e-13,0.000135407871909354
"7774",-2504.1742897922,-2504.1742897922,-2504.17442514589,2.27373675443232e-12,0.000135344525539871
"7775",-2506.05818019534,-2506.05818019534,-2506.05831548569,2.27373675443232e-12,0.00013528119780859
"7776",-2507.94291349511,-2507.94291349511,-2507.94304872222,2.27373675443232e-12,0.000135217959646328
"7777",-2509.82848993993,-2509.82848993993,-2509.82862510372,1.81898940354586e-12,0.000135154650094504
"7778",-2511.71490977845,-2511.71490977845,-2511.71504487902,2.72848410531878e-12,0.000135091446935021
"7779",-2513.60217325956,-2513.60217325955,-2513.60230829699,1.36424205265939e-12,0.000135028316976094
"7780",-2515.4902806324,-2515.4902806324,-2515.49041560667,4.54747350886464e-13,0.000134965165188183
"7781",-2517.37923214637,-2517.37923214636,-2517.37936705755,9.09494701772928e-13,0.000134902086146083
"7782",-2519.26902805109,-2519.26902805109,-2519.26916289928,4.54747350886464e-13,0.000134839104857565
"7783",-2521.15966859645,-2521.15966859645,-2521.15980338153,1.36424205265939e-12,0.000134775998071657
"7784",-2523.05115403257,-2523.05115403257,-2523.05128875471,2.27373675443232e-12,0.000134713069973369
"7785",-2524.94348460983,-2524.94348460982,-2524.94361926891,2.72848410531878e-12,0.000134650019560589
"7786",-2526.83666057884,-2526.83666057884,-2526.83679517506,3.63797880709171e-12,0.000134587164204225
"7787",-2528.73068219048,-2528.73068219048,-2528.73081672384,1.81898940354586e-12,0.000134524310662631
"7788",-2530.62554969586,-2530.62554969586,-2530.62568416645,2.72848410531878e-12,0.000134461546690168
"7789",-2532.52126334635,-2532.52126334634,-2532.52139775411,2.72848410531878e-12,0.000134398728606211
"7790",-2534.41782339355,-2534.41782339355,-2534.41795773862,1.36424205265939e-12,0.000134336047378891
"7791",-2536.31523008933,-2536.31523008933,-2536.31536437162,2.72848410531878e-12,0.00013427327339155
"7792",-2538.2134836858,-2538.2134836858,-2538.21361790546,2.27373675443232e-12,0.000134210646718702
"7793",-2540.11258443533,-2540.11258443532,-2540.11271859235,2.27373675443232e-12,0.000134148026407543
"7794",-2542.01253259051,-2542.01253259051,-2542.01266668493,4.54747350886464e-13,0.000134085435192333
"7795",-2543.91332840421,-2543.91332840421,-2543.91346243605,1.81898940354586e-12,0.000134022861251415
"7796",-2545.81497212954,-2545.81497212953,-2545.81510609884,2.27373675443232e-12,0.000133960330046978
"7797",-2547.71746401986,-2547.71746401986,-2547.71759792664,9.09494701772928e-13,0.000133897817026107
"7798",-2549.62080432878,-2549.62080432878,-2549.62093817317,1.81898940354586e-12,0.00013383542722134
"7799",-2551.52499331018,-2551.52499331017,-2551.52512709212,1.36424205265939e-12,0.000133772995581594
"7800",-2553.43003121815,-2553.43003121815,-2553.43016493765,0,0.000133710555753619
"7801",-2555.33591830708,-2555.33591830708,-2555.33605196431,1.36424205265939e-12,0.000133648299615041
"7802",-2557.24265483157,-2557.24265483157,-2557.2427884265,2.27373675443232e-12,0.000133586004369524
"7803",-2559.15024104651,-2559.15024104651,-2559.15037457912,3.18323145620525e-12,0.000133523694115567
"7804",-2561.05867720702,-2561.05867720702,-2561.05881067748,3.18323145620525e-12,0.000133461554819858
"7805",-2562.96796356847,-2562.96796356847,-2562.96809697667,1.81898940354586e-12,0.000133399300939141
"7806",-2564.87810038651,-2564.87810038651,-2564.87823373259,9.09494701772928e-13,0.000133337189371585
"7807",-2566.78908791701,-2566.78908791701,-2566.78922120095,1.81898940354586e-12,0.000133275056884652
"7808",-2568.70092641613,-2568.70092641613,-2568.70105963792,9.09494701772928e-13,0.000133212920756298
"7809",-2570.61361614025,-2570.61361614025,-2570.61374930009,1.36424205265939e-12,0.000133150974683138
"7810",-2572.52715734602,-2572.52715734602,-2572.52729044377,1.36424205265939e-12,0.000133088893109479
"7811",-2574.44155029036,-2574.44155029036,-2574.44168332618,1.81898940354586e-12,0.000133026971127048
"7812",-2576.35679523042,-2576.35679523042,-2576.35692820431,2.27373675443232e-12,0.000132965043229905
"7813",-2578.27289242363,-2578.27289242363,-2578.27302533565,9.09494701772928e-13,0.000132903182167854
"7814",-2580.18984212766,-2580.18984212766,-2580.1899749779,9.09494701772928e-13,0.000132841415222185
"7815",-2582.10764460044,-2582.10764460043,-2582.10777738882,2.72848410531878e-12,0.00013277956597435
"7816",-2584.02630010015,-2584.02630010015,-2584.02643282664,2.72848410531878e-12,0.000132717678983596
"7817",-2585.94580888525,-2585.94580888525,-2585.94594155004,2.72848410531878e-12,0.000132655990232711
"7818",-2587.86617121444,-2587.86617121444,-2587.86630381748,9.09494701772928e-13,0.000132594242368556
"7819",-2589.78738734669,-2589.78738734668,-2589.78751988805,4.54747350886464e-13,0.000132532579527167
"7820",-2591.7094575412,-2591.7094575412,-2591.70959002097,1.81898940354586e-12,0.000132470995797496
"7821",-2593.63238205746,-2593.63238205746,-2593.6325144756,4.54747350886464e-13,0.000132409367504693
"7822",-2595.55616115522,-2595.55616115522,-2595.55629351184,2.27373675443232e-12,0.00013234786788463
"7823",-2597.48079509446,-2597.48079509446,-2597.48092738949,4.54747350886464e-13,0.000132286280051352
"7824",-2599.40628413544,-2599.40628413544,-2599.40641636896,1.36424205265939e-12,0.000132224772694034
"7825",-2601.33262853869,-2601.33262853869,-2601.33276071082,2.72848410531878e-12,0.000132163395373364
"7826",-2603.25982856498,-2603.25982856498,-2603.25996067566,1.81898940354586e-12,0.000132101955302111
"7827",-2605.18788447535,-2605.18788447535,-2605.18801652467,1.81898940354586e-12,0.000132040606164563
"7828",-2607.1167965311,-2607.1167965311,-2607.11692851901,9.09494701772928e-13,0.000131979197004584
"7829",-2609.04656499379,-2609.04656499379,-2609.04669692043,3.63797880709171e-12,0.00013191793970635
"7830",-2610.97719012525,-2610.97719012525,-2610.97732199061,4.54747350886464e-13,0.000131856667854424
"7831",-2612.90867218756,-2612.90867218756,-2612.90880399166,2.72848410531878e-12,0.000131795415095559
"7832",-2614.84101144307,-2614.84101144307,-2614.841143186,4.54747350886464e-13,0.000131734250542248
"7833",-2616.77420815439,-2616.77420815439,-2616.77433983605,2.27373675443232e-12,0.000131672982316533
"7834",-2618.7082625844,-2618.7082625844,-2618.70839420489,2.72848410531878e-12,0.000131611827759004
"7835",-2620.64317499624,-2620.64317499624,-2620.64330655575,2.27373675443232e-12,0.00013155085507266
"7836",-2622.5789456533,-2622.5789456533,-2622.57907715171,1.81898940354586e-12,0.000131489763254389
"7837",-2624.51557481926,-2624.51557481926,-2624.51570625659,1.36424205265939e-12,0.000131428691438784
"7838",-2626.45306275805,-2626.45306275805,-2626.45319413442,2.72848410531878e-12,0.000131367746022515
"7839",-2628.39140973386,-2628.39140973386,-2628.39154104933,2.27373675443232e-12,0.00013130685334628
"7840",-2630.33061601115,-2630.33061601115,-2630.33074726562,1.81898940354586e-12,0.000131245851086703
"7841",-2632.27068185466,-2632.27068185465,-2632.27081304821,3.18323145620525e-12,0.000131184947035901
"7842",-2634.21160752937,-2634.21160752937,-2634.21173866208,2.72848410531878e-12,0.000131124112093928
"7843",-2636.15339330055,-2636.15339330055,-2636.15352437253,1.81898940354586e-12,0.000131063394912312
"7844",-2638.09603943372,-2638.09603943372,-2638.09617044484,1.36424205265939e-12,0.000131002542230085
"7845",-2640.03954619468,-2640.03954619468,-2640.03967714509,0,0.000130941839136534
"7846",-2641.98391384949,-2641.98391384948,-2641.98404473917,2.72848410531878e-12,0.000130881121489179
"7847",-2643.92914266447,-2643.92914266447,-2643.92927349345,1.36424205265939e-12,0.000130820417478805
"7848",-2645.87523290624,-2645.87523290624,-2645.8753636746,4.09272615797818e-12,0.000130759812132064
"7849",-2647.82218484165,-2647.82218484165,-2647.82231554943,1.81898940354586e-12,0.000130699239064391
"7850",-2649.76999873784,-2649.76999873783,-2649.77012938499,1.36424205265939e-12,0.00013063862552587
"7851",-2651.7186748622,-2651.7186748622,-2651.71880544883,1.81898940354586e-12,0.000130578101557255
"7852",-2653.66821348243,-2653.66821348243,-2653.66834400857,2.72848410531878e-12,0.00013051762259908
"7853",-2655.61861486646,-2655.61861486646,-2655.61874533213,3.63797880709171e-12,0.000130457153640351
"7854",-2657.56987928251,-2657.56987928251,-2657.5700096878,2.72848410531878e-12,0.000130396788346809
"7855",-2659.52200699906,-2659.52200699906,-2659.52213734385,4.09272615797818e-12,0.000130336293918232
"7856",-2661.47499828487,-2661.47499828487,-2661.47512856932,4.09272615797818e-12,0.00013027596317372
"7857",-2663.42885340897,-2663.42885340896,-2663.42898363304,4.09272615797818e-12,0.000130215588775573
"7858",-2665.38357264065,-2665.38357264065,-2665.38370280447,4.54747350886464e-12,0.000130155347142558
"7859",-2667.3391562495,-2667.3391562495,-2667.33928635308,1.81898940354586e-12,0.000130095122784168
"7860",-2669.29560450535,-2669.29560450535,-2669.29573454864,3.63797880709171e-12,0.000130034832037773
"7861",-2671.25291767832,-2671.25291767832,-2671.2530476615,5.45696821063757e-12,0.000129974724526916
"7862",-2673.21109603881,-2673.21109603881,-2673.21122596173,2.72848410531878e-12,0.000129914480151427
"7863",-2675.17013985748,-2675.17013985748,-2675.17026972029,3.18323145620525e-12,0.00012985438309121
"7864",-2677.13004940527,-2677.13004940526,-2677.13017920791,1.81898940354586e-12,0.000129794224644542
"7865",-2679.09082495338,-2679.09082495338,-2679.09095469608,3.63797880709171e-12,0.000129734280352345
"7866",-2681.05246677332,-2681.05246677332,-2681.05259645604,1.81898940354586e-12,0.0001296743042285
"7867",-2683.01497513684,-2683.01497513684,-2683.01510475951,1.81898940354586e-12,0.000129614264444577
"7868",-2684.97835031599,-2684.97835031599,-2684.97847987873,4.54747350886464e-13,0.000129554348787142
"7869",-2686.94259258307,-2686.94259258307,-2686.94272208591,9.09494701772928e-13,0.000129494457224433
"7870",-2688.90770221068,-2688.90770221068,-2688.90783165359,4.54747350886464e-13,0.000129434526100369
"7871",-2690.87367947169,-2690.87367947169,-2690.87380885481,9.09494701772928e-13,0.000129374751840161
"7872",-2692.84052463924,-2692.84052463924,-2692.84065396246,0,0.000129314860266794
"7873",-2694.80823798676,-2694.80823798676,-2694.80836725029,0,0.000129255180119969
"7874",-2696.77681978793,-2696.77681978793,-2696.77694899165,9.09494701772928e-13,0.000129195366745827
"7875",-2698.74627031676,-2698.74627031675,-2698.74639946075,1.36424205265939e-12,0.000129135654309054
"7876",-2700.71658984748,-2700.71658984748,-2700.71671893181,1.81898940354586e-12,0.00012907600143286
"7877",-2702.68777865464,-2702.68777865463,-2702.68790767926,1.36424205265939e-12,0.000129016305357665
"7878",-2704.65983701304,-2704.65983701304,-2704.65996597802,2.27373675443232e-12,0.000128956663841606
"7879",-2706.6327651978,-2706.6327651978,-2706.63289410318,9.09494701772928e-13,0.000128897070973744
"7880",-2708.60656348427,-2708.60656348427,-2708.60669233014,4.54747350886464e-13,0.000128837571313434
"7881",-2710.58123214812,-2710.58123214812,-2710.58136093449,4.54747350886464e-13,0.000128778071649571
"7882",-2712.55677146528,-2712.55677146528,-2712.55690019213,0,0.000128718559250895
"7883",-2714.53318171198,-2714.53318171198,-2714.53331037937,1.81898940354586e-12,0.000128659112323959
"7884",-2716.5104631647,-2716.5104631647,-2716.51059177266,1.81898940354586e-12,0.000128599685399688
"7885",-2718.48861610023,-2718.48861610023,-2718.48874464883,1.81898940354586e-12,0.00012854033485965
"7886",-2720.46764079564,-2720.46764079564,-2720.46776928487,9.09494701772928e-13,0.000128480979769252
"7887",-2722.44753752826,-2722.44753752826,-2722.4476659582,4.54747350886464e-13,0.000128421690605118
"7888",-2724.42830657574,-2724.42830657574,-2724.42843494637,4.54747350886464e-13,0.000128362393253201
"7889",-2726.40994821597,-2726.40994821598,-2726.41007652736,4.54747350886464e-13,0.000128303149550923
"7890",-2728.39246272717,-2728.39246272717,-2728.39259097935,1.81898940354586e-12,0.000128243958134489
"7891",-2730.37585038781,-2730.37585038781,-2730.37597858071,0,0.000128184692600231
"7892",-2732.36011147665,-2732.36011147665,-2732.36023961042,9.09494701772928e-13,0.000128125564833215
"7893",-2734.34524627275,-2734.34524627275,-2734.34537434738,1.36424205265939e-12,0.000128066433425111
"7894",-2736.33125505544,-2736.33125505544,-2736.33138307103,1.36424205265939e-12,0.000128007397953045
"7895",-2738.31813810434,-2738.31813810435,-2738.31826606085,4.54747350886464e-13,0.000127948317917959
"7896",-2740.30589569938,-2740.30589569938,-2740.30602359697,2.72848410531878e-12,0.00012788941611741
"7897",-2742.29452812073,-2742.29452812072,-2742.29465595913,1.81898940354586e-12,0.000127830231042125
"7898",-2744.28403564888,-2744.28403564888,-2744.28416342839,1.36424205265939e-12,0.000127771351514538
"7899",-2746.2744185646,-2746.2744185646,-2746.27454628521,9.09494701772928e-13,0.000127712455614604
"7900",-2748.26567714895,-2748.26567714895,-2748.26580481069,1.36424205265939e-12,0.000127653586992515
"7901",-2750.25781168328,-2750.25781168328,-2750.25793928617,9.09494701772928e-13,0.000127594755196858
"7902",-2752.25082244921,-2752.25082244921,-2752.25094999326,1.36424205265939e-12,0.000127535913394539
"7903",-2754.24470972868,-2754.24470972868,-2754.24483721389,2.27373675443232e-12,0.000127477086593553
"7904",-2756.23947380389,-2756.23947380389,-2756.23960123036,2.27373675443232e-12,0.000127418355728603
"7905",-2758.23511495735,-2758.23511495735,-2758.23524232499,1.36424205265939e-12,0.000127359531648774
"7906",-2760.23163347185,-2760.23163347185,-2760.23176078081,1.36424205265939e-12,0.000127300849883327
"7907",-2762.22902963048,-2762.22902963048,-2762.2291568808,1.36424205265939e-12,0.000127242224041257
"7908",-2764.2273037166,-2764.2273037166,-2764.22743090822,4.54747350886464e-13,0.000127183528628283
"7909",-2766.22645601389,-2766.22645601389,-2766.22658314706,2.27373675443232e-12,0.000127125088747237
"7910",-2768.2264868063,-2768.2264868063,-2768.22661388083,9.09494701772928e-13,0.000127066454255753
"7911",-2770.22739637809,-2770.22739637809,-2770.22752339409,1.81898940354586e-12,0.000127007934342616
"7912",-2772.22918501379,-2772.22918501379,-2772.22931197119,9.09494701772928e-13,0.000126949345767957
"7913",-2774.23185299824,-2774.23185299824,-2774.2319798972,3.63797880709171e-12,0.0001268909040546
"7914",-2776.23540061657,-2776.23540061658,-2776.23552745712,2.27373675443232e-12,0.000126832503259844
"7915",-2778.23982815421,-2778.23982815421,-2778.23995493625,2.27373675443232e-12,0.000126774007431552
"7916",-2780.24513589687,-2780.24513589687,-2780.24526262064,3.63797880709171e-12,0.000126715744855677
"7917",-2782.25132413056,-2782.25132413056,-2782.2514507959,1.36424205265939e-12,0.00012665732222561
"7918",-2784.25839314159,-2784.25839314159,-2784.25851974864,3.63797880709171e-12,0.000126599032816199
"7919",-2786.26634321656,-2786.26634321657,-2786.2664697652,2.27373675443232e-12,0.00012654063154971
"7920",-2788.27517464238,-2788.27517464238,-2788.27530113286,2.27373675443232e-12,0.000126482483087442
"7921",-2790.28488770623,-2790.28488770623,-2790.28501413843,3.63797880709171e-12,0.00012642421185538
"7922",-2792.29548269561,-2792.29548269561,-2792.29560906961,2.27373675443232e-12,0.000126366014279844
"7923",-2794.30695989831,-2794.30695989831,-2794.30708621416,3.63797880709171e-12,0.000126307877174603
"7924",-2796.31931960241,-2796.31931960241,-2796.3194458601,3.18323145620525e-12,0.00012624972869868
"7925",-2798.33256209629,-2798.3325620963,-2798.3326882959,3.18323145620525e-12,0.000126191648877616
"7926",-2800.34668766865,-2800.34668766865,-2800.34681381012,1.81898940354586e-12,0.000126133519946725
"7927",-2802.36169660846,-2802.36169660846,-2802.36182269195,2.72848410531878e-12,0.000126075543788184
"7928",-2804.377589205,-2804.377589205,-2804.37771523048,4.54747350886464e-12,0.000126017545346579
"7929",-2806.39436574785,-2806.39436574785,-2806.39449171524,5.45696821063757e-12,0.000125959455508751
"7930",-2808.41202652689,-2808.41202652689,-2808.41215243643,2.27373675443232e-12,0.000125901609381529
"7931",-2810.43057183231,-2810.43057183231,-2810.43069768395,1.81898940354586e-12,0.000125843725511721
"7932",-2812.45000195458,-2812.45000195459,-2812.45012774828,5.91171556152403e-12,0.000125785782983501
"7933",-2814.47031718449,-2814.4703171845,-2814.47044292036,4.09272615797818e-12,0.000125727957762001
"7934",-2816.49151781313,-2816.49151781313,-2816.49164349114,3.63797880709171e-12,0.000125670109802578
"7935",-2818.51360413187,-2818.51360413188,-2818.51372975204,4.09272615797818e-12,0.000125612273207176
"7936",-2820.53657643242,-2820.53657643242,-2820.53670199487,6.3664629124105e-12,0.00012555456892327
"7937",-2822.56043500675,-2822.56043500676,-2822.56056051143,5.91171556152403e-12,0.000125496806435588
"7938",-2824.58518014718,-2824.58518014718,-2824.58530559415,6.82121026329696e-12,0.000125439101690272
"7939",-2826.61081214629,-2826.61081214629,-2826.61093753556,6.82121026329696e-12,0.0001253814151293
"7940",-2828.63733129699,-2828.637331297,-2828.63745662863,6.82121026329696e-12,0.000125323788584097
"7941",-2830.66473789249,-2830.6647378925,-2830.66486316653,6.3664629124105e-12,0.000125266189316964
"7942",-2832.69303222631,-2832.69303222632,-2832.6931574428,5.91171556152403e-12,0.000125208650065711
"7943",-2834.72221459227,-2834.72221459227,-2834.72233975117,7.73070496506989e-12,0.00012515107034361
"7944",-2836.75228528448,-2836.75228528449,-2836.75241038588,8.18545231595635e-12,0.000125093575645385
"7945",-2838.78324459738,-2838.78324459739,-2838.7833696412,8.18545231595635e-12,0.000125035995916734
"7946",-2840.81509282572,-2840.81509282573,-2840.81521781212,8.18545231595635e-12,0.000124978588512348
"7947",-2842.84783026453,-2842.84783026454,-2842.84795519354,9.54969436861575e-12,0.000124921203839334
"7948",-2844.88145720918,-2844.88145720919,-2844.88158208069,9.09494701772928e-12,0.000124863715038837
"7949",-2846.91597395532,-2846.91597395532,-2846.91609876949,8.18545231595635e-12,0.000124806387650223
"7950",-2848.95138079892,-2848.95138079892,-2848.95150555571,8.18545231595635e-12,0.000124749010697034
"7951",-2850.98767803626,-2850.98767803627,-2850.98780273576,8.64019966684282e-12,0.000124691729225579
"7952",-2853.02486596394,-2853.02486596394,-2853.02499060616,9.54969436861575e-12,0.000124634457299266
"7953",-2855.06294487884,-2855.06294487885,-2855.06306946382,9.09494701772928e-12,0.000124577214924648
"7954",-2857.10191507819,-2857.1019150782,-2857.10203960595,8.64019966684282e-12,0.000124520003920381
"7955",-2859.1417768595,-2859.14177685951,-2859.14190133,9.09494701772928e-12,0.000124462753809507
"7956",-2861.1825305206,-2861.18253052061,-2861.18265493398,8.18545231595635e-12,0.000124405638283753
"7957",-2863.22417635964,-2863.22417635965,-2863.22430071594,8.64019966684282e-12,0.000124348569133237
"7958",-2865.26671467506,-2865.26671467507,-2865.26683897424,9.09494701772928e-12,0.000124291449508762
"7959",-2867.31014576565,-2867.31014576566,-2867.31027000768,1.00044417195022e-11,0.00012423431078401
"7960",-2869.35446993048,-2869.35446993049,-2869.3545941155,1.04591890703887e-11,0.000124177314374307
"7961",-2871.39968746894,-2871.39968746895,-2871.39981159693,1.00044417195022e-11,0.000124120290225127
"7962",-2873.44579868074,-2873.44579868075,-2873.44592275174,1.00044417195022e-11,0.000124063306540245
"7963",-2875.4928038659,-2875.49280386591,-2875.49292787987,1.18234311230481e-11,0.000124006281020494
"7964",-2877.54070332477,-2877.54070332478,-2877.54082728186,1.00044417195022e-11,0.000123949406454882
"7965",-2879.58949735799,-2879.589497358,-2879.58962125823,9.54969436861575e-12,0.000123892564169115
"7966",-2881.63918626653,-2881.63918626654,-2881.63931010982,1.09139364212751e-11,0.000123835618665358
"7967",-2883.68977035168,-2883.68977035169,-2883.68989413811,9.54969436861575e-12,0.000123778772735506
"7968",-2885.74124991503,-2885.74124991504,-2885.74137364462,9.09494701772928e-12,0.000123721932713594
"7969",-2887.79362525851,-2887.79362525852,-2887.79374893137,1.04591890703887e-11,0.000123665206815837
"7970",-2889.84689668435,-2889.84689668436,-2889.84702030039,1.00044417195022e-11,0.00012360839770631
"7971",-2891.9010644951,-2891.90106449511,-2891.90118805447,8.64019966684282e-12,0.000123551731821436
"7972",-2893.95612899364,-2893.95612899365,-2893.95625249626,9.09494701772928e-12,0.000123494992727902
"7973",-2896.01209048316,-2896.01209048316,-2896.01221392921,8.18545231595635e-12,0.000123438430960854
"7974",-2898.06894926715,-2898.06894926717,-2898.0690726564,1.09139364212751e-11,0.000123381636388586
"7975",-2900.12670564947,-2900.12670564948,-2900.12682898217,8.64019966684282e-12,0.000123325097349691
"7976",-2902.18535993425,-2902.18535993426,-2902.18548321036,9.09494701772928e-12,0.000123268515111796
"7977",-2904.24491242596,-2904.24491242597,-2904.24503564558,8.64019966684282e-12,0.000123212026991948
"7978",-2906.3053634294,-2906.30536342941,-2906.30548659249,7.27595761418343e-12,0.000123155507040451
"7979",-2908.36671324968,-2908.36671324969,-2908.36683635624,1.04591890703887e-11,0.000123098984357584
"7980",-2910.42896219223,-2910.42896219224,-2910.42908524234,6.82121026329696e-12,0.000123042530784545
"7981",-2912.49211056282,-2912.49211056283,-2912.49223355638,8.18545231595635e-12,0.000122985995363978
"7982",-2914.55615866752,-2914.55615866753,-2914.55628160472,8.18545231595635e-12,0.000122929641362068
"7983",-2916.62110681274,-2916.62110681275,-2916.62122969355,8.64019966684282e-12,0.000122873258256773
"7984",-2918.68695530521,-2918.68695530522,-2918.68707812967,1.18234311230481e-11,0.000122816922436209
"7985",-2920.75370445197,-2920.75370445198,-2920.75382722006,8.64019966684282e-12,0.000122760552510481
"7986",-2922.82135456041,-2922.82135456042,-2922.82147727222,9.09494701772928e-12,0.000122704279885699
"7987",-2924.88990593822,-2924.88990593823,-2924.89002859377,9.54969436861575e-12,0.00012264802271722
"7988",-2926.95935889345,-2926.95935889346,-2926.9594814927,1.2732925824821e-11,0.000122591737809374
"7989",-2929.02971373443,-2929.02971373444,-2929.02983627748,1.00044417195022e-11,0.000122535537016355
"7990",-2931.10097076986,-2931.10097076987,-2931.10109325667,1.09139364212751e-11,0.000122479313030888
"7991",-2933.17313030874,-2933.17313030875,-2933.17325273941,6.82121026329696e-12,0.000122423173160247
"7992",-2935.2461926604,-2935.24619266041,-2935.24631503495,7.73070496506989e-12,0.0001223670628413
"7993",-2937.32015813452,-2937.32015813453,-2937.320280453,1.22781784739345e-11,0.000122311002080711
"7994",-2939.39502704108,-2939.39502704109,-2939.39514930349,1.00044417195022e-11,0.000122254929949661
"7995",-2941.47079969041,-2941.47079969042,-2941.47092189678,8.18545231595635e-12,0.000122198903284576
"7996",-2943.54747639316,-2943.54747639317,-2943.54759854341,1.13686837721616e-11,0.00012214279067968
"7997",-2945.62505746031,-2945.62505746032,-2945.62517955459,9.54969436861575e-12,0.000122086826755852
"7998",-2947.70354320317,-2947.70354320318,-2947.70366524148,1.04591890703887e-11,0.000122030861919531
"7999",-2949.78293393338,-2949.78293393339,-2949.78305591577,8.64019966684282e-12,0.000121974949369608
"8000",-2951.86322996293,-2951.86322996294,-2951.86335188941,1.00044417195022e-11,0.000121919052276098
"8001",-2953.94443160411,-2953.94443160412,-2953.94455347469,9.09494701772928e-12,0.000121863154270097
"8002",-2956.02653916957,-2956.02653916958,-2956.02666098428,1.31876731757075e-11,0.000121807288544051
"8003",-2958.10955297227,-2958.10955297229,-2958.10967473119,1.36424205265939e-11,0.000121751504204792
"8004",-2960.19347332553,-2960.19347332554,-2960.19359502863,1.04591890703887e-11,0.000121695697127722
"8005",-2962.27830054298,-2962.27830054299,-2962.27842219033,1.2732925824821e-11,0.000121639946429442
"8006",-2964.3640349386,-2964.36403493861,-2964.36415653012,9.54969436861575e-12,0.000121584130252428
"8007",-2966.45067682669,-2966.4506768267,-2966.45079836253,9.09494701772928e-12,0.000121528460483078
"8008",-2968.5382265219,-2968.53822652191,-2968.53834800196,1.36424205265939e-11,0.000121472684767365
"8009",-2970.6266843392,-2970.62668433922,-2970.62680576366,1.09139364212751e-11,0.000121417087287856
"8010",-2972.71605059393,-2972.71605059394,-2972.71617196276,1.18234311230481e-11,0.00012136147252706
"8011",-2974.80632560171,-2974.80632560173,-2974.80644691496,1.2732925824821e-11,0.000121305890955603
"8012",-2976.89750967856,-2976.89750967857,-2976.89763093616,9.09494701772928e-12,0.000121250252544503
"8013",-2978.98960314079,-2978.9896031408,-2978.9897243428,1.00044417195022e-11,0.000121194666420021
"8014",-2981.08260630507,-2981.08260630508,-2981.08272745159,1.31876731757075e-11,0.000121139183507535
"8015",-2983.17651948841,-2983.17651948842,-2983.17664057941,1.22781784739345e-11,0.000121083667854127
"8016",-2985.27134300814,-2985.27134300816,-2985.27146404368,1.09139364212751e-11,0.00012102820994353
"8017",-2987.36707718197,-2987.36707718198,-2987.367198162,1.13686837721616e-11,0.000120972716109224
"8018",-2989.4637223279,-2989.46372232791,-2989.4638432526,1.00044417195022e-11,0.000120917387325115
"8019",-2991.56127876431,-2991.56127876432,-2991.56139963356,1.31876731757075e-11,0.000120861952594642
"8020",-2993.65974680989,-2993.6597468099,-2993.65986762372,1.00044417195022e-11,0.000120806530592432
"8021",-2995.75912678371,-2995.75912678372,-2995.75924754221,1.22781784739345e-11,0.000120751208164793
"8022",-2997.85941900514,-2997.85941900515,-2997.85953970836,1.22781784739345e-11,0.000120695934386239
"8023",-2999.96062379393,-2999.96062379395,-2999.96074444183,1.54614099301398e-11,0.000120640624683976
"8024",-3002.06274147015,-3002.06274147016,-3002.06286206277,1.31876731757075e-11,0.000120585354991487
"8025",-3004.16577235422,-3004.16577235423,-3004.16589289153,1.40971678774804e-11,0.000120530053467571
"8026",-3006.2697167669,-3006.26971676691,-3006.26983724907,1.68256519827992e-11,0.000120474911992297
"8027",-3008.3745750293,-3008.37457502932,-3008.37469545628,1.40971678774804e-11,0.000120419721407194
"8028",-3010.48034746289,-3010.4803474629,-3010.48046783467,1.00044417195022e-11,0.000120364531728478
"8029",-3012.58703438945,-3012.58703438947,-3012.58715470611,1.22781784739345e-11,0.00012030941752561
"8030",-3014.69463613115,-3014.69463613116,-3014.69475639272,1.31876731757075e-11,0.000120254338331072
"8031",-3016.80315301046,-3016.80315301047,-3016.80327321694,1.45519152283669e-11,0.000120199255041253
"8032",-3018.91258535023,-3018.91258535024,-3018.91270550166,1.13686837721616e-11,0.000120144209488027
"8033",-3021.02293347366,-3021.02293347367,-3021.02305357007,1.18234311230481e-11,0.000120089208036855
"8034",-3023.13419770427,-3023.13419770428,-3023.13431774564,1.18234311230481e-11,0.000120034166114946
"8035",-3025.24637836595,-3025.24637836597,-3025.24649835237,1.36424205265939e-11,0.000119979222403699
"8036",-3027.35947578295,-3027.35947578296,-3027.35959571434,1.31876731757075e-11,0.000119924200027599
"8037",-3029.47349027984,-3029.47349027986,-3029.4736101564,1.45519152283669e-11,0.000119869376803972
"8038",-3031.58842218157,-3031.58842218158,-3031.58854200323,1.40971678774804e-11,0.00011981448219045
"8039",-3033.70427181341,-3033.70427181342,-3033.70439158013,1.18234311230481e-11,0.000119759544378151
"8040",-3035.82103950101,-3035.82103950102,-3035.82115921285,1.2732925824821e-11,0.000119704678404386
"8041",-3037.93872557036,-3037.93872557037,-3037.93884522736,1.2732925824821e-11,0.000119649839254388
"8042",-3040.0573303478,-3040.05733034781,-3040.05744995005,1.45519152283669e-11,0.000119595096041647
"8043",-3042.17685416002,-3042.17685416004,-3042.17697370743,1.54614099301398e-11,0.000119540265070106
"8044",-3044.29729733409,-3044.2972973341,-3044.29741682679,1.31876731757075e-11,0.000119485558226828
"8045",-3046.41866019739,-3046.41866019741,-3046.41877963539,1.50066625792533e-11,0.00011943087047761
"8046",-3048.5409430777,-3048.54094307771,-3048.54106246095,1.31876731757075e-11,0.000119376126798132
"8047",-3050.66414630311,-3050.66414630313,-3050.6642656317,1.72803993336856e-11,0.000119321470871459
"8048",-3052.78827020211,-3052.78827020213,-3052.78838947605,1.59161572810262e-11,0.000119266828127906
"8049",-3054.91331510352,-3054.91331510353,-3054.91343432282,1.2732925824821e-11,0.000119212194929941
"8050",-3057.03928133652,-3057.03928133653,-3057.03940050127,1.36424205265939e-11,0.000119157649030033
"8051",-3059.16616923065,-3059.16616923066,-3059.16628834086,1.36424205265939e-11,0.00011910312449781
"8052",-3061.2939791158,-3061.29397911581,-3061.29409817139,1.45519152283669e-11,0.000119048501294072
"8053",-3063.42271132224,-3063.42271132225,-3063.42283032339,1.54614099301398e-11,0.00011899407724314
"8054",-3065.55236618057,-3065.55236618058,-3065.5524851271,1.45519152283669e-11,0.000118939455397538
"8055",-3067.68294402178,-3067.68294402179,-3067.68306291383,1.54614099301398e-11,0.00011888499087287
"8056",-3069.81444517719,-3069.8144451772,-3069.81456401483,1.50066625792533e-11,0.000118830583636598
"8057",-3071.9468699785,-3071.94686997851,-3071.94698876171,1.36424205265939e-11,0.000118776155481504
"8058",-3074.08021875776,-3074.08021875777,-3074.08033748663,1.31876731757075e-11,0.000118721817352729
"8059",-3076.2144918474,-3076.21449184741,-3076.21461052182,1.63709046319127e-11,0.00011866737918842
"8060",-3078.34968958019,-3078.3496895802,-3078.34980820033,1.72803993336856e-11,0.00011861310471073
"8061",-3080.48581228927,-3080.48581228928,-3080.48593085502,1.2732925824821e-11,0.000118558724286566
"8062",-3082.62286030815,-3082.62286030816,-3082.62297881956,1.31876731757075e-11,0.00011850438660066
"8063",-3084.7608339707,-3084.76083397071,-3084.76095242788,1.31876731757075e-11,0.000118450166677442
"8064",-3086.89973361115,-3086.89973361116,-3086.89985201401,1.09139364212751e-11,0.000118395854448394
"8065",-3089.03955956409,-3089.03955956411,-3089.03967791281,1.2732925824821e-11,0.000118341712271874
"8066",-3091.1803121645,-3091.18031216451,-3091.18043045905,1.50066625792533e-11,0.000118287551904572
"8067",-3093.3219917477,-3093.32199174771,-3093.32210998804,1.13686837721616e-11,0.000118233353340158
"8068",-3095.46459864938,-3095.46459864939,-3095.46471683548,1.00044417195022e-11,0.000118179116123884
"8069",-3097.60813320562,-3097.60813320563,-3097.60825133771,1.40971678774804e-11,0.00011812511943754
"8070",-3099.75259575283,-3099.75259575284,-3099.75271383074,1.31876731757075e-11,0.000118070944508331
"8071",-3101.89798662782,-3101.89798662783,-3101.89810465162,1.09139364212751e-11,0.000118016840053747
"8072",-3104.04430616776,-3104.04430616777,-3104.04442413747,9.54969436861575e-12,0.000117962751965295
"8073",-3106.19155471017,-3106.19155471018,-3106.19167262593,7.73070496506989e-12,0.00011790880482887
"8074",-3108.33973259298,-3108.33973259299,-3108.33985045477,1.04591890703887e-11,0.000117854840865905
"8075",-3110.48884015445,-3110.48884015446,-3110.48895796217,1.13686837721616e-11,0.000117800776412658
"8076",-3112.63887773323,-3112.63887773325,-3112.63899548703,1.2732925824821e-11,0.000117746865643031
"8077",-3114.78984566835,-3114.78984566836,-3114.78996336818,1.13686837721616e-11,0.000117692906218214
"8078",-3116.94174429918,-3116.94174429919,-3116.94186194518,1.04591890703887e-11,0.000117639073195508
"8079",-3119.09457396551,-3119.09457396552,-3119.09469155755,1.36424205265939e-11,0.000117585132407338
"8080",-3121.24833500746,-3121.24833500747,-3121.24845254566,1.45519152283669e-11,0.000117531297559981
"8081",-3123.40302776554,-3123.40302776555,-3123.40314524989,1.00044417195022e-11,0.000117477452706405
"8082",-3125.55865258064,-3125.55865258065,-3125.55877001115,1.54614099301398e-11,0.000117423617853274
"8083",-3127.71520979402,-3127.71520979403,-3127.71532717079,1.22781784739345e-11,0.000117369880301643
"8084",-3129.87269974731,-3129.87269974733,-3129.87281707023,1.45519152283669e-11,0.00011731603953169
"8085",-3132.03112278253,-3132.03112278255,-3132.03124005172,1.40971678774804e-11,0.000117262315160405
"8086",-3134.19047924207,-3134.19047924208,-3134.19059645751,1.45519152283669e-11,0.000117208570779792
"8087",-3136.35076946868,-3136.3507694687,-3136.35088663039,1.45519152283669e-11,0.000117154845038714
"8088",-3138.51199380552,-3138.51199380553,-3138.51211091359,1.13686837721616e-11,0.00011710121341646
"8089",-3140.6741525961,-3140.67415259611,-3140.6742696505,1.45519152283669e-11,0.000117047554964334
"8090",-3142.83724618432,-3142.83724618434,-3142.83736318515,1.45519152283669e-11,0.00011699397926368
"8091",-3145.00127491447,-3145.00127491448,-3145.00139186166,1.50066625792533e-11,0.000116940350815664
"8092",-3147.1662391312,-3147.16623913121,-3147.1663560248,1.22781784739345e-11,0.000116886765560653
"8093",-3149.33213917956,-3149.33213917957,-3149.33225601959,1.2732925824821e-11,0.000116833212131406
"8094",-3151.49897540495,-3151.49897540497,-3151.49909219144,1.40971678774804e-11,0.000116779660972788
"8095",-3153.6667481532,-3153.66674815321,-3153.6668648862,1.18234311230481e-11,0.000116726185290461
"8096",-3155.83545777048,-3155.8354577705,-3155.83557445001,1.18234311230481e-11,0.000116672714152277
"8097",-3158.00510460337,-3158.00510460338,-3158.00522122939,1.31876731757075e-11,0.000116619216184222
"8098",-3160.17568899881,-3160.17568899882,-3160.17580557142,1.31876731757075e-11,0.000116565819610281
"8099",-3162.34721130414,-3162.34721130416,-3162.34732782326,1.45519152283669e-11,0.000116512329821017
"8100",-3164.51967186709,-3164.5196718671,-3164.51978833292,1.40971678774804e-11,0.00011645904964297
"8101",-3166.69307103575,-3166.69307103577,-3166.6931874482,1.54614099301398e-11,0.000116405667155983
"8102",-3168.86740915863,-3168.86740915864,-3168.86752551768,1.50066625792533e-11,0.000116352280119081
"8103",-3171.0426865846,-3171.04268658461,-3171.04280289035,1.59161572810262e-11,0.000116298990838759
"8104",-3173.21890366292,-3173.21890366294,-3173.21901991536,1.68256519827992e-11,0.000116245681548888
"8105",-3175.39606074325,-3175.39606074327,-3175.39617694233,1.50066625792533e-11,0.000116192325422704
"8106",-3177.57415817564,-3177.57415817565,-3177.57427432148,1.59161572810262e-11,0.000116139095698742
"8107",-3179.75319631051,-3179.75319631052,-3179.75331240306,1.63709046319127e-11,0.000116085808680499
"8108",-3181.93317549868,-3181.9331754987,-3181.93329153801,1.50066625792533e-11,0.000116032598048044
"8109",-3184.11409609137,-3184.11409609138,-3184.11421207755,1.59161572810262e-11,0.000115979460163951
"8110",-3186.29595844017,-3186.29595844019,-3186.29607437315,1.54614099301398e-11,0.000115926264076083
"8111",-3188.47876289708,-3188.4787628971,-3188.47887877696,1.63709046319127e-11,0.000115873170291714
"8112",-3190.66250981448,-3190.6625098145,-3190.66262564121,1.54614099301398e-11,0.000115820026033386
"8113",-3192.84719954515,-3192.84719954516,-3192.84731531882,1.40971678774804e-11,0.00011576696634541
"8114",-3195.03283244226,-3195.03283244227,-3195.03294816275,1.59161572810262e-11,0.000115713802074868
"8115",-3197.21940885937,-3197.21940885938,-3197.21952452687,1.31876731757075e-11,0.000115660811949581
"8116",-3199.40692915043,-3199.40692915045,-3199.4070447649,1.68256519827992e-11,0.000115607783172433
"8117",-3201.59539366982,-3201.59539366983,-3201.59550923126,1.2732925824821e-11,0.000115554770306781
"8118",-3203.78480277226,-3203.78480277227,-3203.78491828068,1.40971678774804e-11,0.000115501748799152
"8119",-3205.97515681291,-3205.97515681292,-3205.97527226826,1.18234311230481e-11,0.000115448685456765
"8120",-3208.1664561473,-3208.16645614732,-3208.16657154978,1.59161572810262e-11,0.000115395823086728
"8121",-3210.35870113138,-3210.3587011314,-3210.35881648093,1.63709046319127e-11,0.000115342902058169
"8122",-3212.55189212148,-3212.5518921215,-3212.55200741815,1.40971678774804e-11,0.000115290016947767
"8123",-3214.74602947434,-3214.74602947436,-3214.7461447181,1.40971678774804e-11,0.000115237115465572
"8124",-3216.94111354709,-3216.94111354711,-3216.941228738,1.50066625792533e-11,0.000115184277183156
"8125",-3219.13714469727,-3219.13714469729,-3219.13725983531,1.50066625792533e-11,0.000115131408888081
"8126",-3221.33412328281,-3221.33412328283,-3221.33423836806,1.72803993336856e-11,0.000115078633802668
"8127",-3223.53204966204,-3223.53204966206,-3223.5321646945,1.36424205265939e-11,0.000115025835979776
"8128",-3225.73092419371,-3225.73092419373,-3225.7310391734,1.31876731757075e-11,0.000114973079531233
"8129",-3227.93074723696,-3227.93074723698,-3227.93086216383,1.68256519827992e-11,0.000114920267607177
"8130",-3230.13151915132,-3230.13151915134,-3230.1316340254,1.45519152283669e-11,0.000114867483871461
"8131",-3232.33324029675,-3232.33324029676,-3232.33335511823,1.59161572810262e-11,0.000114814891104875
"8132",-3234.53591103359,-3234.5359110336,-3234.53602580236,1.45519152283669e-11,0.000114762186025796
"8133",-3236.7395317226,-3236.73953172262,-3236.7396464387,1.63709046319127e-11,0.000114709517319622
"8134",-3238.94410272494,-3238.94410272496,-3238.94421738837,1.31876731757075e-11,0.000114656848610561
"8135",-3241.14962440219,-3241.1496244022,-3241.14973901302,1.09139364212751e-11,0.000114604264017437
"8136",-3243.3560971163,-3243.35609711632,-3243.35621167451,1.68256519827992e-11,0.00011455164713825
"8137",-3245.56352122968,-3245.56352122969,-3245.56363573532,1.13686837721616e-11,0.000114499088911812
"8138",-3247.77189710509,-3247.7718971051,-3247.77201155804,1.04591890703887e-11,0.000114446403822743
"8139",-3249.98122510575,-3249.98122510576,-3249.98133950629,1.31876731757075e-11,0.0001143940033701
"8140",-3252.19150559526,-3252.19150559527,-3252.1916199433,1.00044417195022e-11,0.000114341509247606
"8141",-3254.40273893763,-3254.40273893764,-3254.40285323315,1.18234311230481e-11,0.000114288986476363
"8142",-3256.6149254973,-3256.61492549731,-3256.61503974032,1.09139364212751e-11,0.000114236493257702
"8143",-3258.8280656391,-3258.82806563911,-3258.82817982968,1.18234311230481e-11,0.0001141840618748
"8144",-3261.04215972829,-3261.0421597283,-3261.0422738664,1.09139364212751e-11,0.00011413159456819
"8145",-3263.25720813053,-3263.25720813054,-3263.25732221624,1.04591890703887e-11,0.000114079198646033
"8146",-3265.4732112119,-3265.47321121191,-3265.4733252452,1.2732925824821e-11,0.000114026796810163
"8147",-3267.69016933888,-3267.69016933889,-3267.69028331983,1.04591890703887e-11,0.000113974449989618
"8148",-3269.90808287839,-3269.9080828784,-3269.90819680694,1.40971678774804e-11,0.000113922057242144
"8149",-3272.12695219774,-3272.12695219775,-3272.12706607393,1.22781784739345e-11,0.000113869701776848
"8150",-3274.34677766467,-3274.34677766468,-3274.34689148856,1.00044417195022e-11,0.000113817411785067
"8151",-3276.56755964733,-3276.56755964734,-3276.5676734189,1.00044417195022e-11,0.000113765096782292
"8152",-3278.78929851429,-3278.78929851431,-3278.7894122337,1.31876731757075e-11,0.000113712941829602
"8153",-3281.01199463455,-3281.01199463456,-3281.01210830165,1.2732925824821e-11,0.000113660645918556
"8154",-3283.23564837749,-3283.23564837751,-3283.2357619924,1.13686837721616e-11,0.000113608456858372
"8155",-3285.46026011296,-3285.46026011297,-3285.46037367557,1.04591890703887e-11,0.000113556162760653
"8156",-3287.6858302112,-3287.68583021121,-3287.68594372164,1.18234311230481e-11,0.000113504003250053
"8157",-3289.91235904286,-3289.91235904287,-3289.91247250115,1.2732925824821e-11,0.000113451850557333
"8158",-3292.13984697904,-3292.13984697906,-3292.1399603852,1.50066625792533e-11,0.000113399725598207
"8159",-3294.36829439125,-3294.36829439126,-3294.36840774522,1.09139364212751e-11,0.000113347552893384
"8160",-3296.59770165141,-3296.59770165142,-3296.5978149533,1.2732925824821e-11,0.000113295472943697
"8161",-3298.82806913188,-3298.82806913189,-3298.82818238176,1.13686837721616e-11,0.000113243468470858
"8162",-3301.05939720544,-3301.05939720545,-3301.05951040315,1.50066625792533e-11,0.000113191312126948
"8163",-3303.29168624528,-3303.2916862453,-3303.29179939101,1.40971678774804e-11,0.000113139326745948
"8164",-3305.52493662504,-3305.52493662506,-3305.52504971875,1.50066625792533e-11,0.000113087314989824
"8165",-3307.75914871877,-3307.75914871878,-3307.75926176045,1.09139364212751e-11,0.00011303528504325
"8166",-3309.99432290095,-3309.99432290096,-3309.99443589066,1.22781784739345e-11,0.000112983327845262
"8167",-3312.23045954648,-3312.23045954649,-3312.23057248415,9.09494701772928e-12,0.000112931295164986
"8168",-3314.4675590307,-3314.46755903071,-3314.46767191638,1.09139364212751e-11,0.000112879311589209
"8169",-3316.70562172936,-3316.70562172938,-3316.70573456313,1.22781784739345e-11,0.000112827398033977
"8170",-3318.94464801867,-3318.94464801868,-3318.94476080057,9.54969436861575e-12,0.000112775539494292
"8171",-3321.18463827525,-3321.18463827526,-3321.18475100524,1.36424205265939e-11,0.000112723640938617
"8172",-3323.42559287614,-3323.42559287615,-3323.42570555426,1.36424205265939e-11,0.000112671774208928
"8173",-3325.66751219883,-3325.66751219884,-3325.6676248251,1.36424205265939e-11,0.000112619929756641
"8174",-3327.91039662123,-3327.91039662124,-3327.91050919566,1.13686837721616e-11,0.000112568095305132
"8175",-3330.1542465217,-3330.15424652171,-3330.1543590443,1.2732925824821e-11,0.000112516270854068
"8176",-3332.39906227901,-3332.39906227902,-3332.3991747499,1.36424205265939e-11,0.000112464562348036
"8177",-3334.64484427238,-3334.64484427239,-3334.64495669145,1.13686837721616e-11,0.000112412746076207
"8178",-3336.89159288146,-3336.89159288147,-3336.89170524879,7.27595761418343e-12,0.000112361011647022
"8179",-3339.13930848634,-3339.13930848635,-3339.13942080192,1.00044417195022e-11,0.000112309274032274
"8180",-3341.38799146753,-3341.38799146754,-3341.38810373139,1.00044417195022e-11,0.000112257558695039
"8181",-3343.637642206,-3343.63764220601,-3343.63775441814,1.13686837721616e-11,0.000112205842900392
"8182",-3345.88826108314,-3345.88826108315,-3345.88837324359,1.31876731757075e-11,0.000112154163024125
"8183",-3348.13984848079,-3348.1398484808,-3348.13996058961,1.36424205265939e-11,0.000112102543165071
"8184",-3350.39240478121,-3350.39240478122,-3350.39251683834,1.09139364212751e-11,0.000112050852370649
"8185",-3352.64593036713,-3352.64593036714,-3352.64604237269,9.54969436861575e-12,0.000111999295709042
"8186",-3354.90042562169,-3354.9004256217,-3354.90053757563,1.04591890703887e-11,0.000111947675841995
"8187",-3357.15589092848,-3357.15589092849,-3357.15600283086,1.09139364212751e-11,0.000111896114173504
"8188",-3359.41232667155,-3359.41232667156,-3359.41243852236,9.54969436861575e-12,0.00011184454931934
"8189",-3361.66973323538,-3361.66973323539,-3361.66984503461,1.09139364212751e-11,0.000111792986736026
"8190",-3363.92811100487,-3363.92811100489,-3363.92822275255,1.13686837721616e-11,0.00011174142960646
"8191",-3366.18746036541,-3366.18746036542,-3366.18757206158,1.04591890703887e-11,0.000111689932494219
"8192",-3368.44778170279,-3368.4477817028,-3368.44789334754,7.27595761418343e-12,0.000111638519043389
"8193",-3370.70907540328,-3370.70907540329,-3370.70918699654,8.64019966684282e-12,0.000111587040113714
"8194",-3372.97134185357,-3372.97134185358,-3372.97145339541,1.04591890703887e-11,0.000111535616199587
"8195",-3375.23458144081,-3375.23458144082,-3375.23469293114,9.54969436861575e-12,0.000111484111346871
"8196",-3377.4987945526,-3377.49879455261,-3377.49890599148,1.00044417195022e-11,0.000111432666056732
"8197",-3379.76398157699,-3379.763981577,-3379.76409296454,9.54969436861575e-12,0.00011138134762434
"8198",-3382.03014290246,-3382.03014290247,-3382.0302542386,1.00044417195022e-11,0.000111329950072125
"8199",-3384.29727891795,-3384.29727891796,-3384.29739020278,8.64019966684282e-12,0.000111278633907919
"8200",-3386.56539001286,-3386.56539001287,-3386.56550124638,1.13686837721616e-11,0.000111227331836661
"8201",-3388.83447657704,-3388.83447657705,-3388.83458775918,1.13686837721616e-11,0.000111175963377064
"8202",-3391.10453900078,-3391.10453900079,-3391.10465013162,1.13686837721616e-11,0.000111124672213303
"8203",-3393.37557767482,-3393.37557767483,-3393.37568875437,1.2732925824821e-11,0.000111073378773474
"8204",-3395.64759299037,-3395.64759299038,-3395.64770401863,1.22781784739345e-11,0.000111022103064129
"8205",-3397.92058533908,-3397.92058533909,-3397.92069631612,1.09139364212751e-11,0.000110970878278271
"8206",-3400.19455511307,-3400.19455511308,-3400.19466603885,1.31876731757075e-11,0.000110919630300188
"8207",-3402.4695027049,-3402.46950270491,-3402.46961357949,1.31876731757075e-11,0.000110868445977075
"8208",-3404.74542850759,-3404.7454285076,-3404.74553933097,1.00044417195022e-11,0.000110817243008765
"8209",-3407.02233291462,-3407.02233291463,-3407.02244368687,1.09139364212751e-11,0.000110766115517524
"8210",-3409.30021631993,-3409.30021631995,-3409.300327041,1.2732925824821e-11,0.00011071494255388
"8211",-3411.57907911792,-3411.57907911793,-3411.57918978787,1.31876731757075e-11,0.000110663824151369
"8212",-3413.85892170343,-3413.85892170344,-3413.85903232218,1.00044417195022e-11,0.000110612629811824
"8213",-3416.13974447179,-3416.1397444718,-3416.13985503943,1.22781784739345e-11,0.000110561531410758
"8214",-3418.42154781877,-3418.42154781878,-3418.4216583354,1.22781784739345e-11,0.000110510523037011
"8215",-3420.7043321406,-3420.70433214061,-3420.70444260609,9.54969436861575e-12,0.000110459384162653
"8216",-3422.98809783399,-3422.98809783401,-3422.98820824847,1.13686837721616e-11,0.000110408378057314
"8217",-3425.2728452961,-3425.27284529612,-3425.27295565959,1.36424205265939e-11,0.000110357397867022
"8218",-3427.55857492456,-3427.55857492457,-3427.55868523689,1.04591890703887e-11,0.000110306247162684
"8219",-3429.84528711745,-3429.84528711746,-3429.84539737883,1.18234311230481e-11,0.000110255296522532
"8220",-3432.13298227333,-3432.13298227334,-3432.13309248369,1.00044417195022e-11,0.000110204287678495
"8221",-3434.42166079123,-3434.42166079124,-3434.42177095073,1.09139364212751e-11,0.000110153434793037
"8222",-3436.71132307063,-3436.71132307064,-3436.71143317909,1.09139364212751e-11,0.000110102396388534
"8223",-3439.00196951149,-3439.0019695115,-3439.00207956902,1.40971678774804e-11,0.000110051476202688
"8224",-3441.29360051424,-3441.29360051425,-3441.29371052089,1.09139364212751e-11,0.000110000606485694
"8225",-3443.58621647976,-3443.58621647977,-3443.58632643554,1.40971678774804e-11,0.00010994973903955
"8226",-3445.87981780943,-3445.87981780944,-3445.87992771428,1.31876731757075e-11,0.000109898808842601
"8227",-3448.17440490508,-3448.17440490509,-3448.17451475914,1.13686837721616e-11,0.000109848030512061
"8228",-3450.46997816901,-3450.46997816902,-3450.47008797214,1.13686837721616e-11,0.000109797104402176
"8229",-3452.76653800401,-3452.76653800402,-3452.76664775633,1.00044417195022e-11,0.000109746301967473
"8230",-3455.06408481332,-3455.06408481334,-3455.06419451485,1.36424205265939e-11,0.000109695508169416
"8231",-3457.36261900068,-3457.36261900069,-3457.36272865135,1.18234311230481e-11,0.000109644659350372
"8232",-3459.66214097027,-3459.66214097028,-3459.66225057019,1.13686837721616e-11,0.000109593910107453
"8233",-3461.96265112679,-3461.9626511268,-3461.96276067597,1.45519152283669e-11,0.000109543181778138
"8234",-3464.26414987537,-3464.26414987538,-3464.26425937377,1.22781784739345e-11,0.000109492402974753
"8235",-3466.56663762165,-3466.56663762166,-3466.56674706936,1.13686837721616e-11,0.000109441723292858
"8236",-3468.87011477173,-3468.87011477175,-3468.87022416873,1.54614099301398e-11,0.000109391017690696
"8237",-3471.17458173221,-3471.17458173222,-3471.17469107857,1.40971678774804e-11,0.000109340381199918
"8238",-3473.48003891014,-3473.48003891015,-3473.48014820573,1.09139364212751e-11,0.000109289625121134
"8239",-3475.78648671306,-3475.78648671308,-3475.78659595798,1.2732925824821e-11,0.000109238954068225
"8240",-3478.09392554901,-3478.09392554902,-3478.09403474332,1.04591890703887e-11,0.000109188347125144
"8241",-3480.40235582649,-3480.40235582651,-3480.40246497017,1.31876731757075e-11,0.000109137723355635
"8242",-3482.7117779545,-3482.71177795451,-3482.71188704755,1.36424205265939e-11,0.000109087106858863
"8243",-3485.02219234249,-3485.0221923425,-3485.02230138493,1.22781784739345e-11,0.000109036491723447
"8244",-3487.33359940044,-3487.33359940046,-3487.33370839228,1.50066625792533e-11,0.000108985900229897
"8245",-3489.64599953878,-3489.6459995388,-3489.64610848007,1.2732925824821e-11,0.00010893535738643
"8246",-3491.95939316845,-3491.95939316846,-3491.95950205915,1.36424205265939e-11,0.00010888477498161
"8247",-3494.27378070085,-3494.27378070086,-3494.27388954103,1.40971678774804e-11,0.000108834264416546
"8248",-3496.58916254789,-3496.5891625479,-3496.5892713376,1.2732925824821e-11,0.000108783797954648
"8249",-3498.90553912195,-3498.90553912197,-3498.90564786117,1.40971678774804e-11,0.000108733307845887
"8250",-3501.22291083593,-3501.22291083594,-3501.22301952472,1.40971678774804e-11,0.000108682885939237
"8251",-3503.54127810318,-3503.54127810319,-3503.54138674147,1.40971678774804e-11,0.000108632394461239
"8252",-3505.86064133757,-3505.86064133758,-3505.86074992542,1.31876731757075e-11,0.000108581957999232
"8253",-3508.18100095344,-3508.18100095346,-3508.18110949092,1.13686837721616e-11,0.000108531582464155
"8254",-3510.50235736565,-3510.50235736566,-3510.50246585253,1.13686837721616e-11,0.000108480992763837
"8255",-3512.82471098953,-3512.82471098954,-3512.8248194261,1.2732925824821e-11,0.000108430691794115
"8256",-3515.1480622409,-3515.14806224092,-3515.14817062704,1.45519152283669e-11,0.000108380263961205
"8257",-3517.4724115361,-3517.47241153611,-3517.47251987192,1.13686837721616e-11,0.000108329955711306
"8258",-3519.79775929194,-3519.79775929196,-3519.79786757738,1.45519152283669e-11,0.000108279570614878
"8259",-3522.12410592575,-3522.12410592576,-3522.12421416092,1.2732925824821e-11,0.000108229315559538
"8260",-3524.45145185533,-3524.45145185534,-3524.45156004007,1.45519152283669e-11,0.000108178889989929
"8261",-3526.779797499,-3526.77979749901,-3526.7799056335,1.22781784739345e-11,0.000108128649025319
"8262",-3529.10914327557,-3529.10914327558,-3529.10925135973,1.04591890703887e-11,0.000108078316208959
"8263",-3531.43948960436,-3531.43948960437,-3531.43959763821,1.09139364212751e-11,0.000108028011126748
"8264",-3533.77083690517,-3533.77083690518,-3533.77094488874,1.22781784739345e-11,0.000107977736961584
"8265",-3536.10318559832,-3536.10318559834,-3536.1032935317,1.40971678774804e-11,0.000107927552823961
"8266",-3538.43653610463,-3538.43653610464,-3538.43664398775,1.04591890703887e-11,0.000107877303662129
"8267",-3540.77088884541,-3540.77088884542,-3540.77099667838,1.04591890703887e-11,0.000107827159987695
"8268",-3543.10624424248,-3543.10624424249,-3543.10635202519,1.00044417195022e-11,0.000107776903545576
"8269",-3545.44260271818,-3545.44260271819,-3545.44271045076,1.13686837721616e-11,0.000107726777599404
"8270",-3547.77996469534,-3547.77996469536,-3547.78007237765,1.18234311230481e-11,0.000107676505237797
"8271",-3550.1183305973,-3550.11833059732,-3550.11843822954,1.04591890703887e-11,0.000107626447491294
"8272",-3552.45770084791,-3552.45770084793,-3552.45780842999,1.31876731757075e-11,0.000107576292891487
"8273",-3554.79807587152,-3554.79807587154,-3554.79818340344,1.18234311230481e-11,0.000107526139198622
"8274",-3557.139456093,-3557.13945609302,-3557.13956357472,1.13686837721616e-11,0.000107475939123969
"8275",-3559.48184193773,-3559.48184193774,-3559.4819493694,1.2732925824821e-11,0.000107425900464753
"8276",-3561.82523383158,-3561.82523383159,-3561.82534121326,9.09494701772928e-12,0.000107375908637075
"8277",-3564.16963220097,-3564.16963220098,-3564.16973953248,1.22781784739345e-11,0.000107325755388854
"8278",-3566.51503747279,-3566.5150374728,-3566.51514475429,1.54614099301398e-11,0.000107275744004043
"8279",-3568.86145007447,-3568.86145007449,-3568.86155730591,1.22781784739345e-11,0.000107225681690415
"8280",-3571.20887043396,-3571.20887043397,-3571.20897761535,1.13686837721616e-11,0.000107175648929814
"8281",-3573.55729897971,-3573.55729897972,-3573.55740611109,1.00044417195022e-11,0.000107125642993866
"8282",-3575.90673614068,-3575.90673614069,-3575.90684322208,1.2732925824821e-11,0.000107075673886126
"8283",-3578.25718234636,-3578.25718234637,-3578.25728937778,1.09139364212751e-11,0.000107025695227136
"8284",-3580.60863802675,-3580.60863802677,-3580.60874500825,1.22781784739345e-11,0.000106975772038886
"8285",-3582.96110361239,-3582.9611036124,-3582.96121054386,1.13686837721616e-11,0.000106925746995556
"8286",-3585.31457953432,-3585.31457953433,-3585.31468641594,1.22781784739345e-11,0.000106875907012194
"8287",-3587.66906622409,-3587.6690662241,-3587.66917305578,1.31876731757075e-11,0.000106825988818171
"8288",-3590.02456411379,-3590.02456411381,-3590.02467089555,1.50066625792533e-11,0.000106776052888335
"8289",-3592.38107363604,-3592.38107363605,-3592.38118036792,1.59161572810262e-11,0.000106726185160944
"8290",-3594.73859522395,-3594.73859522397,-3594.73870190593,1.40971678774804e-11,0.000106676289694296
"8291",-3597.0971293112,-3597.09712931121,-3597.09723594326,1.50066625792533e-11,0.000106626378310826
"8292",-3599.45667633195,-3599.45667633196,-3599.45678291421,1.72803993336856e-11,0.000106576582872941
"8293",-3601.81723672091,-3601.81723672092,-3601.81734325331,1.54614099301398e-11,0.000106526729231282
"8294",-3604.17881091332,-3604.17881091333,-3604.17891739592,1.54614099301398e-11,0.000106476934243149
"8295",-3606.54139934493,-3606.54139934495,-3606.5415057777,1.59161572810262e-11,0.000106427109242468
"8296",-3608.90500245204,-3608.90500245205,-3608.90510883498,1.54614099301398e-11,0.000106377284694092
"8297",-3611.26962067146,-3611.26962067148,-3611.26972700465,1.59161572810262e-11,0.000106327540170148
"8298",-3613.63525444054,-3613.63525444056,-3613.63536072394,1.81898940354586e-11,0.000106277752447315
"8299",-3616.00190419717,-3616.00190419718,-3616.00201043077,1.40971678774804e-11,0.000106227957446858
"8300",-3618.36957037975,-3618.36957037977,-3618.36967656368,1.31876731757075e-11,0.000106178287940795
"8301",-3620.73825342724,-3620.73825342725,-3620.73835956143,1.45519152283669e-11,0.000106128557957441
"8302",-3623.1079537791,-3623.10795377912,-3623.10805986353,1.54614099301398e-11,0.000106078796597187
"8303",-3625.47867187537,-3625.47867187538,-3625.47877791019,1.22781784739345e-11,0.000106029201199731
"8304",-3627.85040815658,-3627.85040815659,-3627.85051414164,1.45519152283669e-11,0.000105979444836368
"8305",-3630.22316306382,-3630.22316306384,-3630.22326899921,1.36424205265939e-11,0.000105929778500879
"8306",-3632.59693703873,-3632.59693703874,-3632.59704292448,1.31876731757075e-11,0.000105880138535519
"8307",-3634.97173052347,-3634.97173052348,-3634.97183635952,1.54614099301398e-11,0.000105830452188371
"8308",-3637.34754396073,-3637.34754396074,-3637.34764974718,1.40971678774804e-11,0.000105780850412796
"8309",-3639.72437779377,-3639.72437779378,-3639.72448353062,1.22781784739345e-11,0.00010573126000224
"8310",-3642.10223246637,-3642.10223246639,-3642.10233815366,1.36424205265939e-11,0.000105681699144711
"8311",-3644.48110842287,-3644.48110842288,-3644.48121406058,1.13686837721616e-11,0.000105632137829992
"8312",-3646.86100610812,-3646.86100610814,-3646.8611116962,1.59161572810262e-11,0.000105582507398561
"8313",-3649.24192596756,-3649.24192596757,-3649.24203150614,1.45519152283669e-11,0.000105533018830872
"8314",-3651.62386844713,-3651.62386844715,-3651.62397393603,1.31876731757075e-11,0.000105483331102385
"8315",-3654.00683399336,-3654.00683399338,-3654.00693943266,1.40971678774804e-11,0.000105433734765903
"8316",-3656.3908230533,-3656.39082305331,-3656.39092844318,1.54614099301398e-11,0.000105384333947911
"8317",-3658.77583607454,-3658.77583607455,-3658.77594141483,1.31876731757075e-11,0.000105334744427088
"8318",-3661.16187350525,-3661.16187350526,-3661.16197879608,1.63709046319127e-11,0.000105285293132473
"8319",-3663.54893579412,-3663.54893579413,-3663.54904103542,1.36424205265939e-11,0.000105235769083389
"8320",-3665.93702339041,-3665.93702339042,-3665.93712858219,1.63709046319127e-11,0.000105186254125922
"8321",-3668.32613674392,-3668.32613674394,-3668.32624188633,1.72803993336856e-11,0.000105136879668177
"8322",-3670.71627630502,-3670.71627630504,-3670.71638139795,1.59161572810262e-11,0.000105087407902382
"8323",-3673.10744252462,-3673.10744252464,-3673.10754756806,1.81898940354586e-11,0.000105037922493056
"8324",-3675.49963585419,-3675.4996358542,-3675.49974084822,1.36424205265939e-11,0.000104988520291283
"8325",-3677.89285674574,-3677.89285674575,-3677.89296169044,1.45519152283669e-11,0.000104939192203113
"8326",-3680.28710565186,-3680.28710565188,-3680.28721054708,1.72803993336856e-11,0.000104889721791568
"8327",-3682.68238302569,-3682.68238302571,-3682.68248787154,1.8644641386345e-11,0.000104840355503732
"8328",-3685.07868932093,-3685.07868932094,-3685.07879411735,1.72803993336856e-11,0.000104790934194798
"8329",-3687.47602499182,-3687.47602499184,-3687.47612973893,1.68256519827992e-11,0.000104741617009685
"8330",-3689.8743904932,-3689.87439049322,-3689.87449519098,2.00088834390044e-11,0.000104692298912745
"8331",-3692.27378628044,-3692.27378628046,-3692.27389092887,1.90993887372315e-11,0.000104642954440792
"8332",-3694.67421280948,-3694.6742128095,-3694.67431740852,1.9554136088118e-11,0.000104593568588718
"8333",-3697.07567053682,-3697.07567053684,-3697.07577508658,2.00088834390044e-11,0.000104544290952857
"8334",-3699.47815991955,-3699.47815991957,-3699.47826441994,2.00088834390044e-11,0.000104494930104337
"8335",-3701.88168141529,-3701.88168141531,-3701.88178586635,2.09183781407773e-11,0.000104445602446601
"8336",-3704.28623548225,-3704.28623548227,-3704.2863398841,2.09183781407773e-11,0.000104396403466378
"8337",-3706.69182257919,-3706.69182257921,-3706.69192693175,1.81898940354586e-11,0.000104347108996761
"8338",-3709.09844316547,-3709.09844316549,-3709.09854746877,1.77351466845721e-11,0.00010429786636057
"8339",-3711.50609770098,-3711.506097701,-3711.50620195504,1.63709046319127e-11,0.000104248620993785
"8340",-3713.91478664621,-3713.91478664623,-3713.91489085103,1.90993887372315e-11,0.00010419939153905
"8341",-3716.32451046221,-3716.32451046223,-3716.32461461783,1.77351466845721e-11,0.000104150187999696
"8342",-3718.73526961061,-3718.73526961063,-3718.73537371709,1.77351466845721e-11,0.000104101063121087
"8343",-3721.14706455359,-3721.14706455361,-3721.14716861077,1.8644641386345e-11,0.000104051764999391
"8344",-3723.55989575394,-3723.55989575396,-3723.55999976189,1.81898940354586e-11,0.000104002535989633
"8345",-3725.97376367501,-3725.97376367502,-3725.97386763372,1.36424205265939e-11,0.000103953306522797
"8346",-3728.38866878071,-3728.38866878073,-3728.38877269035,1.90993887372315e-11,0.000103904241654851
"8347",-3730.80461153556,-3730.80461153558,-3730.80471539604,1.72803993336856e-11,0.0001038550917557
"8348",-3733.22159240463,-3733.22159240465,-3733.22169621589,1.77351466845721e-11,0.000103805871375595
"8349",-3735.63961185359,-3735.63961185361,-3735.63971561581,1.77351466845721e-11,0.000103756841057678
"8350",-3738.05867034868,-3738.05867034869,-3738.0587740617,1.68256519827992e-11,0.000103707643407724
"8351",-3740.47876835672,-3740.47876835674,-3740.47887202072,2.18278728425503e-11,0.000103658626726011
"8352",-3742.89990634513,-3742.89990634514,-3742.90000995998,1.90993887372315e-11,0.000103609485908818
"8353",-3745.32208478189,-3745.32208478191,-3745.32218834766,1.8644641386345e-11,0.000103560411475301
"8354",-3747.74530413558,-3747.7453041356,-3747.74540765231,1.90993887372315e-11,0.000103511370232567
"8355",-3750.16956487537,-3750.16956487538,-3750.16966834294,1.59161572810262e-11,0.000103462217585948
"8356",-3752.594867471,-3752.59486747102,-3752.59497088955,1.77351466845721e-11,0.000103413195890467
"8357",-3755.02121239282,-3755.02121239283,-3755.02131576232,1.63709046319127e-11,0.000103364162370445
"8358",-3757.44860011175,-3757.44860011176,-3757.44870343224,1.63709046319127e-11,0.000103315154765915
"8359",-3759.8770310993,-3759.87703109932,-3759.87713437076,1.90993887372315e-11,0.000103266128516299
"8360",-3762.3065058276,-3762.30650582762,-3762.30660905007,1.72803993336856e-11,0.000103217140004386
"8361",-3764.73702476934,-3764.73702476935,-3764.73712794277,1.8644641386345e-11,0.000103168108748219
"8362",-3767.16858839781,-3767.16858839783,-3767.16869152225,1.68256519827992e-11,0.000103119120686168
"8363",-3769.60119718691,-3769.60119718692,-3769.60130026244,1.68256519827992e-11,0.000103070220833668
"8364",-3772.03485161112,-3772.03485161114,-3772.03495463757,2.00088834390044e-11,0.000103021150920757
"8365",-3774.46955214552,-3774.46955214554,-3774.46965512309,1.8644641386345e-11,0.000102972271070256
"8366",-3776.90529926579,-3776.90529926581,-3776.90540219443,1.72803993336856e-11,0.000102923341200323
"8367",-3779.34209344822,-3779.34209344823,-3779.34219632787,1.63709046319127e-11,0.00010287436222034
"8368",-3781.77993516967,-3781.77993516969,-3781.78003800046,1.8644641386345e-11,0.000102825499641246
"8369",-3784.21882490764,-3784.21882490766,-3784.21892768947,1.63709046319127e-11,0.000102776550666706
"8370",-3786.65876314019,-3786.65876314021,-3786.65886587314,1.9554136088118e-11,0.000102727666711933
"8371",-3789.09975034603,-3789.09975034604,-3789.09985303005,1.63709046319127e-11,0.00010267875001635
"8372",-3791.54178700442,-3791.54178700444,-3791.54188963951,1.63709046319127e-11,0.000102629824679124
"8373",-3793.98487359527,-3793.98487359529,-3793.98497618141,1.81898940354586e-11,0.000102580875240288
"8374",-3796.42901059909,-3796.42901059911,-3796.42911313647,1.90993887372315e-11,0.00010253212814082
"8375",-3798.87419849697,-3798.87419849698,-3798.87430098543,1.50066625792533e-11,0.000102483213709204
"8376",-3801.32043777063,-3801.32043777064,-3801.32054021024,1.54614099301398e-11,0.000102434360659709
"8377",-3803.7677289024,-3803.76772890242,-3803.7678312932,1.90993887372315e-11,0.000102385560353246
"8378",-3806.21607237522,-3806.21607237524,-3806.21617471716,1.81898940354586e-11,0.000102336708663109
"8379",-3808.66546867264,-3808.66546867265,-3808.66557096578,1.50066625792533e-11,0.000102287911080023
"8380",-3811.11591827881,-3811.11591827883,-3811.11602052308,1.77351466845721e-11,0.000102239046653518
"8381",-3813.56742167852,-3813.56742167853,-3813.56752387409,1.54614099301398e-11,0.000102190349099862
"8382",-3816.01997935715,-3816.01997935717,-3816.02008150394,1.81898940354586e-11,0.000102141580155757
"8383",-3818.47359180071,-3818.47359180073,-3818.47369389868,1.54614099301398e-11,0.000102092756645189
"8384",-3820.92825949584,-3820.92825949585,-3820.92836154498,1.59161572810262e-11,0.000102043938588592
"8385",-3823.38398292976,-3823.38398292978,-3823.38408493023,1.72803993336856e-11,0.000101995267852817
"8386",-3825.84076259036,-3825.84076259038,-3825.84086454208,2.00088834390044e-11,0.000101946529818875
"8387",-3828.2985989661,-3828.29859896611,-3828.29870086907,1.59161572810262e-11,0.000101897782233906
"8388",-3830.7574925461,-3830.75749254611,-3830.75759440036,1.50066625792533e-11,0.000101849074205407
"8389",-3833.21744382008,-3833.2174438201,-3833.21754562557,2.04636307898909e-11,0.000101800310701172
"8390",-3835.6784532784,-3835.67845327842,-3835.67855503513,1.8644641386345e-11,0.000101751552650797
"8391",-3838.14052141204,-3838.14052141206,-3838.14062312005,1.63709046319127e-11,0.000101702834611861
"8392",-3840.60364871261,-3840.60364871263,-3840.60375037192,2.04636307898909e-11,0.000101654142488528
"8393",-3843.06783567233,-3843.06783567235,-3843.0679372829,1.63709046319127e-11,0.00010160541216786
"8394",-3845.53308278407,-3845.53308278409,-3845.53318434615,1.8644641386345e-11,0.000101556918289503
"8395",-3847.99939054132,-3847.99939054134,-3847.99949205463,1.63709046319127e-11,0.000101508152952068
"8396",-3850.46675943821,-3850.46675943823,-3850.46686090283,2.00088834390044e-11,0.000101459472641507
"8397",-3852.93518996948,-3852.9351899695,-3852.93529138546,2.00088834390044e-11,0.000101410835979809
"8398",-3855.40468263054,-3855.40468263056,-3855.40478399781,2.04636307898909e-11,0.000101362137931105
"8399",-3857.87523791739,-3857.87523791741,-3857.87533923607,2.04636307898909e-11,0.000101313546734816
"8400",-3860.34685632671,-3860.34685632673,-3860.34695759681,2.00088834390044e-11,0.000101264970086667
"8401",-3862.81953835578,-3862.8195383558,-3862.81963957725,1.63709046319127e-11,0.000101216348420641
"8402",-3865.29328450254,-3865.29328450256,-3865.29338567539,1.8644641386345e-11,0.000101167731299312
"8403",-3867.76809526557,-3867.76809526559,-3867.76819638991,1.81898940354586e-11,0.000101119224213297
"8404",-3870.24397114408,-3870.2439711441,-3870.24407221968,1.8644641386345e-11,0.000101070497504185
"8405",-3872.72091263792,-3872.72091263793,-3872.72101366498,1.77351466845721e-11,0.000101021964495573
"8406",-3875.19892024759,-3875.19892024761,-3875.19902122603,1.77351466845721e-11,0.000100973345091293
"8407",-3877.67799447423,-3877.67799447425,-3877.67809540414,1.77351466845721e-11,0.000100924815260806
"8408",-3880.15813581964,-3880.15813581965,-3880.15823670097,1.54614099301398e-11,0.000100876243140702
"8409",-3882.63934478624,-3882.63934478625,-3882.63944561908,1.63709046319127e-11,0.000100827761958522
"8410",-3885.12162187711,-3885.12162187713,-3885.12172266133,1.90993887372315e-11,0.000100779134814877
"8411",-3887.604967596,-3887.60496759601,-3887.60506833181,1.81898940354586e-11,0.000100730739566623
"8412",-3890.08938244726,-3890.08938244728,-3890.08948313437,1.90993887372315e-11,0.000100682042394218
"8413",-3892.57486693595,-3892.57486693597,-3892.57496757459,1.68256519827992e-11,0.000100633582573617
"8414",-3895.06142156773,-3895.06142156775,-3895.06152215784,1.8644641386345e-11,0.000100585045451518
"8415",-3897.54904684896,-3897.54904684898,-3897.54914739059,1.81898940354586e-11,0.000100536581079225
"8416",-3900.03774328661,-3900.03774328662,-3900.03784377968,1.36424205265939e-11,0.000100488020762457
"8417",-3902.52751138834,-3902.52751138836,-3902.52761183297,1.8644641386345e-11,0.000100439582758183
"8418",-3905.01835166245,-3905.01835166247,-3905.01845205867,1.59161572810262e-11,0.000100391178854187
"8419",-3907.51026461791,-3907.51026461792,-3907.51036496567,1.50066625792533e-11,0.000100342721747748
"8420",-3910.00325076433,-3910.00325076435,-3910.0033510635,1.68256519827992e-11,0.000100294138231871
"8421",-3912.49731061201,-3912.49731061203,-3912.49741086278,1.8644641386345e-11,0.000100245743414829
"8422",-3914.99244467189,-3914.9924446719,-3914.9925448743,1.40971678774804e-11,0.000100197386790457
"8423",-3917.48865345557,-3917.48865345559,-3917.48875360948,1.63709046319127e-11,0.000100148894207841
"8424",-3919.98593747534,-3919.98593747536,-3919.98603758078,1.45519152283669e-11,0.000100100423903293
"8425",-3922.48429724413,-3922.48429724414,-3922.48439730119,1.40971678774804e-11,0.000100052049538446
"8426",-3924.98373327555,-3924.98373327556,-3924.9838332842,1.36424205265939e-11,0.000100003653345615
"8427",-3927.48424608387,-3927.48424608388,-3927.48434604409,1.63709046319127e-11,9.99552307777707e-05
"8428",-3929.98583618403,-3929.98583618405,-3929.98593609582,1.50066625792533e-11,9.99067922928809e-05
"8429",-3932.48850409166,-3932.48850409168,-3932.488603955,1.45519152283669e-11,9.98583497134886e-05
"8430",-3934.99225032305,-3934.99225032306,-3934.99235013801,1.77351466845721e-11,9.98099803386499e-05
"8431",-3937.49707539514,-3937.49707539515,-3937.49717516177,1.40971678774804e-11,9.97616482470987e-05
"8432",-3940.00297982558,-3940.0029798256,-3940.0030795439,1.68256519827992e-11,9.97133466181799e-05
"8433",-3942.50996413268,-3942.5099641327,-3942.51006380251,1.81898940354586e-11,9.96648608326822e-05
"8434",-3945.01802883543,-3945.01802883544,-3945.01812845687,1.54614099301398e-11,9.96164737151473e-05
"8435",-3947.52717445349,-3947.52717445351,-3947.52727402661,1.54614099301398e-11,9.95681629851752e-05
"8436",-3950.03740150721,-3950.03740150723,-3950.03750103198,1.50066625792533e-11,9.95198136032327e-05
"8437",-3952.54871051762,-3952.54871051763,-3952.54880999397,1.77351466845721e-11,9.94714078359493e-05
"8438",-3955.06110200642,-3955.06110200644,-3955.06120143446,1.59161572810262e-11,9.94230970989829e-05
"8439",-3957.57457649601,-3957.57457649603,-3957.57467587573,1.54614099301398e-11,9.93747740827278e-05
"8440",-3960.08913450948,-3960.08913450949,-3960.08923384099,1.77351466845721e-11,9.93265820183886e-05
"8441",-3962.60477657057,-3962.60477657058,-3962.60487585368,1.31876731757075e-11,9.92781835169598e-05
"8442",-3965.12150320374,-3965.12150320375,-3965.1216024386,1.18234311230481e-11,9.92299364289684e-05
"8443",-3967.63931493414,-3967.63931493415,-3967.63941412054,1.18234311230481e-11,9.91814829038873e-05
"8444",-3970.15821228758,-3970.1582122876,-3970.15831142569,1.40971678774804e-11,9.91331871580403e-05
"8445",-3972.67819579061,-3972.67819579062,-3972.6782948805,1.40971678774804e-11,9.90849855333487e-05
"8446",-3975.19926597041,-3975.19926597043,-3975.19936501203,1.68256519827992e-11,9.90367106992185e-05
"8447",-3977.72142335491,-3977.72142335493,-3977.72152234816,1.72803993336856e-11,9.89883417393811e-05
"8448",-3980.24466847271,-3980.24466847272,-3980.24476741774,1.2732925824821e-11,9.89401319230199e-05
"8449",-3982.76900185311,-3982.76900185312,-3982.76910074988,1.45519152283669e-11,9.88918807264261e-05
"8450",-3985.29442402609,-3985.29442402611,-3985.29452287459,1.36424205265939e-11,9.88436136128978e-05
"8451",-3987.82093552237,-3987.82093552238,-3987.82103432255,1.63709046319127e-11,9.87952978438456e-05
"8452",-3990.34853687333,-3990.34853687335,-3990.3486356253,1.81898940354586e-11,9.87470898370368e-05
"8453",-3992.87722861108,-3992.87722861109,-3992.87732731475,1.22781784739345e-11,9.86988031643765e-05
"8454",-3995.40701126841,-3995.40701126842,-3995.40710992393,1.50066625792533e-11,9.86506538094289e-05
"8455",-3997.93788537883,-3997.93788537884,-3997.9379839861,1.40971678774804e-11,9.86024080552594e-05
"8456",-4000.46985147656,-4000.46985147658,-4000.46995003553,1.9554136088118e-11,9.85541118269095e-05
"8457",-4003.00291009651,-4003.00291009652,-4003.0030086073,1.59161572810262e-11,9.85059447315972e-05
"8458",-4005.53706177431,-4005.53706177432,-4005.53716023688,1.50066625792533e-11,9.84577248885898e-05
"8459",-4008.07230704629,-4008.07230704631,-4008.07240546061,1.2732925824821e-11,9.84094768515797e-05
"8460",-4010.60864644952,-4010.60864644953,-4010.60874481568,1.2732925824821e-11,9.83613197528266e-05
"8461",-4013.14608052174,-4013.14608052176,-4013.14617883968,1.90993887372315e-11,9.83131094515199e-05
"8462",-4015.68460980143,-4015.68460980145,-4015.68470807124,1.72803993336856e-11,9.82649823585424e-05
"8463",-4018.22423482779,-4018.22423482781,-4018.22433304923,1.77351466845721e-11,9.82166210912183e-05
"8464",-4020.76495614072,-4020.76495614074,-4020.76505431409,1.8644641386345e-11,9.8168554014344e-05
"8465",-4023.30677428084,-4023.30677428086,-4023.30687240598,1.90993887372315e-11,9.81203255157048e-05
"8466",-4025.8496897895,-4025.84968978952,-4025.84978786647,1.81898940354586e-11,9.8072157944773e-05
"8467",-4028.39370320877,-4028.39370320879,-4028.39380123758,1.81898940354586e-11,9.80240003750632e-05
"8468",-4030.93881508143,-4030.93881508145,-4030.93891306216,1.68256519827992e-11,9.79759273778136e-05
"8469",-4033.485025951,-4033.48502595101,-4033.48512388347,1.54614099301398e-11,9.79276720423083e-05
"8470",-4036.0323363617,-4036.03233636172,-4036.03243424587,1.81898940354586e-11,9.78793807829836e-05
"8471",-4038.58074685851,-4038.58074685853,-4038.58084469467,1.77351466845721e-11,9.78313759841809e-05
"8472",-4041.13025798711,-4041.13025798713,-4041.13035577517,1.63709046319127e-11,9.77832770595599e-05
"8473",-4043.68087029392,-4043.68087029394,-4043.68096803384,1.68256519827992e-11,9.77351408469884e-05
"8474",-4046.2325843261,-4046.23258432611,-4046.23268201782,1.63709046319127e-11,9.76869546147618e-05
"8475",-4048.78540063151,-4048.78540063153,-4048.78549827503,1.90993887372315e-11,9.76387506467224e-05
"8476",-4051.33931975879,-4051.33931975881,-4051.33941735421,2.00088834390044e-11,9.75906553505324e-05
"8477",-4053.89434225727,-4053.89434225729,-4053.89443980449,1.68256519827992e-11,9.75424568343541e-05
"8478",-4056.45046867705,-4056.45046867707,-4056.4505661761,1.63709046319127e-11,9.74942978749782e-05
"8479",-4059.00769956895,-4059.00769956897,-4059.00779702,1.81898940354586e-11,9.74463035158246e-05
"8480",-4061.56603548453,-4061.56603548454,-4061.56613288747,1.63709046319127e-11,9.73982027538955e-05
"8481",-4064.12547697609,-4064.12547697611,-4064.12557433095,1.45519152283669e-11,9.73501169947433e-05
"8482",-4066.68602459668,-4066.6860245967,-4066.68612190345,1.59161572810262e-11,9.73020289598558e-05
"8483",-4069.24767890009,-4069.24767890011,-4069.24777615871,1.63709046319127e-11,9.72538859035366e-05
"8484",-4071.81044044086,-4071.81044044087,-4071.81053765135,1.50066625792533e-11,9.72057655800329e-05
"8485",-4074.37430977425,-4074.37430977426,-4074.3744069366,1.13686837721616e-11,9.71576297944532e-05
"8486",-4076.9392874563,-4076.93928745632,-4076.93938457052,1.31876731757075e-11,9.71095035551262e-05
"8487",-4079.50537404379,-4079.5053740438,-4079.50547111007,1.40971678774804e-11,9.70615660154106e-05
"8488",-4082.07257009424,-4082.07257009425,-4082.07266711241,1.31876731757075e-11,9.70134670538192e-05
"8489",-4084.64087616593,-4084.64087616594,-4084.64097313599,1.31876731757075e-11,9.69653571769591e-05
"8490",-4087.21029281789,-4087.2102928179,-4087.21038973985,1.2732925824821e-11,9.69172582105937e-05
"8491",-4089.78082060992,-4089.78082060993,-4089.7809174839,1.18234311230481e-11,9.68692892872047e-05
"8492",-4092.35246010255,-4092.35246010256,-4092.35255692842,1.13686837721616e-11,9.68211839503796e-05
"8493",-4094.92521185708,-4094.9252118571,-4094.92530863488,1.59161572810262e-11,9.67731113499237e-05
"8494",-4097.49907643559,-4097.49907643561,-4097.49917316537,1.63709046319127e-11,9.6725107407436e-05
"8495",-4100.07405440089,-4100.0740544009,-4100.07415108261,1.54614099301398e-11,9.66770516264148e-05
"8496",-4102.65014631656,-4102.65014631658,-4102.65024295021,1.63709046319127e-11,9.66289840207413e-05
"8497",-4105.22735274696,-4105.22735274697,-4105.22744933257,1.36424205265939e-11,9.65809482420532e-05
"8498",-4107.80567425719,-4107.8056742572,-4107.80577079482,1.18234311230481e-11,9.65329652066194e-05
"8499",-4110.38511141315,-4110.38511141316,-4110.3852079026,1.2732925824821e-11,9.64848030157173e-05
"8500",-4112.96566478147,-4112.96566478148,-4112.96576122291,9.09494701772928e-12,9.64367890559092e-05
"8501",-4115.54733492958,-4115.54733492959,-4115.54743132295,1.45519152283669e-11,9.63887268952135e-05
"8502",-4118.13012242567,-4118.13012242568,-4118.13021877097,1.54614099301398e-11,9.63406629133079e-05
"8503",-4120.7140278387,-4120.71402783871,-4120.71412413595,1.18234311230481e-11,9.62926216643289e-05
"8504",-4123.2990517384,-4123.29905173842,-4123.29914798762,1.36424205265939e-11,9.624458768831e-05
"8505",-4125.8851946953,-4125.88519469532,-4125.88529089648,1.2732925824821e-11,9.61965464346681e-05
"8506",-4128.47245728069,-4128.4724572807,-4128.47255343387,1.2732925824821e-11,9.61485615620372e-05
"8507",-4131.06084006663,-4131.06084006664,-4131.06093617189,1.18234311230481e-11,9.61006448926272e-05
"8508",-4133.65034362597,-4133.65034362599,-4133.65043968309,1.54614099301398e-11,9.60525063254947e-05
"8509",-4136.24096853236,-4136.24096853237,-4136.24106454138,1.00044417195022e-11,9.60044150452033e-05
"8510",-4138.83271536019,-4138.8327153602,-4138.83281132138,9.09494701772928e-12,9.59565865814582e-05
"8511",-4141.42558468469,-4141.42558468469,-4141.42568059777,6.3664629124105e-12,9.59084843836777e-05
"8512",-4144.01957708182,-4144.01957708184,-4144.01967294687,1.18234311230481e-11,9.5860447660967e-05
"8513",-4146.61469312838,-4146.61469312839,-4146.61478894544,1.09139364212751e-11,9.58124718661857e-05
"8514",-4149.21093340193,-4149.21093340194,-4149.211029171,1.2732925824821e-11,9.5764484246863e-05
"8515",-4151.80829848082,-4151.80829848083,-4151.80839420185,1.2732925824821e-11,9.5716450245531e-05
"8516",-4154.40678894421,-4154.40678894423,-4154.40688461731,1.72803993336856e-11,9.56685235519172e-05
"8517",-4157.00640537204,-4157.00640537206,-4157.00650099706,1.54614099301398e-11,9.56204477130518e-05
"8518",-4159.60714834506,-4159.60714834508,-4159.60724392217,1.36424205265939e-11,9.55725364748528e-05
"8519",-4162.2090184448,-4162.20901844482,-4162.20911397384,1.45519152283669e-11,9.55244742725236e-05
"8520",-4164.81201625361,-4164.81201625362,-4164.81211173465,1.45519152283669e-11,9.54764830017885e-05
"8521",-4167.41614235461,-4167.41614235463,-4167.41623778766,1.2732925824821e-11,9.54284880910761e-05
"8522",-4170.02139733177,-4170.02139733178,-4170.02149271675,1.2732925824821e-11,9.53804386135682e-05
"8523",-4172.6277817698,-4172.62778176982,-4172.62787710684,1.2732925824821e-11,9.5332489168598e-05
"8524",-4175.23529625429,-4175.2352962543,-4175.23539154328,1.18234311230481e-11,9.52844487805971e-05
"8525",-4177.84394137157,-4177.84394137158,-4177.84403661264,1.09139364212751e-11,9.52365393450672e-05
"8526",-4180.45371770882,-4180.45371770883,-4180.45381290197,9.09494701772928e-12,9.51886199036522e-05
"8527",-4183.06462585402,-4183.06462585403,-4183.0647209991,1.45519152283669e-11,9.51405595017718e-05
"8528",-4185.67666639595,-4185.67666639596,-4185.67676149306,1.00044417195022e-11,9.50925900383703e-05
"8529",-4188.28983992423,-4188.28983992424,-4188.28993497343,1.00044417195022e-11,9.50446842312713e-05
"8530",-4190.90414702927,-4190.90414702928,-4190.90424203039,9.09494701772928e-12,9.49966092719245e-05
"8531",-4193.51958830231,-4193.51958830232,-4193.51968325545,1.00044417195022e-11,9.49486307074698e-05
"8532",-4196.1361643354,-4196.13616433542,-4196.13625924054,1.09139364212751e-11,9.49006303150313e-05
"8533",-4198.75387572143,-4198.75387572144,-4198.75397057861,1.00044417195022e-11,9.48526844847253e-05
"8534",-4201.37272305408,-4201.37272305409,-4201.37281786324,7.27595761418343e-12,9.48046640806277e-05
"8535",-4203.99270692788,-4203.99270692789,-4203.99280168912,1.09139364212751e-11,9.47567509844705e-05
"8536",-4206.61382793817,-4206.61382793819,-4206.61392265143,1.45519152283669e-11,9.47087769556099e-05
"8537",-4209.23608668113,-4209.23608668115,-4209.23618134643,1.18234311230481e-11,9.4660811109093e-05
"8538",-4211.85948375377,-4211.85948375378,-4211.85957837106,1.09139364212751e-11,9.4612812521544e-05
"8539",-4214.48401975391,-4214.48401975392,-4214.48411432331,1.36424205265939e-11,9.45649285172268e-05
"8540",-4217.10969528021,-4217.10969528023,-4217.10978980153,1.36424205265939e-11,9.45168489877579e-05
"8541",-4219.73651093218,-4219.7365109322,-4219.73660540552,1.2732925824821e-11,9.44688731285837e-05
"8542",-4222.36446731016,-4222.36446731016,-4222.3645617356,9.09494701772928e-12,9.44209854797373e-05
"8543",-4224.99356501529,-4224.9935650153,-4224.99365939267,1.00044417195022e-11,9.43729259503812e-05
"8544",-4227.6238046496,-4227.62380464961,-4227.62389897904,1.09139364212751e-11,9.43249855511752e-05
"8545",-4230.25518681594,-4230.25518681595,-4230.2552810974,7.27595761418343e-12,9.42770115016645e-05
"8546",-4232.887712118,-4232.88771211801,-4232.88780635143,1.45519152283669e-11,9.42289947075681e-05
"8547",-4235.52138116031,-4235.52138116032,-4235.52147534577,1.09139364212751e-11,9.41810324757153e-05
"8548",-4238.15619454825,-4238.15619454826,-4238.1562886857,1.18234311230481e-11,9.41330274992769e-05
"8549",-4240.79215288804,-4240.79215288805,-4240.79224697764,1.09139364212751e-11,9.40851734825277e-05
"8550",-4243.42925678678,-4243.42925678679,-4243.42935082831,7.27595761418343e-12,9.40371075710544e-05
"8551",-4246.06750685238,-4246.06750685239,-4246.06760084597,1.00044417195022e-11,9.39891726122744e-05
"8552",-4248.70690369362,-4248.70690369363,-4248.70699763924,9.09494701772928e-12,9.39412094594916e-05
"8553",-4251.34744792013,-4251.34744792013,-4251.34754181769,4.54747350886464e-12,9.38931489976591e-05
"8554",-4253.98914014241,-4253.98914014242,-4253.98923399215,1.09139364212751e-11,9.38453358928504e-05
"8555",-4256.6319809718,-4256.63198097181,-4256.63207477353,1.00044417195022e-11,9.37973381756052e-05
"8556",-4259.2759710205,-4259.27597102052,-4259.27606477427,1.18234311230481e-11,9.37493741042239e-05
"8557",-4261.9211109016,-4261.92111090161,-4261.92120460723,1.09139364212751e-11,9.37012408803728e-05
"8558",-4264.567401229,-4264.56740122901,-4264.56749488671,7.27595761418343e-12,9.3653315908937e-05
"8559",-4267.21484261752,-4267.21484261753,-4267.21493622725,7.27595761418343e-12,9.36053481930266e-05
"8560",-4269.86343568281,-4269.86343568282,-4269.8635292446,1.00044417195022e-11,9.35574132135963e-05
"8561",-4272.5131810414,-4272.5131810414,-4272.51327455525,5.45696821063757e-12,9.35094873258935e-05
"8562",-4275.16407931068,-4275.16407931069,-4275.16417277644,6.3664629124105e-12,9.34613950138719e-05
"8563",-4277.81613110893,-4277.81613110894,-4277.81622452677,6.3664629124105e-12,9.34134691216171e-05
"8564",-4280.4693370553,-4280.46933705531,-4280.46943042525,6.3664629124105e-12,9.33655896069308e-05
"8565",-4283.1236977698,-4283.12369776981,-4283.12379109172,6.3664629124105e-12,9.33175673125675e-05
"8566",-4285.77921387333,-4285.77921387334,-4285.7793071471,4.54747350886464e-12,9.32694149703428e-05
"8567",-4288.43588598767,-4288.43588598767,-4288.43597921357,7.27595761418343e-12,9.32215545463855e-05
"8568",-4291.09371473546,-4291.09371473547,-4291.09380791335,7.27595761418343e-12,9.31735495238728e-05
"8569",-4293.75270074026,-4293.75270074026,-4293.75279387012,5.45696821063757e-12,9.31255272204057e-05
"8570",-4296.41284462647,-4296.41284462648,-4296.41293770834,7.27595761418343e-12,9.30775376533077e-05
"8571",-4299.07414701942,-4299.07414701942,-4299.0742400532,4.54747350886464e-12,9.30294580522295e-05
"8572",-4301.73660854529,-4301.73660854529,-4301.73670153113,3.63797880709171e-12,9.29815166792469e-05
"8573",-4304.40022983118,-4304.40022983119,-4304.40032276908,1.09139364212751e-11,9.29335862169811e-05
"8574",-4307.06501150506,-4307.06501150506,-4307.06510439496,4.54747350886464e-12,9.28855884559932e-05
"8575",-4309.73095419581,-4309.73095419581,-4309.73104703757,3.63797880709171e-12,9.28374533717413e-05
"8576",-4312.39805853318,-4312.39805853319,-4312.39815132703,4.54747350886464e-12,9.27895420000935e-05
"8577",-4315.06632514785,-4315.06632514786,-4315.06641789372,5.45696821063757e-12,9.27415642392182e-05
"8578",-4317.73575467139,-4317.73575467139,-4317.73584736932,1.81898940354586e-12,9.26936383124355e-05
"8579",-4320.40634773624,-4320.40634773625,-4320.40644038608,1.00044417195022e-11,9.26455468706067e-05
"8580",-4323.07810497578,-4323.07810497579,-4323.07819757755,7.27595761418343e-12,9.25974772523208e-05
"8581",-4325.75102702429,-4325.75102702429,-4325.75111957807,7.27595761418343e-12,9.25495022104927e-05
"8582",-4328.42511451693,-4328.42511451693,-4328.42520702269,4.54747350886464e-12,9.25014789675549e-05
"8583",-4331.1003680898,-4331.1003680898,-4331.10046054756,7.27595761418343e-12,9.24534884610972e-05
"8584",-4333.77678837989,-4333.77678837989,-4333.77688078971,5.45696821063757e-12,9.24055506981158e-05
"8585",-4336.45437602511,-4336.45437602512,-4336.45446838683,9.09494701772928e-12,9.23574546954908e-05
"8586",-4339.13313166428,-4339.13313166429,-4339.13322397797,7.27595761418343e-12,9.23094278056924e-05
"8587",-4341.81305593715,-4341.81305593715,-4341.8131482029,7.27595761418343e-12,9.22614954922407e-05
"8588",-4344.49414948436,-4344.49414948437,-4344.49424170205,5.45696821063757e-12,9.22134358590787e-05
"8589",-4347.1764129475,-4347.17641294751,-4347.17650511709,4.54747350886464e-12,9.21653343907147e-05
"8590",-4349.85984696907,-4349.85984696907,-4349.85993909054,7.27595761418343e-12,9.21172320105246e-05
"8591",-4352.54445219248,-4352.54445219248,-4352.54454426592,5.45696821063757e-12,9.20692014715341e-05
"8592",-4355.23022926208,-4355.23022926209,-4355.23032128761,8.18545231595635e-12,9.20212946101673e-05
"8593",-4357.91717882315,-4357.91717882315,-4357.9172708006,6.3664629124105e-12,9.19732249619054e-05
"8594",-4360.60530152189,-4360.60530152189,-4360.60539345133,6.3664629124105e-12,9.19252144230276e-05
"8595",-4363.29459800544,-4363.29459800544,-4363.29468988678,8.18545231595635e-12,9.18771202160773e-05
"8596",-4365.98506892186,-4365.98506892187,-4365.98516075507,5.45696821063757e-12,9.18289869020761e-05
"8597",-4368.67671492017,-4368.67671492017,-4368.67680670533,4.54747350886464e-12,9.17809536210568e-05
"8598",-4371.3695366503,-4371.3695366503,-4371.36962838744,4.54747350886464e-12,9.17329330694105e-05
"8599",-4374.06353476313,-4374.06353476314,-4374.06362645221,8.18545231595635e-12,9.16848752295918e-05
"8600",-4376.75870991049,-4376.7587099105,-4376.75880155146,9.09494701772928e-12,9.16367755545711e-05
"8601",-4379.45506274514,-4379.45506274514,-4379.45515433803,7.27595761418343e-12,9.15886995219717e-05
"8602",-4382.15259392079,-4382.15259392079,-4382.15268546563,6.3664629124105e-12,9.1540648950561e-05
"8603",-4384.8513040921,-4384.8513040921,-4384.85139558876,3.63797880709171e-12,9.14924801533878e-05
"8604",-4387.55119391467,-4387.55119391468,-4387.5512853633,5.45696821063757e-12,9.14444432185135e-05
"8605",-4390.25226404507,-4390.25226404508,-4390.25235544549,6.3664629124105e-12,9.13962407683711e-05
"8606",-4392.95451514081,-4392.95451514082,-4392.95460649323,9.09494701772928e-12,9.13482483900774e-05
"8607",-4395.65794786035,-4395.65794786036,-4395.65803916474,6.3664629124105e-12,9.13002250894079e-05
"8608",-4398.36256286312,-4398.36256286312,-4398.36265411943,8.18545231595635e-12,9.12521554065071e-05
"8609",-4401.06836080949,-4401.06836080949,-4401.06845201766,3.63797880709171e-12,9.12040075118359e-05
"8610",-4403.77534236081,-4403.77534236082,-4403.77543352084,6.3664629124105e-12,9.11558677996194e-05
"8611",-4406.4835081794,-4406.48350817941,-4406.48359929127,8.18545231595635e-12,9.11077144438721e-05
"8612",-4409.19285892852,-4409.19285892853,-4409.19294999232,9.09494701772928e-12,9.10596456610291e-05
"8613",-4411.90339527242,-4411.90339527243,-4411.90348628803,7.27595761418343e-12,9.10114641089477e-05
"8614",-4414.6151178763,-4414.61511787631,-4414.6152088438,5.45696821063757e-12,9.09633653108921e-05
"8615",-4417.32802740635,-4417.32802740635,-4417.3281183258,5.45696821063757e-12,9.09153174376565e-05
"8616",-4420.04212452971,-4420.04212452972,-4420.04221540089,7.27595761418343e-12,9.08670476655882e-05
"8617",-4422.75740991453,-4422.75740991454,-4422.75750073753,4.54747350886464e-12,9.08188697418266e-05
"8618",-4425.47388422991,-4425.47388422991,-4425.47397500482,2.72848410531878e-12,9.07707891227849e-05
"8619",-4428.19154814594,-4428.19154814594,-4428.19163887265,7.27595761418343e-12,9.07225993720395e-05
"8620",-4430.91040233368,-4430.91040233369,-4430.91049301231,6.3664629124105e-12,9.06745214765969e-05
"8621",-4433.6304474652,-4433.6304474652,-4433.63053809565,4.54747350886464e-12,9.06263462717716e-05
"8622",-4436.35168421353,-4436.35168421354,-4436.35177479578,4.54747350886464e-12,9.05781446917109e-05
"8623",-4439.07411325271,-4439.07411325271,-4439.07420378681,2.72848410531878e-12,9.053000585868e-05
"8624",-4441.79773525774,-4441.79773525774,-4441.79782574365,0,9.04818170056609e-05
"8625",-4444.52255090465,-4444.52255090465,-4444.5226413423,1.81898940354586e-12,9.04335635820708e-05
"8626",-4447.24856087044,-4447.24856087044,-4447.24865125991,3.63797880709171e-12,9.03853910938501e-05
"8627",-4449.97576583311,-4449.97576583311,-4449.97585617439,1.81898940354586e-12,9.03372058715934e-05
"8628",-4452.70416647166,-4452.70416647166,-4452.70425676484,2.72848410531878e-12,9.02891006753226e-05
"8629",-4455.4337634661,-4455.4337634661,-4455.43385371091,2.72848410531878e-12,9.0240739022307e-05
"8630",-4458.16455749744,-4458.16455749744,-4458.16464769399,3.63797880709171e-12,9.01924864964432e-05
"8631",-4460.89654924767,-4460.89654924768,-4460.89663939609,6.3664629124105e-12,9.01443567390414e-05
"8632",-4463.62973939984,-4463.62973939984,-4463.62982949997,6.3664629124105e-12,9.00960723791977e-05
"8633",-4466.36412863795,-4466.36412863796,-4466.36421868975,4.54747350886464e-12,9.00477470933136e-05
"8634",-4469.09971764706,-4469.09971764707,-4469.09980765079,6.3664629124105e-12,8.99996828066518e-05
"8635",-4471.83650711322,-4471.83650711322,-4471.83659706876,5.45696821063757e-12,8.99514948375923e-05
"8636",-4474.57449772349,-4474.5744977235,-4474.57458763067,7.27595761418343e-12,8.99031358965185e-05
"8637",-4477.31369016598,-4477.31369016598,-4477.31378002497,9.09494701772928e-13,8.98549515603309e-05
"8638",-4480.05408512978,-4480.05408512978,-4480.05417494047,3.63797880709171e-12,8.98066644582363e-05
"8639",-4482.79568330503,-4482.79568330503,-4482.79577306739,2.72848410531878e-12,8.97583337019503e-05
"8640",-4485.53848538289,-4485.53848538289,-4485.53857509696,0,8.97100511422222e-05
"8641",-4488.28249205554,-4488.28249205554,-4488.28258172146,9.09494701772928e-13,8.96619040827717e-05
"8642",-4491.0277040162,-4491.02770401621,-4491.02779363362,3.63797880709171e-12,8.96134050779596e-05
"8643",-4493.77412195912,-4493.77412195912,-4493.77421152832,9.09494701772928e-13,8.9565186170204e-05
"8644",-4496.52174657957,-4496.52174657957,-4496.52183610041,0,8.95168317575079e-05
"8645",-4499.27057857387,-4499.27057857388,-4499.27066804648,1.81898940354586e-12,8.94686001132738e-05
"8646",-4502.02061863939,-4502.02061863939,-4502.02070806357,0,8.94201820369478e-05
"8647",-4504.7718674745,-4504.7718674745,-4504.77195685036,3.63797880709171e-12,8.93718639938257e-05
"8648",-4507.52432577866,-4507.52432577866,-4507.5244151062,9.09494701772928e-13,8.9323557770693e-05
"8649",-4510.27799425234,-4510.27799425234,-4510.27808353161,2.72848410531878e-12,8.92752861029189e-05
"8650",-4513.03287359708,-4513.03287359708,-4513.03296282788,9.09494701772928e-13,8.92268170901156e-05
"8651",-4515.78896451546,-4515.78896451546,-4515.78905369795,3.63797880709171e-12,8.91785163164016e-05
"8652",-4518.54626771112,-4518.54626771111,-4518.54635684525,6.3664629124105e-12,8.91301591567917e-05
"8653",-4521.30478388874,-4521.30478388873,-4521.30487297444,2.72848410531878e-12,8.90817356076212e-05
"8654",-4524.06451375406,-4524.06451375406,-4524.06460279147,4.54747350886464e-12,8.90334448304664e-05
"8655",-4526.8254580139,-4526.8254580139,-4526.82554700283,3.63797880709171e-12,8.89849703494816e-05
"8656",-4529.58761737612,-4529.58761737612,-4529.58770631654,3.63797880709171e-12,8.89364694931505e-05
"8657",-4532.35099254964,-4532.35099254964,-4532.3510814418,6.3664629124105e-12,8.88882023537541e-05
"8658",-4535.11558424447,-4535.11558424447,-4535.11567308822,7.27595761418343e-12,8.88398060752138e-05
"8659",-4537.88139317167,-4537.88139317166,-4537.88148196686,6.3664629124105e-12,8.87912506469801e-05
"8660",-4540.64842004337,-4540.64842004335,-4540.64850879018,1.09139364212751e-11,8.87428725521167e-05
"8661",-4543.41666557277,-4543.41666557277,-4543.41675427123,4.54747350886464e-12,8.86945290126118e-05
"8662",-4546.18613047417,-4546.18613047417,-4546.186219124,7.27595761418343e-12,8.86458935488443e-05
"8663",-4548.95681546293,-4548.95681546292,-4548.95690406432,9.09494701772928e-12,8.85974681573698e-05
"8664",-4551.72872125548,-4551.72872125548,-4551.72880980854,5.45696821063757e-12,8.85491355238077e-05
"8665",-4554.50184856936,-4554.50184856935,-4554.50193707387,8.18545231595635e-12,8.85005919039061e-05
"8666",-4557.27619812316,-4557.27619812315,-4557.27628657922,1.00044417195022e-11,8.8452143770068e-05
"8667",-4560.05177063659,-4560.05177063658,-4560.05185904405,7.27595761418343e-12,8.84035537651595e-05
"8668",-4562.82856683044,-4562.82856683043,-4562.82865518941,7.27595761418343e-12,8.83550674312117e-05
"8669",-4565.60658742657,-4565.60658742657,-4565.60667573704,6.3664629124105e-12,8.83065692725005e-05
"8670",-4568.38583314798,-4568.38583314797,-4568.38592140996,7.27595761418343e-12,8.82580883904138e-05
"8671",-4571.16630471872,-4571.16630471871,-4571.16639293219,7.27595761418343e-12,8.82095856798992e-05
"8672",-4573.94800286397,-4573.94800286396,-4573.94809102882,7.27595761418343e-12,8.81609711090858e-05
"8673",-4576.73092830999,-4576.73092830999,-4576.73101642628,4.54747350886464e-12,8.81124065537087e-05
"8674",-4579.51508178417,-4579.51508178417,-4579.51516985197,8.18545231595635e-12,8.80639192962773e-05
"8675",-4582.300464015,-4582.30046401499,-4582.30055203413,4.54747350886464e-12,8.80152556099745e-05
"8676",-4585.08707573205,-4585.08707573204,-4585.08716370272,1.18234311230481e-11,8.79668019961866e-05
"8677",-4587.87491766604,-4587.87491766603,-4587.87500558813,9.09494701772928e-12,8.79182183336491e-05
"8678",-4590.66399054879,-4590.66399054879,-4590.66407842215,6.3664629124105e-12,8.78694937094249e-05
"8679",-4593.45429511323,-4593.45429511322,-4593.45438293814,1.09139364212751e-11,8.78210564579929e-05
"8680",-4596.24583209341,-4596.24583209341,-4596.24591986969,9.09494701772928e-12,8.77724227705823e-05
"8681",-4599.03860222452,-4599.03860222451,-4599.03868995197,9.09494701772928e-12,8.7723604469625e-05
"8682",-4601.83260624285,-4601.83260624285,-4601.83269392176,6.3664629124105e-12,8.76750608095334e-05
"8683",-4604.62784488584,-4604.62784488583,-4604.62793251613,5.45696821063757e-12,8.76264543975269e-05
"8684",-4607.42431889204,-4607.42431889203,-4607.42440647359,4.54747350886464e-12,8.75777197555383e-05
"8685",-4610.22202900113,-4610.22202900112,-4610.22211653403,6.3664629124105e-12,8.75290642303739e-05
"8686",-4613.02097595395,-4613.02097595394,-4613.02106343816,6.3664629124105e-12,8.74803905144272e-05
"8687",-4615.82116049245,-4615.82116049244,-4615.82124792807,7.27595761418343e-12,8.74318031907073e-05
"8688",-4618.62258335973,-4618.62258335973,-4618.62267074668,6.3664629124105e-12,8.73831276512194e-05
"8689",-4621.42524530004,-4621.42524530004,-4621.42533263818,6.3664629124105e-12,8.73343293383844e-05
"8690",-4624.22914705876,-4624.22914705875,-4624.22923434812,9.09494701772928e-12,8.7285551030214e-05
"8691",-4627.03428938243,-4627.03428938242,-4627.03437662312,1.00044417195022e-11,8.7236877302499e-05
"8692",-4629.84067301873,-4629.84067301872,-4629.84076021059,9.09494701772928e-12,8.71880571565731e-05
"8693",-4632.6482987165,-4632.64829871649,-4632.6483858596,9.09494701772928e-12,8.71393024860501e-05
"8694",-4635.45716722572,-4635.45716722571,-4635.45725432011,1.18234311230481e-11,8.70905996499527e-05
"8695",-4638.26727929755,-4638.26727929754,-4638.26736634305,9.09494701772928e-12,8.7041714018854e-05
"8696",-4641.07863568429,-4641.07863568428,-4641.07872268104,1.00044417195022e-11,8.69929584318418e-05
"8697",-4643.89123713943,-4643.89123713942,-4643.89132408746,1.09139364212751e-11,8.69442464944692e-05
"8698",-4646.70508441759,-4646.70508441758,-4646.70517131677,1.09139364212751e-11,8.68954099647601e-05
"8699",-4649.52017827458,-4649.52017827457,-4649.52026512486,1.18234311230481e-11,8.68465161394383e-05
"8700",-4652.33651946737,-4652.33651946737,-4652.33660626895,7.27595761418343e-12,8.6797810560757e-05
"8701",-4655.15410875413,-4655.15410875412,-4655.15419550669,1.00044417195022e-11,8.67487975971803e-05
"8702",-4657.97294689417,-4657.97294689416,-4657.97303359788,1.09139364212751e-11,8.66999519637535e-05
"8703",-4660.79303464799,-4660.79303464799,-4660.79312130284,7.27595761418343e-12,8.66510935960685e-05
"8704",-4663.6143727773,-4663.61437277729,-4663.61445938329,1.00044417195022e-11,8.66022415919598e-05
"8705",-4666.43696204494,-4666.43696204493,-4666.43704860195,9.09494701772928e-12,8.65532686330495e-05
"8706",-4669.26080321499,-4669.26080321498,-4669.26088972306,7.27595761418343e-12,8.65043356861328e-05
"8707",-4672.08589705268,-4672.08589705268,-4672.08598351184,6.3664629124105e-12,8.64554145592056e-05
"8708",-4674.91224432447,-4674.91224432447,-4674.91233073472,4.54747350886464e-12,8.6406513437054e-05
"8709",-4677.73984579798,-4677.73984579797,-4677.73993215924,5.45696821063757e-12,8.63575350120716e-05
"8710",-4680.56870224204,-4680.56870224204,-4680.56878855441,4.54747350886464e-12,8.63086429793158e-05
"8711",-4683.39881442669,-4683.39881442668,-4683.39890068993,8.18545231595635e-12,8.62595190429527e-05
"8712",-4686.23018312316,-4686.23018312316,-4686.2302693375,3.63797880709171e-12,8.62106215488989e-05
"8713",-4689.0628091039,-4689.06280910389,-4689.06289526922,8.18545231595635e-12,8.61616131035969e-05
"8714",-4691.89669314255,-4691.89669314254,-4691.89677925873,5.45696821063757e-12,8.61124809753422e-05
"8715",-4694.73183601397,-4694.73183601397,-4694.73192208116,4.54747350886464e-12,8.60634816194361e-05
"8716",-4697.56823849425,-4697.56823849425,-4697.56832451246,6.3664629124105e-12,8.60145095435971e-05
"8717",-4700.40590136068,-4700.40590136067,-4700.4059873298,4.54747350886464e-12,8.59654256071263e-05
"8718",-4703.24482539176,-4703.24482539176,-4703.24491131179,3.63797880709171e-12,8.59163371211835e-05
"8719",-4706.08501136724,-4706.08501136724,-4706.08509723828,2.72848410531878e-12,8.58673568534529e-05
"8720",-4708.92646006808,-4708.92646006807,-4708.92654588999,8.18545231595635e-12,8.58182328954404e-05
"8721",-4711.76917227646,-4711.76917227646,-4711.76925804913,3.63797880709171e-12,8.57689970767961e-05
"8722",-4714.61314877581,-4714.6131487758,-4714.61323449947,5.45696821063757e-12,8.57199913381068e-05
"8723",-4717.45839035078,-4717.45839035078,-4717.45847602526,4.54747350886464e-12,8.56708064419509e-05
"8724",-4720.30489778727,-4720.30489778727,-4720.30498341259,5.45696821063757e-12,8.56216524635078e-05
"8725",-4723.15267187241,-4723.1526718724,-4723.15275744849,9.09494701772928e-12,8.5572423910496e-05
"8726",-4726.00171339456,-4726.00171339455,-4726.0017989214,1.00044417195022e-11,8.55231789855804e-05
"8727",-4728.85202314335,-4728.85202314334,-4728.85210862113,1.09139364212751e-11,8.54741204886489e-05
"8728",-4731.70360190966,-4731.70360190965,-4731.70368733809,9.09494701772928e-12,8.54247873454117e-05
"8729",-4734.55645048559,-4734.55645048558,-4734.55653586481,1.09139364212751e-11,8.53755751522023e-05
"8730",-4737.41056966452,-4737.41056966451,-4737.41065499465,6.3664629124105e-12,8.53264920938068e-05
"8731",-4740.26596024109,-4740.26596024108,-4740.2660455218,9.09494701772928e-12,8.52770716393003e-05
"8732",-4743.12262301118,-4743.12262301117,-4743.12270824266,6.3664629124105e-12,8.52278494352099e-05
"8733",-4745.98055877194,-4745.98055877194,-4745.98064395424,9.09494701772928e-12,8.51786681524969e-05
"8734",-4748.83976832181,-4748.8397683218,-4748.83985345474,1.18234311230481e-11,8.51293040744494e-05
"8735",-4751.70025246046,-4751.70025246045,-4751.70033754405,4.54747350886464e-12,8.50799745518716e-05
"8736",-4754.56201198886,-4754.56201198885,-4754.56209702314,7.27595761418343e-12,8.5030665943453e-05
"8737",-4757.42504770924,-4757.42504770923,-4757.42513269404,9.09494701772928e-12,8.49811954563018e-05
"8738",-4760.28936042511,-4760.28936042511,-4760.28944536058,8.18545231595635e-12,8.49318568322266e-05
"8739",-4763.15495094128,-4763.15495094127,-4763.15503582739,1.00044417195022e-11,8.48825127492958e-05
"8740",-4766.0218200638,-4766.0218200638,-4766.02190490047,8.18545231595635e-12,8.48330649902973e-05
"8741",-4768.88996860007,-4768.88996860006,-4768.89005338731,8.18545231595635e-12,8.47836517866574e-05
"8742",-4771.75939735871,-4771.7593973587,-4771.75948209658,9.09494701772928e-12,8.47342822326569e-05
"8743",-4774.63010714969,-4774.63010714968,-4774.63019183797,4.54747350886464e-12,8.46846935065315e-05
"8744",-4777.50209878424,-4777.50209878423,-4777.5021834232,1.00044417195022e-11,8.46353766938979e-05
"8745",-4780.37537307491,-4780.3753730749,-4780.37545766438,8.18545231595635e-12,8.45858925458964e-05
"8746",-4783.24993083554,-4783.24993083553,-4783.25001537541,9.09494701772928e-12,8.45362992653031e-05
"8747",-4786.12577288128,-4786.12577288127,-4786.12585737165,1.2732925824821e-11,8.44868023806011e-05
"8748",-4789.00290002859,-4789.00290002857,-4789.00298446945,1.2732925824821e-11,8.44373018558109e-05
"8749",-4791.88131309522,-4791.88131309522,-4791.88139748648,8.18545231595635e-12,8.43876931077014e-05
"8750",-4794.76101290028,-4794.76101290027,-4794.76109724195,9.09494701772928e-12,8.43381161869106e-05
"8751",-4797.64200026415,-4797.64200026414,-4797.64208455636,7.27595761418343e-12,8.42886583972691e-05
"8752",-4800.52427600856,-4800.52427600855,-4800.52436025108,6.3664629124105e-12,8.42389705225655e-05
"8753",-4803.40784095655,-4803.40784095654,-4803.40792514946,1.09139364212751e-11,8.41893690399775e-05
"8754",-4806.29269593249,-4806.29269593249,-4806.29278007577,4.54747350886464e-12,8.41397439101943e-05
"8755",-4809.17884176208,-4809.17884176208,-4809.17892585568,6.3664629124105e-12,8.40900633033437e-05
"8756",-4812.06627927236,-4812.06627927236,-4812.06636331637,4.54747350886464e-12,8.40404754547386e-05
"8757",-4814.9550092917,-4814.95500929169,-4814.955093286,9.09494701772928e-12,8.39907775639359e-05
"8758",-4817.8450326498,-4817.84503264979,-4817.84511659437,7.27595761418343e-12,8.39410478411518e-05
"8759",-4820.73635017771,-4820.7363501777,-4820.73643407258,9.09494701772928e-12,8.38913508549588e-05
"8760",-4823.62896270784,-4823.62896270784,-4823.62904655297,4.54747350886464e-12,8.38416138517761e-05
"8761",-4826.52287107393,-4826.52287107393,-4826.52295486927,6.3664629124105e-12,8.37918277376559e-05
"8762",-4829.41807611109,-4829.41807611108,-4829.41815985674,7.27595761418343e-12,8.37421489323642e-05
"8763",-4832.31457865575,-4832.31457865574,-4832.31466235152,1.00044417195022e-11,8.36922627771575e-05
"8764",-4835.21237954575,-4835.21237954574,-4835.21246319177,8.18545231595635e-12,8.36425221264481e-05
"8765",-4838.11147962025,-4838.11147962024,-4838.11156321641,6.3664629124105e-12,8.35926714336521e-05
"8766",-4841.01187971979,-4841.01187971978,-4841.01196326591,9.09494701772928e-12,8.35426388545724e-05
"8767",-4843.91358068628,-4843.91358068627,-4843.91366418259,6.3664629124105e-12,8.34928245334599e-05
"8768",-4846.816583363,-4846.81658336299,-4846.81666680956,5.45696821063757e-12,8.34430793258401e-05
"8769",-4849.72088859461,-4849.7208885946,-4849.72097199112,4.54747350886464e-12,8.33930321885168e-05
"8770",-4852.62649722714,-4852.62649722713,-4852.62658057376,5.45696821063757e-12,8.33431487441416e-05
"8771",-4855.533410108,-4855.533410108,-4855.53349340469,8.18545231595635e-12,8.32932125510721e-05
"8772",-4858.44162808601,-4858.441628086,-4858.44171133274,7.27595761418343e-12,8.3243270898925e-05
"8773",-4861.35115201134,-4861.35115201133,-4861.35123520815,5.45696821063757e-12,8.31933574362287e-05
"8774",-4864.26198273557,-4864.26198273556,-4864.26206588229,9.09494701772928e-12,8.31432620873596e-05
"8775",-4867.17412111168,-4867.17412111167,-4867.17420420837,8.18545231595635e-12,8.3093230395237e-05
"8776",-4870.08756799405,-4870.08756799404,-4870.0876510406,1.18234311230481e-11,8.30431023021161e-05
"8777",-4873.00232423844,-4873.00232423844,-4873.00240723512,5.45696821063757e-12,8.29932333910044e-05
"8778",-4875.91839070205,-4875.91839070203,-4875.91847364858,1.36424205265939e-11,8.29430989269797e-05
"8779",-4878.83576824345,-4878.83576824343,-4878.83585113969,1.18234311230481e-11,8.28928071309187e-05
"8780",-4881.75445772265,-4881.75445772264,-4881.75454056897,1.00044417195022e-11,8.2842896379054e-05
"8781",-4884.67446000106,-4884.67446000105,-4884.67454279717,1.18234311230481e-11,8.27926873351315e-05
"8782",-4887.59577594152,-4887.59577594151,-4887.59585868737,1.09139364212751e-11,8.2742427361171e-05
"8783",-4890.51840640829,-4890.51840640827,-4890.518489104,1.09139364212751e-11,8.26922983411249e-05
"8784",-4893.44235226704,-4893.44235226703,-4893.44243491253,1.09139364212751e-11,8.26420747389589e-05
"8785",-4896.3676143849,-4896.36761438489,-4896.36769698011,9.09494701772928e-12,8.25918083914301e-05
"8786",-4899.29419363039,-4899.29419363039,-4899.29427617548,6.3664629124105e-12,8.25416802732182e-05
"8787",-4902.22209087352,-4902.22209087351,-4902.22217336827,6.3664629124105e-12,8.24913448048692e-05
"8788",-4905.15130698569,-4905.15130698568,-4905.15138943017,6.3664629124105e-12,8.24410866345771e-05
"8789",-4908.08184283976,-4908.08184283975,-4908.08192523395,1.00044417195022e-11,8.23907939038193e-05
"8790",-4911.01369931006,-4911.01369931005,-4911.01378165393,1.09139364212751e-11,8.2340481163401e-05
"8791",-4913.94687727233,-4913.94687727232,-4913.94695956574,9.09494701772928e-12,8.2290026550802e-05
"8792",-4916.88137760379,-4916.88137760378,-4916.8814598468,7.27595761418343e-12,8.22396310480311e-05
"8793",-4919.81720118311,-4919.8172011831,-4919.81728337582,5.45696821063757e-12,8.21893301223842e-05
"8794",-4922.75434889042,-4922.75434889042,-4922.75443103264,6.3664629124105e-12,8.21388400348289e-05
"8795",-4925.69282160733,-4925.69282160732,-4925.69290369911,8.18545231595635e-12,8.20884099664854e-05
"8796",-4928.63262021688,-4928.63262021687,-4928.63270225829,7.27595761418343e-12,8.203803900797e-05
"8797",-4931.57374560362,-4931.57374560361,-4931.57382759441,1.00044417195022e-11,8.19874234128104e-05
"8798",-4934.51619865356,-4934.51619865356,-4934.51628059393,9.09494701772928e-12,8.19370033403599e-05
"8799",-4937.45998025419,-4937.45998025418,-4937.46006214401,7.27595761418343e-12,8.18864650408146e-05
"8800",-4940.40509129448,-4940.40509129448,-4940.4051731337,0,8.18358767206151e-05
"8801",-4943.35153266488,-4943.35153266488,-4943.35161445352,3.63797880709171e-12,8.17852947637698e-05
"8802",-4946.29930525735,-4946.29930525735,-4946.29938699539,3.63797880709171e-12,8.17347037102012e-05
"8803",-4949.24840996532,-4949.24840996532,-4949.2484916528,3.63797880709171e-12,8.16841372084376e-05
"8804",-4952.19884768374,-4952.19884768374,-4952.19892932049,1.81898940354586e-12,8.16334097365479e-05
"8805",-4955.15061930905,-4955.15061930904,-4955.15070089512,1.81898940354586e-12,8.15827450122431e-05
"8806",-4958.10372573918,-4958.10372573918,-4958.10380727455,9.09494701772928e-13,8.15320466367453e-05
"8807",-4961.05816787359,-4961.05816787359,-4961.05824935813,9.09494701772928e-13,8.14812254870123e-05
"8808",-4964.01394661324,-4964.01394661323,-4964.01402804717,5.45696821063757e-12,8.14306135012988e-05
"8809",-4966.97106286061,-4966.97106286061,-4966.9711442438,2.72848410531878e-12,8.13798760130879e-05
"8810",-4969.92951751971,-4969.92951751971,-4969.92959885203,2.72848410531878e-12,8.13290139315415e-05
"8811",-4972.88931149605,-4972.88931149605,-4972.88939277757,1.81898940354586e-12,8.12782118692068e-05
"8812",-4975.85044569669,-4975.85044569668,-4975.85052692747,1.81898940354586e-12,8.1227484376889e-05
"8813",-4978.81292103019,-4978.81292103019,-4978.81300220997,0,8.11764758709144e-05
"8814",-4981.77673840669,-4981.77673840669,-4981.77681953566,1.81898940354586e-12,8.11256783479486e-05
"8815",-4984.74189873784,-4984.74189873784,-4984.74197981577,3.63797880709171e-12,8.10746398258733e-05
"8816",-4987.70840293682,-4987.70840293682,-4987.70848396385,4.54747350886464e-12,8.10237431708716e-05
"8817",-4990.67625191838,-4990.67625191838,-4990.67633289454,3.63797880709171e-12,8.09728847088742e-05
"8818",-4993.64544659882,-4993.64544659881,-4993.64552752399,2.72848410531878e-12,8.09218971066228e-05
"8819",-4996.61598789597,-4996.61598789597,-4996.61606877006,1.81898940354586e-12,8.08708121936563e-05
"8820",-4999.58787672925,-4999.58787672925,-4999.58795755236,2.72848410531878e-12,8.08198382274972e-05
"8821",-5002.56111401962,-5002.56111401962,-5002.56119479161,5.45696821063757e-12,8.07687287548431e-05
"8822",-5005.53570068961,-5005.53570068961,-5005.53578141048,9.09494701772928e-13,8.07176156421008e-05
"8823",-5008.51163766332,-5008.51163766332,-5008.51171833315,3.63797880709171e-12,8.06665770991533e-05
"8824",-5011.48892586643,-5011.48892586643,-5011.48900648507,9.09494701772928e-13,8.0615396683914e-05
"8825",-5014.46756622618,-5014.46756622618,-5014.46764679369,1.81898940354586e-12,8.05642653747274e-05
"8826",-5017.44755967142,-5017.44755967142,-5017.44764018771,0,8.05130531245091e-05
"8827",-5020.42890713255,-5020.42890713255,-5020.42898759773,9.09494701772928e-13,8.04619427268172e-05
"8828",-5023.4116095416,-5023.4116095416,-5023.41168995545,2.72848410531878e-12,8.04106186125253e-05
"8829",-5026.39566783215,-5026.39566783215,-5026.39574819468,0,8.03592944955689e-05
"8830",-5029.38108293942,-5029.38108293941,-5029.38116325071,9.09494701772928e-13,8.03080731406336e-05
"8831",-5032.36785580019,-5032.36785580018,-5032.36793606011,9.09494701772928e-13,8.02567017283984e-05
"8832",-5035.35598735287,-5035.35598735287,-5035.35606756147,9.09494701772928e-13,8.0205375784681e-05
"8833",-5038.34547853749,-5038.34547853749,-5038.34555869469,9.09494701772928e-13,8.01539852693933e-05
"8834",-5041.33633029567,-5041.33633029567,-5041.33641040143,9.09494701772928e-13,8.01025483709861e-05
"8835",-5044.32854357065,-5044.32854357065,-5044.32862362502,1.81898940354586e-12,8.00511669446502e-05
"8836",-5047.32211930732,-5047.32211930732,-5047.32219931016,9.09494701772928e-13,7.99996472834463e-05
"8837",-5050.31705845215,-5050.31705845215,-5050.31713840346,4.54747350886464e-12,7.99481185254081e-05
"8838",-5053.31336195327,-5053.31336195328,-5053.31344185318,3.63797880709171e-12,7.98967161744768e-05
"8839",-5056.31103076046,-5056.31103076046,-5056.3111106088,9.09494701772928e-13,7.984515376247e-05
"8840",-5059.3100658251,-5059.3100658251,-5059.31014562173,2.72848410531878e-12,7.97934522063226e-05
"8841",-5062.31046810023,-5062.31046810023,-5062.31054784537,2.72848410531878e-12,7.97419643616681e-05
"8842",-5065.31223854054,-5065.31223854054,-5065.31231823413,4.54747350886464e-12,7.96904155830891e-05
"8843",-5068.31537810237,-5068.31537810237,-5068.31545774416,3.63797880709171e-12,7.9638623986189e-05
"8844",-5071.31988774371,-5071.31988774372,-5071.31996733395,7.27595761418343e-12,7.95870697456458e-05
"8845",-5074.32576842422,-5074.32576842422,-5074.32584796266,1.81898940354586e-12,7.95352790528003e-05
"8846",-5077.33302110521,-5077.33302110521,-5077.333100592,6.3664629124105e-12,7.9483634774169e-05
"8847",-5080.34164674966,-5080.34164674967,-5080.34172618454,7.27595761418343e-12,7.94317222133634e-05
"8848",-5083.35164632224,-5083.35164632224,-5083.35172570542,6.3664629124105e-12,7.93800360959773e-05
"8849",-5086.36302078927,-5086.36302078928,-5086.36310012061,6.3664629124105e-12,7.93281890081321e-05
"8850",-5089.37577111877,-5089.37577111878,-5089.37585039831,7.27595761418343e-12,7.92763973923583e-05
"8851",-5092.38989828045,-5092.38989828045,-5092.38997750791,5.45696821063757e-12,7.92243238528778e-05
"8852",-5095.40540324568,-5095.40540324568,-5095.40548242134,4.54747350886464e-12,7.91725267752508e-05
"8853",-5098.42228698755,-5098.42228698755,-5098.42236611124,4.54747350886464e-12,7.91205596328837e-05
"8854",-5101.44055048084,-5101.44055048084,-5101.44062955263,2.72848410531878e-12,7.90686661510387e-05
"8855",-5104.46019470204,-5104.46019470204,-5104.46027372184,9.09494701772928e-13,7.9016679905286e-05
"8856",-5107.48122062933,-5107.48122062933,-5107.48129959697,1.81898940354586e-12,7.89645181382692e-05
"8857",-5110.50362924262,-5110.50362924262,-5110.50370815829,9.09494701772928e-13,7.89125573510407e-05
"8858",-5113.52742152352,-5113.52742152352,-5113.52750038698,3.63797880709171e-12,7.88603410132316e-05
"8859",-5116.55259845538,-5116.55259845537,-5116.55267726673,6.3664629124105e-12,7.88082474448837e-05
"8860",-5119.57916102325,-5119.57916102324,-5119.5792397824,3.63797880709171e-12,7.87560456523284e-05
"8861",-5122.60711021392,-5122.60711021392,-5122.60718892088,3.63797880709171e-12,7.87038584079136e-05
"8862",-5125.63644701593,-5125.63644701593,-5125.63652567063,9.09494701772928e-13,7.86516029540607e-05
"8863",-5128.66717241953,-5128.66717241953,-5128.66725102218,2.72848410531878e-12,7.85995566647824e-05
"8864",-5131.69928741674,-5131.69928741674,-5131.69936596691,3.63797880709171e-12,7.85470829437473e-05
"8865",-5134.7327930013,-5134.7327930013,-5134.73287149914,3.63797880709171e-12,7.84947583655216e-05
"8866",-5137.76769016873,-5137.76769016873,-5137.76776861431,1.81898940354586e-12,7.84425065384342e-05
"8867",-5140.80397991628,-5140.80397991627,-5140.80405830953,4.54747350886464e-12,7.83901783170116e-05
"8868",-5143.84166324297,-5143.84166324297,-5143.84174158364,0,7.83375981825429e-05
"8869",-5146.8807411496,-5146.8807411496,-5146.88081943782,3.63797880709171e-12,7.82851553682296e-05
"8870",-5149.92121463872,-5149.92121463871,-5149.92129287448,7.27595761418343e-12,7.8232699819214e-05
"8871",-5152.96308471467,-5152.96308471467,-5152.96316289788,1.81898940354586e-12,7.81801469592613e-05
"8872",-5156.00635238356,-5156.00635238356,-5156.00643051422,3.63797880709171e-12,7.81276095566108e-05
"8873",-5159.05101865329,-5159.05101865328,-5159.05109673145,2.72848410531878e-12,7.80751176224781e-05
"8874",-5162.09708453354,-5162.09708453354,-5162.09716255909,0,7.80225138263813e-05
"8875",-5165.14455103579,-5165.14455103579,-5165.14462900874,0,7.79699127558819e-05
"8876",-5168.19341917332,-5168.19341917332,-5168.19349709355,1.81898940354586e-12,7.79171952762781e-05
"8877",-5171.24368996121,-5171.24368996121,-5171.24376782875,0,7.78645168991732e-05
"8878",-5174.29536441635,-5174.29536441635,-5174.29544223112,0,7.78117512145737e-05
"8879",-5177.34844355743,-5177.34844355743,-5177.3485213194,1.81898940354586e-12,7.7758938237138e-05
"8880",-5180.40292840499,-5180.40292840499,-5180.40300611421,9.09494701772928e-13,7.77061961920733e-05
"8881",-5183.45881998135,-5183.45881998135,-5183.45889763765,1.81898940354586e-12,7.76532804440677e-05
"8882",-5186.51611931069,-5186.51611931069,-5186.51619691411,9.09494701772928e-13,7.76004065269342e-05
"8883",-5189.574827419,-5189.574827419,-5189.57490496963,1.81898940354586e-12,7.75476217305116e-05
"8884",-5192.63494533411,-5192.63494533412,-5192.63502283164,2.72848410531878e-12,7.74945240893388e-05
"8885",-5195.69647408572,-5195.69647408572,-5195.69655153029,0,7.74415746814805e-05
"8886",-5198.75941470533,-5198.75941470533,-5198.75949209684,9.09494701772928e-13,7.7388522505939e-05
"8887",-5201.82376822632,-5201.82376822631,-5201.82384556487,2.72848410531878e-12,7.7335560360603e-05
"8888",-5204.88953568392,-5204.88953568392,-5204.88961296933,2.72848410531878e-12,7.72824263312044e-05
"8889",-5207.95671811523,-5207.95671811522,-5207.95679534749,3.63797880709171e-12,7.72292832047494e-05
"8890",-5211.02531655919,-5211.02531655919,-5211.02539373844,3.63797880709171e-12,7.71762710325419e-05
"8891",-5214.09533205664,-5214.09533205664,-5214.09540918268,1.81898940354586e-12,7.7123066059559e-05
"8892",-5217.16676565028,-5217.16676565028,-5217.16684272301,2.72848410531878e-12,7.70697574093981e-05
"8893",-5220.23961838471,-5220.23961838471,-5220.23969540417,1.81898940354586e-12,7.70164960464115e-05
"8894",-5223.31389130638,-5223.31389130638,-5223.31396827253,0,7.69631855717101e-05
"8895",-5226.38958546367,-5226.38958546367,-5226.38966237652,0,7.6909898739097e-05
"8896",-5229.46670190682,-5229.46670190682,-5229.46677876618,1.81898940354586e-12,7.68564109209224e-05
"8897",-5232.545241688,-5232.545241688,-5232.54531849399,3.63797880709171e-12,7.68030349590498e-05
"8898",-5235.62520586128,-5235.62520586128,-5235.6252826139,0,7.6749675363974e-05
"8899",-5238.70659548263,-5238.70659548263,-5238.7066721817,9.09494701772928e-13,7.66961311527981e-05
"8900",-5241.78941160995,-5241.78941160996,-5241.7894882555,3.63797880709171e-12,7.66426114932051e-05
"8901",-5244.87365530305,-5244.87365530305,-5244.87373189496,4.54747350886464e-12,7.65889690583776e-05
"8902",-5247.95932762368,-5247.95932762368,-5247.95940416203,1.81898940354586e-12,7.65354193821288e-05
"8903",-5251.04642963551,-5251.04642963551,-5251.04650612017,0,7.64817378362537e-05
"8904",-5254.13496240414,-5254.13496240414,-5254.13503883524,0,7.64281763316887e-05
"8905",-5257.22492699715,-5257.22492699715,-5257.22500337434,9.09494701772928e-13,7.63742765179654e-05
"8906",-5260.31632448402,-5260.31632448402,-5260.31640080756,3.63797880709171e-12,7.63206258839189e-05
"8907",-5263.40915593622,-5263.40915593622,-5263.40923220602,0,7.62668897610341e-05
"8908",-5266.50342242715,-5266.50342242715,-5266.50349864314,5.45696821063757e-12,7.6213077243481e-05
"8909",-5269.5991250322,-5269.5991250322,-5269.59920119437,7.27595761418343e-12,7.61592656325361e-05
"8910",-5272.69626482871,-5272.6962648287,-5272.69634093688,8.18545231595635e-12,7.61052694052688e-05
"8911",-5275.794842896,-5275.794842896,-5275.7949189503,5.45696821063757e-12,7.60514095889953e-05
"8912",-5278.89486031537,-5278.89486031536,-5278.89493631564,6.3664629124105e-12,7.59973833448502e-05
"8913",-5281.99631817011,-5281.9963181701,-5281.99639411627,1.00044417195022e-11,7.59432797966531e-05
"8914",-5285.09921754548,-5285.09921754547,-5285.09929343761,9.09494701772928e-12,7.58892435429592e-05
"8915",-5288.20355952877,-5288.20355952877,-5288.20363536685,6.3664629124105e-12,7.58351991015926e-05
"8916",-5291.30934520925,-5291.30934520924,-5291.30942099313,4.54747350886464e-12,7.57810136962078e-05
"8917",-5294.41657567819,-5294.41657567818,-5294.41665140784,2.72848410531878e-12,7.57267809978757e-05
"8918",-5297.52525202889,-5297.52525202888,-5297.52532770427,1.81898940354586e-12,7.56725228325816e-05
"8919",-5300.63537535665,-5300.63537535665,-5300.63545097785,5.45696821063757e-12,7.56183437844449e-05
"8920",-5303.74694675881,-5303.74694675881,-5303.74702232568,1.81898940354586e-12,7.55640083121012e-05
"8921",-5306.85996733474,-5306.85996733474,-5306.86004284743,1.81898940354586e-12,7.55098438088853e-05
"8922",-5309.97443818582,-5309.97443818582,-5309.97451364408,3.63797880709171e-12,7.54554110220518e-05
"8923",-5313.0903604155,-5313.09036041549,-5313.09043581925,4.54747350886464e-12,7.54009100252251e-05
"8924",-5316.20773512925,-5316.20773512925,-5316.20781047853,0,7.53464399460002e-05
"8925",-5319.3265634346,-5319.3265634346,-5319.32663872929,9.09494701772928e-13,7.52918543667214e-05
"8926",-5322.44684644116,-5322.44684644116,-5322.4469216813,9.09494701772928e-13,7.52373160745057e-05
"8927",-5325.56858526056,-5325.56858526056,-5325.56866044604,2.72848410531878e-12,7.51826495503094e-05
"8928",-5328.69178100654,-5328.69178100654,-5328.69185613759,0,7.51282276587606e-05
"8929",-5331.81643479487,-5331.81643479487,-5331.81650987105,9.09494701772928e-13,7.50733583264607e-05
"8930",-5334.94254774345,-5334.94254774345,-5334.94262276489,9.09494701772928e-13,7.50186308616785e-05
"8931",-5338.07012097222,-5338.07012097222,-5338.07019593889,0,7.4963861560251e-05
"8932",-5341.19915560324,-5341.19915560324,-5341.19923051509,4.54747350886464e-12,7.49090413280085e-05
"8933",-5344.32965276066,-5344.32965276066,-5344.32972761771,1.81898940354586e-12,7.48542447378542e-05
"8934",-5347.46161357072,-5347.46161357072,-5347.46168837272,9.09494701772928e-13,7.47992035088352e-05
"8935",-5350.59503916179,-5350.59503916178,-5350.59511390882,3.63797880709171e-12,7.47442413969734e-05
"8936",-5353.72993066433,-5353.72993066433,-5353.7300053565,3.63797880709171e-12,7.4689375681336e-05
"8937",-5356.86628921094,-5356.86628921095,-5356.8663638481,9.09494701772928e-13,7.46343690014584e-05
"8938",-5360.00411593635,-5360.00411593635,-5360.00419051837,2.72848410531878e-12,7.45792422742753e-05
"8939",-5363.1434119774,-5363.1434119774,-5363.14348650437,0,7.45241955736331e-05
"8940",-5366.28417847308,-5366.28417847308,-5366.28425294477,2.72848410531878e-12,7.44689160565581e-05
"8941",-5369.42641656453,-5369.42641656453,-5369.42649098105,9.09494701772928e-13,7.44137465772399e-05
"8942",-5372.57012739504,-5372.57012739504,-5372.57020175647,9.09494701772928e-13,7.43586698562781e-05
"8943",-5375.71531211003,-5375.71531211003,-5375.71538641603,4.54747350886464e-12,7.43032402746868e-05
"8944",-5378.86197185713,-5378.86197185712,-5378.86204610775,3.63797880709171e-12,7.42478634367938e-05
"8945",-5382.01010778609,-5382.01010778608,-5382.01018198126,2.72848410531878e-12,7.41924165699182e-05
"8946",-5385.15972104886,-5385.15972104885,-5385.15979518861,3.63797880709171e-12,7.41370069864411e-05
"8947",-5388.31081279956,-5388.31081279957,-5388.3108868839,9.09494701772928e-13,7.40815937622097e-05
"8948",-5391.46338419452,-5391.46338419452,-5391.46345822328,0,7.40260195662978e-05
"8949",-5394.61743639224,-5394.61743639224,-5394.6175103655,9.09494701772928e-13,7.39705244874322e-05
"8950",-5397.77297055341,-5397.77297055341,-5397.77304447109,3.63797880709171e-12,7.39149421004059e-05
"8951",-5400.92998784095,-5400.92998784095,-5400.93006170291,4.54747350886464e-12,7.38592287528039e-05
"8952",-5404.08848941998,-5404.08848941997,-5404.08856322622,4.54747350886464e-12,7.38035154020933e-05
"8953",-5407.24847645783,-5407.24847645783,-5407.24855020827,3.63797880709171e-12,7.3747717471484e-05
"8954",-5410.40995012407,-5410.40995012407,-5410.4100238187,2.72848410531878e-12,7.36919122623636e-05
"8955",-5413.57291159048,-5413.57291159048,-5413.57298522916,7.27595761418343e-12,7.36359697265376e-05
"8956",-5416.7373620311,-5416.73736203109,-5416.73743561393,9.09494701772928e-12,7.35801190397956e-05
"8957",-5419.9033026222,-5419.90330262219,-5419.90337614908,6.3664629124105e-12,7.35241819542765e-05
"8958",-5423.07073454229,-5423.07073454229,-5423.07080801322,4.54747350886464e-12,7.34682275864706e-05
"8959",-5426.23965897215,-5426.23965897215,-5426.2397323869,6.3664629124105e-12,7.34120494962909e-05
"8960",-5429.41007709482,-5429.41007709482,-5429.41015045369,6.3664629124105e-12,7.33561769707958e-05
"8961",-5432.5819900956,-5432.5819900956,-5432.58206339808,8.18545231595635e-12,7.3299787886949e-05
"8962",-5435.75539916208,-5435.75539916207,-5435.75547240847,6.3664629124105e-12,7.32437080055437e-05
"8963",-5438.93030548411,-5438.9303054841,-5438.93037867425,4.54747350886464e-12,7.31874671522359e-05
"8964",-5442.10671025384,-5442.10671025384,-5442.1067833877,8.18545231595635e-12,7.31311853714445e-05
"8965",-5445.28461466573,-5445.28461466572,-5445.2846877431,7.27595761418343e-12,7.30747044227487e-05
"8966",-5448.4640199165,-5448.46401991649,-5448.46409293749,9.09494701772928e-12,7.30183198701662e-05
"8967",-5451.64492720522,-5451.64492720521,-5451.64500016978,9.09494701772928e-12,7.29619043939866e-05
"8968",-5454.82733773325,-5454.82733773324,-5454.82741064139,9.09494701772928e-12,7.29054907333548e-05
"8969",-5458.01125270427,-5458.01125270426,-5458.01132555586,1.09139364212751e-11,7.28489379270281e-05
"8970",-5461.19667332431,-5461.1966733243,-5461.19674611928,6.3664629124105e-12,7.27923250952722e-05
"8971",-5464.3836008017,-5464.38360080169,-5464.38367354009,9.09494701772928e-12,7.27357468185419e-05
"8972",-5467.57203634715,-5467.57203634713,-5467.57210902867,1.18234311230481e-11,7.26788784308763e-05
"8973",-5470.76198117368,-5470.76198117367,-5470.76205379863,1.09139364212751e-11,7.26223174268847e-05
"8974",-5473.95343649668,-5473.95343649668,-5473.95350906481,3.63797880709171e-12,7.25654926854169e-05
"8975",-5477.14640353392,-5477.14640353391,-5477.14647604507,1.09139364212751e-11,7.25085169754891e-05
"8976",-5480.34088350551,-5480.3408835055,-5480.34095595975,1.09139364212751e-11,7.24516167448508e-05
"8977",-5483.53687763394,-5483.53687763393,-5483.5369500313,1.00044417195022e-11,7.23947392468061e-05
"8978",-5486.73438714409,-5486.73438714408,-5486.73445948426,8.18545231595635e-12,7.23375607244447e-05
"8979",-5489.93341326322,-5489.93341326321,-5489.9334855464,8.18545231595635e-12,7.22805695413387e-05
"8980",-5493.133957221,-5493.133957221,-5493.13402944705,7.27595761418343e-12,7.22234346650641e-05
"8981",-5496.3360202495,-5496.33602024948,-5496.33609241829,1.36424205265939e-11,7.21661897447046e-05
"8982",-5499.53960358317,-5499.53960358316,-5499.53967569477,1.36424205265939e-11,7.21090012055781e-05
"8983",-5502.74470845891,-5502.7447084589,-5502.7447805132,9.09494701772928e-12,7.2051689890329e-05
"8984",-5505.95133611604,-5505.95133611603,-5505.951408113,1.09139364212751e-11,7.19943740244977e-05
"8985",-5509.15948779629,-5509.15948779628,-5509.15955973584,1.36424205265939e-11,7.19369653937596e-05
"8986",-5512.36916474385,-5512.36916474383,-5512.36923662597,1.36424205265939e-11,7.18795422087748e-05
"8987",-5515.58036820534,-5515.58036820532,-5515.58044002988,1.2732925824821e-11,7.18219625986949e-05
"8988",-5518.79309942983,-5518.79309942982,-5518.79317119689,1.45519152283669e-11,7.17644766564662e-05
"8989",-5522.00735966888,-5522.00735966886,-5522.00743137829,1.81898940354586e-11,7.1706841564545e-05
"8990",-5525.22315017646,-5525.22315017645,-5525.22322182819,1.72803993336856e-11,7.16491555412535e-05
"8991",-5528.44047220907,-5528.44047220906,-5528.44054380319,1.90993887372315e-11,7.15915550010271e-05
"8992",-5531.65932702566,-5531.65932702564,-5531.65939856192,2.18278728425503e-11,7.15336979982828e-05
"8993",-5534.87971588768,-5534.87971588766,-5534.87978736596,2.09183781407773e-11,7.147572640398e-05
"8994",-5538.10164005905,-5538.10164005903,-5538.10171147955,2.18278728425503e-11,7.14179457866893e-05
"8995",-5541.32510080623,-5541.32510080621,-5541.32517216872,2.00088834390044e-11,7.13599459933878e-05
"8996",-5544.55009939817,-5544.55009939815,-5544.5501707026,1.90993887372315e-11,7.13018870838189e-05
"8997",-5547.77663710634,-5547.77663710632,-5547.77670835289,2.09183781407773e-11,7.12440146040105e-05
"8998",-5551.00471520473,-5551.00471520471,-5551.0047863931,2.45563569478691e-11,7.11858410995525e-05
"8999",-5554.23433496987,-5554.23433496985,-5554.23440610013,2.45563569478691e-11,7.1127728523579e-05
"9000",-5557.46549768083,-5557.46549768081,-5557.46556875263,2.18278728425503e-11,7.10692767267318e-05
"9001",-5560.69820461922,-5560.6982046192,-5560.69827563287,1.90993887372315e-11,7.10111277666403e-05
"9002",-5563.93245706921,-5563.9324570692,-5563.93252802434,1.81898940354586e-11,7.09526132123273e-05
"9003",-5567.16825631754,-5567.16825631752,-5567.1683272144,1.81898940354586e-11,7.08943460195899e-05
"9004",-5570.4056036535,-5570.40560365348,-5570.40567449185,2.09183781407773e-11,7.08358360055339e-05
"9005",-5573.64450036898,-5573.64450036897,-5573.64457114874,1.54614099301398e-11,7.07772514147997e-05
"9006",-5576.88494775845,-5576.88494775843,-5576.88501847966,1.45519152283669e-11,7.07187141110177e-05
"9007",-5580.12694711895,-5580.12694711893,-5580.12701778149,2.00088834390044e-11,7.06600485741449e-05
"9008",-5583.37049975014,-5583.37049975013,-5583.37057035389,1.54614099301398e-11,7.06012557135649e-05
"9009",-5586.61560695431,-5586.61560695429,-5586.61567749924,1.81898940354586e-11,7.054244011373e-05
"9010",-5589.86227003633,-5589.86227003631,-5589.86234052258,1.81898940354586e-11,7.04837663816349e-05
"9011",-5593.1104903037,-5593.11049030368,-5593.1105607311,1.90993887372315e-11,7.04249171259441e-05
"9012",-5596.36026906658,-5596.36026906656,-5596.36033943493,1.36424205265939e-11,7.03658787052364e-05
"9013",-5599.61160763773,-5599.61160763772,-5599.61167794721,1.54614099301398e-11,7.03070039785869e-05
"9014",-5602.8645073326,-5602.86450733258,-5602.86457758276,1.81898940354586e-11,7.02476872650459e-05
"9015",-5606.11896946926,-5606.11896946924,-5606.11903966041,1.72803993336856e-11,7.01886906676608e-05
"9016",-5609.37499536846,-5609.37499536844,-5609.37506550054,1.90993887372315e-11,7.01296158557296e-05
"9017",-5612.63258635363,-5612.63258635361,-5612.63265642621,1.63709046319127e-11,7.00701254303659e-05
"9018",-5615.89174375085,-5615.89174375084,-5615.89181376411,1.54614099301398e-11,7.00108123405929e-05
"9019",-5619.15246888893,-5619.15246888891,-5619.1525388427,1.45519152283669e-11,6.99513228176185e-05
"9020",-5622.41476309934,-5622.41476309933,-5622.41483299376,1.36424205265939e-11,6.98919733433945e-05
"9021",-5625.67862771627,-5625.67862771626,-5625.67869755126,1.09139364212751e-11,6.98325474736139e-05
"9022",-5628.94406407663,-5628.94406407662,-5628.94413385191,1.18234311230481e-11,6.97728451330981e-05
"9023",-5632.21107352004,-5632.21107352002,-5632.21114323572,1.36424205265939e-11,6.97132582867521e-05
"9024",-5635.47965738884,-5635.47965738882,-5635.47972704486,1.45519152283669e-11,6.96535959541222e-05
"9025",-5638.74981702812,-5638.74981702811,-5638.74988662426,1.18234311230481e-11,6.95937217203291e-05
"9026",-5642.02155378572,-5642.02155378571,-5642.02162332213,1.63709046319127e-11,6.95339893543867e-05
"9027",-5645.29486901223,-5645.29486901221,-5645.29493848861,1.63709046319127e-11,6.94739696044389e-05
"9028",-5648.56976406099,-5648.56976406097,-5648.56983347746,1.81898940354586e-11,6.94140635298934e-05
"9029",-5651.84624028813,-5651.84624028811,-5651.84630964453,1.45519152283669e-11,6.9353997391719e-05
"9030",-5655.12429905253,-5655.12429905252,-5655.12436834895,1.45519152283669e-11,6.92940167364986e-05
"9031",-5658.4039417159,-5658.40394171589,-5658.40401095208,1.18234311230481e-11,6.92337896217587e-05
"9032",-5661.68516964271,-5661.68516964269,-5661.68523881854,1.36424205265939e-11,6.91734433677649e-05
"9033",-5664.96798420025,-5664.96798420024,-5664.96805331592,1.2732925824821e-11,6.91132780871184e-05
"9034",-5668.25238675862,-5668.2523867586,-5668.2524558138,1.63709046319127e-11,6.9052794501645e-05
"9035",-5671.53837869074,-5671.53837869073,-5671.53844768555,1.2732925824821e-11,6.89924309575929e-05
"9036",-5674.82596137238,-5674.82596137236,-5674.82603030669,1.81898940354586e-11,6.89319337233707e-05
"9037",-5678.11513618211,-5678.11513618209,-5678.11520505581,1.45519152283669e-11,6.88713291724374e-05
"9038",-5681.40590450138,-5681.40590450137,-5681.40597331454,1.18234311230481e-11,6.88107919158965e-05
"9039",-5684.69826771449,-5684.69826771447,-5684.69833646693,1.54614099301398e-11,6.87500800446994e-05
"9040",-5687.9922272086,-5687.99222720858,-5687.99229590007,1.45519152283669e-11,6.8689115347631e-05
"9041",-5691.28778437374,-5691.28778437373,-5691.2878530044,1.00044417195022e-11,6.86283043408453e-05
"9042",-5694.58494060285,-5694.58494060284,-5694.58500917268,1.45519152283669e-11,6.85674796889746e-05
"9043",-5697.88369729173,-5697.88369729171,-5697.88376580052,1.36424205265939e-11,6.85064422261128e-05
"9044",-5701.18405583909,-5701.18405583908,-5701.1841242869,1.36424205265939e-11,6.84454720576433e-05
"9045",-5704.48601764656,-5704.48601764655,-5704.48608603321,1.18234311230481e-11,6.83843109046123e-05
"9046",-5707.78958411868,-5707.78958411867,-5707.78965244406,1.45519152283669e-11,6.83230451630212e-05
"9047",-5711.09475666293,-5711.09475666292,-5711.09482492693,9.09494701772928e-12,6.8261666648084e-05
"9048",-5714.40153668971,-5714.4015366897,-5714.40160489245,1.72803993336856e-11,6.82004072650733e-05
"9049",-5717.70992561238,-5717.70992561237,-5717.70999375376,1.2732925824821e-11,6.81390560255402e-05
"9050",-5721.01992484725,-5721.01992484723,-5721.01999292706,1.63709046319127e-11,6.80774965221564e-05
"9051",-5724.33153581359,-5724.33153581358,-5724.3316038319,1.2732925824821e-11,6.8015989762138e-05
"9052",-5727.64475993366,-5727.64475993365,-5727.64482789026,1.2732925824821e-11,6.79542856513171e-05
"9053",-5730.95959863269,-5730.95959863268,-5730.95966652773,1.36424205265939e-11,6.78927397781415e-05
"9054",-5734.2760533389,-5734.27605333889,-5734.27612117224,1.09139364212751e-11,6.78310411162952e-05
"9055",-5737.59412548353,-5737.59412548352,-5737.59419325494,8.18545231595635e-12,6.7769117820804e-05
"9056",-5740.91381650081,-5740.9138165008,-5740.91388421014,1.45519152283669e-11,6.7707039008269e-05
"9057",-5744.23512782801,-5744.23512782799,-5744.2351954755,1.36424205265939e-11,6.76452030106134e-05
"9058",-5747.5580609054,-5747.55806090539,-5747.55812849071,1.63709046319127e-11,6.75830223340057e-05
"9059",-5750.88261717634,-5750.88261717633,-5750.88268469954,1.36424205265939e-11,6.75209180458491e-05
"9060",-5754.2087980872,-5754.20879808718,-5754.2088655481,1.72803993336856e-11,6.74586273200495e-05
"9061",-5757.53660508741,-5757.5366050874,-5757.53667248607,1.72803993336856e-11,6.73963856997473e-05
"9062",-5760.8660396295,-5760.86603962948,-5760.86610696574,1.2732925824821e-11,6.73339758303637e-05
"9063",-5764.19710316904,-5764.19710316902,-5764.19717044279,1.18234311230481e-11,6.72714886552628e-05
"9064",-5767.52979716471,-5767.52979716469,-5767.52986437592,1.18234311230481e-11,6.72089587328006e-05
"9065",-5770.86412307828,-5770.86412307827,-5770.86419022703,1.00044417195022e-11,6.71464988328818e-05
"9066",-5774.20008237464,-5774.20008237463,-5774.2001494607,1.09139364212751e-11,6.70838061140877e-05
"9067",-5777.5376765218,-5777.53767652179,-5777.53774354507,1.00044417195022e-11,6.70210288139517e-05
"9068",-5780.87690699086,-5780.87690699086,-5780.87697395123,6.3664629124105e-12,6.69581232797256e-05
"9069",-5784.21777525611,-5784.21777525611,-5784.21784215357,6.3664629124105e-12,6.68952204698758e-05
"9070",-5787.56028279496,-5787.56028279494,-5787.56034962946,1.09139364212751e-11,6.68322676371513e-05
"9071",-5790.90443108796,-5790.90443108795,-5790.90449785936,1.09139364212751e-11,6.67691674721693e-05
"9072",-5794.25022161886,-5794.25022161885,-5794.25028832725,1.2732925824821e-11,6.67061637031896e-05
"9073",-5797.59765587458,-5797.59765587458,-5797.59772251951,8.18545231595635e-12,6.66427088510391e-05
"9074",-5800.94673534522,-5800.94673534522,-5800.94680192701,9.09494701772928e-12,6.65795732061047e-05
"9075",-5804.29746152409,-5804.29746152408,-5804.29752804248,1.36424205265939e-11,6.65161765496247e-05
"9076",-5807.64983590769,-5807.64983590767,-5807.64990236266,1.18234311230481e-11,6.64527644287372e-05
"9077",-5811.00385999574,-5811.00385999573,-5811.00392638704,1.45519152283669e-11,6.63890985717064e-05
"9078",-5814.35953529122,-5814.3595352912,-5814.35960161886,1.54614099301398e-11,6.63254427143434e-05
"9079",-5817.71686330031,-5817.71686330029,-5817.71692956422,1.63709046319127e-11,6.62617168265545e-05
"9080",-5821.07584553246,-5821.07584553245,-5821.07591173265,1.63709046319127e-11,6.61979936629198e-05
"9081",-5824.43648350039,-5824.43648350037,-5824.43654963664,2.09183781407773e-11,6.61340613252737e-05
"9082",-5827.79877872006,-5827.79877872005,-5827.7988447923,1.72803993336856e-11,6.60700562288286e-05
"9083",-5831.16273271075,-5831.16273271073,-5831.16279871906,1.63709046319127e-11,6.60061402528722e-05
"9084",-5834.52834699499,-5834.52834699497,-5834.52841293926,1.90993887372315e-11,6.59421005897443e-05
"9085",-5837.89562309864,-5837.89562309863,-5837.89568897868,1.54614099301398e-11,6.58778644845315e-05
"9086",-5841.26456255088,-5841.26456255087,-5841.26462836643,1.2732925824821e-11,6.58133837372343e-05
"9087",-5844.63516688419,-5844.63516688418,-5844.63523263557,1.18234311230481e-11,6.57492140124782e-05
"9088",-5848.0074376344,-5848.00743763439,-5848.0075033213,1.18234311230481e-11,6.56847378041059e-05
"9089",-5851.38137634069,-5851.38137634067,-5851.38144196294,1.2732925824821e-11,6.56200951649755e-05
"9090",-5854.75698454557,-5854.75698454556,-5854.75705010321,1.09139364212751e-11,6.5555485261215e-05
"9091",-5858.13426379495,-5858.13426379494,-5858.13432928784,1.18234311230481e-11,6.54907480324152e-05
"9092",-5861.51321563811,-5861.51321563809,-5861.51328106622,1.2732925824821e-11,6.5425977150424e-05
"9093",-5864.8938416277,-5864.89384162769,-5864.89390699089,1.09139364212751e-11,6.53610543883687e-05
"9094",-5868.27614331979,-5868.27614331978,-5868.27620861802,1.00044417195022e-11,6.52961052486356e-05
"9095",-5871.66012227385,-5871.66012227384,-5871.66018750691,1.54614099301398e-11,6.52309305646526e-05
"9096",-5875.0457800528,-5875.04578005279,-5875.0458452208,1.09139364212751e-11,6.51658813785039e-05
"9097",-5878.43311822295,-5878.43311822294,-5878.4331833257,1.00044417195022e-11,6.51006293839185e-05
"9098",-5881.8221383541,-5881.82213835408,-5881.82220339158,1.2732925824821e-11,6.50353728379738e-05
"9099",-5885.21284201946,-5885.21284201945,-5885.21290699158,1.09139364212751e-11,6.49700007895326e-05
"9100",-5888.60523079576,-5888.60523079574,-5888.60529570217,1.63709046319127e-11,6.49043004303795e-05
"9101",-5891.99930626317,-5891.99930626315,-5891.99937110404,1.63709046319127e-11,6.48387683126472e-05
"9102",-5895.39507000536,-5895.39507000535,-5895.39513478051,1.2732925824821e-11,6.4773051575151e-05
"9103",-5898.79252360951,-5898.7925236095,-5898.79258831901,1.36424205265939e-11,6.47074057692487e-05
"9104",-5902.19166866632,-5902.19166866631,-5902.19173331,1.2732925824821e-11,6.464159444175e-05
"9105",-5905.59250677,-5905.59250676998,-5905.59257134762,1.2732925824821e-11,6.45755339244714e-05
"9106",-5908.9950395183,-5908.99503951828,-5908.99510402985,1.45519152283669e-11,6.45094743122465e-05
"9107",-5912.39926851252,-5912.3992685125,-5912.39933295795,1.54614099301398e-11,6.4443355582311e-05
"9108",-5915.80519535753,-5915.80519535752,-5915.8052597368,1.00044417195022e-11,6.43771959233375e-05
"9109",-5919.21282166177,-5919.21282166175,-5919.21288597458,1.2732925824821e-11,6.4310746149876e-05
"9110",-5922.62214903725,-5922.62214903724,-5922.62221328369,1.2732925824821e-11,6.42443791307734e-05
"9111",-5926.0331790996,-5926.03317909959,-5926.03324327966,1.45519152283669e-11,6.41780021033433e-05
"9112",-5929.44591346804,-5929.44591346802,-5929.44597758138,1.72803993336856e-11,6.41112822140633e-05
"9113",-5932.86035376542,-5932.8603537654,-5932.86041781209,1.36424205265939e-11,6.40446232526015e-05
"9114",-5936.27650161821,-5936.27650161819,-5936.27656559805,1.72803993336856e-11,6.39777951314535e-05
"9115",-5939.69435865654,-5939.69435865652,-5939.69442256939,1.90993887372315e-11,6.39108096732732e-05
"9116",-5943.11392651419,-5943.11392651417,-5943.1139903602,1.72803993336856e-11,6.38439751771136e-05
"9117",-5946.53520682861,-5946.5352068286,-5946.53527060751,1.54614099301398e-11,6.37768614794032e-05
"9118",-5949.95820124094,-5949.95820124092,-5949.95826495257,1.54614099301398e-11,6.37096004485471e-05
"9119",-5953.38291139599,-5953.38291139598,-5953.38297504035,1.54614099301398e-11,6.36423330470093e-05
"9120",-5956.80933894231,-5956.80933894229,-5956.80940251948,1.81898940354586e-11,6.35751547657382e-05
"9121",-5960.23748553213,-5960.23748553212,-5960.23754904162,1.2732925824821e-11,6.35074699236737e-05
"9122",-5963.66735282146,-5963.66735282144,-5963.66741626346,1.54614099301398e-11,6.343998879077e-05
"9123",-5967.09894247,-5967.09894246999,-5967.09900584434,1.54614099301398e-11,6.3372329403788e-05
"9124",-5970.53225614125,-5970.53225614124,-5970.53231944784,1.18234311230481e-11,6.33045827062029e-05
"9125",-5973.96729550246,-5973.96729550245,-5973.96735874122,1.54614099301398e-11,6.32367577924065e-05
"9126",-5977.40406222467,-5977.40406222465,-5977.40412539533,1.54614099301398e-11,6.31686627712291e-05
"9127",-5980.84255798269,-5980.84255798268,-5980.84262108542,1.2732925824821e-11,6.31007359912505e-05
"9128",-5984.28278445518,-5984.28278445516,-5984.28284748981,1.63709046319127e-11,6.30326436891204e-05
"9129",-5987.72474332459,-5987.72474332457,-5987.72480629096,1.36424205265939e-11,6.29643885929898e-05
"9130",-5991.16843627721,-5991.16843627719,-5991.16849917511,1.36424205265939e-11,6.28959306876453e-05
"9131",-5994.61386500318,-5994.61386500317,-5994.61392783274,1.18234311230481e-11,6.28275910045106e-05
"9132",-5998.0610311965,-5998.06103119649,-5998.06109395743,1.18234311230481e-11,6.2758954839981e-05
"9133",-6001.50993655505,-6001.50993655503,-6001.50999924714,1.63709046319127e-11,6.26901213228725e-05
"9134",-6004.96058278058,-6004.96058278057,-6004.96064540407,1.18234311230481e-11,6.26215242547357e-05
"9135",-6008.41297157876,-6008.41297157874,-6008.41303413342,2.00088834390044e-11,6.25526980035929e-05
"9136",-6011.86710465915,-6011.86710465913,-6011.86716714466,1.90993887372315e-11,6.24835570822713e-05
"9137",-6015.32298373526,-6015.32298373524,-6015.32304615166,1.54614099301398e-11,6.24144543525107e-05
"9138",-6018.78061052451,-6018.7806105245,-6018.78067287185,1.45519152283669e-11,6.23453934520679e-05
"9139",-6022.23998674831,-6022.2399867483,-6022.24004902629,1.54614099301398e-11,6.22760442551273e-05
"9140",-6025.70111413202,-6025.701114132,-6025.70117634064,2.00088834390044e-11,6.22066859589099e-05
"9141",-6029.16399440496,-6029.16399440495,-6029.16405654407,1.72803993336856e-11,6.21371739628618e-05
"9142",-6032.6286293005,-6032.62862930047,-6032.62869136993,2.09183781407773e-11,6.20675128140125e-05
"9143",-6036.09502055595,-6036.09502055593,-6036.0950825558,2.18278728425503e-11,6.19979307815433e-05
"9144",-6039.56316991269,-6039.56316991267,-6039.56323184263,1.72803993336856e-11,6.19280231652919e-05
"9145",-6043.03307911612,-6043.0330791161,-6043.03314097613,1.81898940354586e-11,6.18580982647554e-05
"9146",-6046.5047499157,-6046.50474991568,-6046.50481170556,2.09183781407773e-11,6.17879523657772e-05
"9147",-6049.97818406494,-6049.97818406492,-6049.97824578469,1.54614099301398e-11,6.17178519338735e-05
"9148",-6053.45338332143,-6053.45338332141,-6053.45344497097,2.00088834390044e-11,6.1647645092755e-05
"9149",-6056.93034944686,-6056.93034944685,-6056.93041102591,1.81898940354586e-11,6.15771499545836e-05
"9150",-6060.40908420704,-6060.40908420702,-6060.40914571562,2.27373675443232e-11,6.15066930078623e-05
"9151",-6063.88958937187,-6063.88958937185,-6063.88965081,2.09183781407773e-11,6.14362469694152e-05
"9152",-6067.3718667154,-6067.37186671538,-6067.37192808266,2.18278728425503e-11,6.13653789464097e-05
"9153",-6070.85591801584,-6070.85591801582,-6070.85597931241,2.09183781407773e-11,6.12946955345084e-05
"9154",-6074.34174505555,-6074.34174505553,-6074.34180628122,2.09183781407773e-11,6.1223792033327e-05
"9155",-6077.82934962108,-6077.82934962106,-6077.82941077568,1.90993887372315e-11,6.11527357413655e-05
"9156",-6081.31873350316,-6081.31873350314,-6081.31879458666,2.00088834390044e-11,6.10816276063186e-05
"9157",-6084.80989849675,-6084.80989849673,-6084.80995950888,2.00088834390044e-11,6.1010263004424e-05
"9158",-6088.30284640102,-6088.302846401,-6088.30290734183,1.72803993336856e-11,6.09389520542791e-05
"9159",-6091.79757901937,-6091.79757901935,-6091.79763988846,1.81898940354586e-11,6.08672436740454e-05
"9160",-6095.29409815947,-6095.29409815945,-6095.29415895706,2.00088834390044e-11,6.07957426408401e-05
"9161",-6098.79240563325,-6098.79240563323,-6098.79246635904,2.00088834390044e-11,6.07239487631084e-05
"9162",-6102.29250325691,-6102.2925032569,-6102.29256391101,1.90993887372315e-11,6.06522603751047e-05
"9163",-6105.79439285099,-6105.79439285097,-6105.79445343305,1.63709046319127e-11,6.05802273043743e-05
"9164",-6109.2980762403,-6109.29807624028,-6109.29813675019,1.72803993336856e-11,6.05080632691823e-05
"9165",-6112.80355525399,-6112.80355525397,-6112.80361569166,1.81898940354586e-11,6.04358437529262e-05
"9166",-6116.31083172557,-6116.31083172555,-6116.31089209101,1.90993887372315e-11,6.03636142276764e-05
"9167",-6119.8199074929,-6119.81990749288,-6119.81996778587,1.45519152283669e-11,6.02911536994322e-05
"9168",-6123.3307843982,-6123.33078439818,-6123.33084461849,1.90993887372315e-11,6.0218474900342e-05
"9169",-6126.84346428812,-6126.8434642881,-6126.84352443594,1.72803993336856e-11,6.01460143615506e-05
"9170",-6130.35794901367,-6130.35794901365,-6130.35800908854,1.72803993336856e-11,6.00730654481962e-05
"9171",-6133.87424043032,-6133.8742404303,-6133.87430043223,1.45519152283669e-11,6.00001147107454e-05
"9172",-6137.39234039795,-6137.39234039794,-6137.39240032689,1.72803993336856e-11,5.99271430506976e-05
"9173",-6140.91225078092,-6140.9122507809,-6140.91231063661,2.00088834390044e-11,5.98538985533414e-05
"9174",-6144.43397344804,-6144.43397344802,-6144.43403323059,1.81898940354586e-11,5.97807640929648e-05
"9175",-6147.95751027261,-6147.95751027259,-6147.95756998165,2.09183781407773e-11,5.97072585754033e-05
"9176",-6151.48286313245,-6151.48286313243,-6151.48292276799,1.90993887372315e-11,5.9633769422418e-05
"9177",-6155.01003390986,-6155.01003390984,-6155.01009347177,1.81898940354586e-11,5.9560138391368e-05
"9178",-6158.53902449172,-6158.5390244917,-6158.53908397976,1.90993887372315e-11,5.94862745380009e-05
"9179",-6162.06983676943,-6162.06983676941,-6162.06989618357,1.45519152283669e-11,5.9412380667756e-05
"9180",-6165.60247263896,-6165.60247263894,-6165.60253197914,1.90993887372315e-11,5.93384140367137e-05
"9181",-6169.13693400089,-6169.13693400087,-6169.13699326693,1.72803993336856e-11,5.92642846103386e-05
"9182",-6172.67322276037,-6172.67322276035,-6172.673281952,1.90993887372315e-11,5.91898805272217e-05
"9183",-6176.21134082718,-6176.21134082716,-6176.21139994433,1.72803993336856e-11,5.91153973172887e-05
"9184",-6179.75129011573,-6179.75129011572,-6179.75134915848,1.72803993336856e-11,5.90410041365619e-05
"9185",-6183.29307254509,-6183.29307254507,-6183.29313151314,1.90993887372315e-11,5.89663053779388e-05
"9186",-6186.83669003899,-6186.83669003897,-6186.83674893221,1.90993887372315e-11,5.88914792920558e-05
"9187",-6190.38214452585,-6190.38214452583,-6190.38220334407,1.72803993336856e-11,5.88164858633666e-05
"9188",-6193.92943793878,-6193.92943793877,-6193.92949668195,1.45519152283669e-11,5.87414396814312e-05
"9189",-6197.47857221563,-6197.47857221561,-6197.47863088372,1.81898940354586e-11,5.86663680295363e-05
"9190",-6201.02954929896,-6201.02954929895,-6201.02960789163,1.54614099301398e-11,5.8590952603188e-05
"9191",-6204.58237113611,-6204.5823711361,-6204.58242965337,1.2732925824821e-11,5.85155480844479e-05
"9192",-6208.13703967917,-6208.13703967916,-6208.13709812078,1.54614099301398e-11,5.8439895282425e-05
"9193",-6211.69355688504,-6211.69355688503,-6211.69361525088,1.36424205265939e-11,5.83641378889554e-05
"9194",-6215.2519247154,-6215.25192471539,-6215.25198300555,1.45519152283669e-11,5.82884486978186e-05
"9195",-6218.81214513678,-6218.81214513676,-6218.81220335081,1.90993887372315e-11,5.82123384293975e-05
"9196",-6222.37422012053,-6222.37422012052,-6222.37427825856,1.2732925824821e-11,5.81363372882393e-05
"9197",-6225.93815164288,-6225.93815164286,-6225.93820970442,2.00088834390044e-11,5.8059858684345e-05
"9198",-6229.50394168491,-6229.5039416849,-6229.50399967024,1.54614099301398e-11,5.7983643812709e-05
"9199",-6233.07159223263,-6233.07159223261,-6233.07165014128,2.00088834390044e-11,5.79069642103747e-05
"9200",-6236.64110527694,-6236.64110527692,-6236.64116310901,1.90993887372315e-11,5.78304001014329e-05
"9201",-6240.21248281368,-6240.21248281366,-6240.21254056887,2.00088834390044e-11,5.77535258666773e-05
"9202",-6243.78572684363,-6243.78572684362,-6243.78578452197,1.2732925824821e-11,5.7676673452689e-05
"9203",-6247.36083937256,-6247.36083937254,-6247.36089697377,2.00088834390044e-11,5.75995554756847e-05
"9204",-6250.9378224112,-6250.93782241117,-6250.93787993515,2.36468622460961e-11,5.75222938008491e-05
"9205",-6254.51667797531,-6254.51667797529,-6254.5167354218,1.90993887372315e-11,5.74448493220192e-05
"9206",-6258.09740808565,-6258.09740808564,-6258.09746545473,1.81898940354586e-11,5.73674312110972e-05
"9207",-6261.68001476806,-6261.68001476804,-6261.68007205954,2.09183781407773e-11,5.72898375716946e-05
"9208",-6265.26450005341,-6265.26450005339,-6265.264557267,2.00088834390044e-11,5.72119565425133e-05
"9209",-6268.85086597766,-6268.85086597763,-6268.85092311329,2.18278728425503e-11,5.71340063895143e-05
"9210",-6272.43911458186,-6272.43911458184,-6272.43917163934,1.81898940354586e-11,5.70558534246368e-05
"9211",-6276.0292479122,-6276.02924791218,-6276.0293048915,2.18278728425503e-11,5.69776749893558e-05
"9212",-6279.62126802,-6279.62126801999,-6279.62132492094,1.81898940354586e-11,5.68993128404749e-05
"9213",-6283.21517696174,-6283.21517696171,-6283.21523378413,2.63753463514149e-11,5.68207806195264e-05
"9214",-6286.81097679906,-6286.81097679904,-6286.81103354275,2.18278728425503e-11,5.67420746888647e-05
"9215",-6290.40866959882,-6290.40866959879,-6290.4087262638,3.00133251585066e-11,5.66633732992372e-05
"9216",-6294.00825743308,-6294.00825743306,-6294.00831401894,2.36468622460961e-11,5.65842608349909e-05
"9217",-6297.60974237914,-6297.60974237912,-6297.60979888594,2.18278728425503e-11,5.65052002028388e-05
"9218",-6301.21312651957,-6301.21312651955,-6301.21318294721,2.00088834390044e-11,5.64260477106115e-05
"9219",-6304.8184119422,-6304.81841194218,-6304.81846829048,2.09183781407773e-11,5.63466842212756e-05
"9220",-6308.42560074017,-6308.42560074015,-6308.42565700871,1.81898940354586e-11,5.62669660425508e-05
"9221",-6312.0346950119,-6312.03469501188,-6312.03475120082,1.54614099301398e-11,5.61873406208502e-05
"9222",-6315.64569686119,-6315.64569686118,-6315.64575297011,1.81898940354586e-11,5.61073450491278e-05
"9223",-6319.25860839719,-6319.25860839717,-6319.25866442622,1.72803993336856e-11,5.60274586043352e-05
"9224",-6322.8734317344,-6322.87343173438,-6322.87348768331,2.27373675443232e-11,5.59473438827007e-05
"9225",-6326.49016899274,-6326.49016899273,-6326.49022486129,1.63709046319127e-11,5.58669890614594e-05
"9226",-6330.10882229755,-6330.10882229753,-6330.10887808555,1.72803993336856e-11,5.57864414317821e-05
"9227",-6333.72939377959,-6333.72939377957,-6333.729449487,2.09183781407773e-11,5.57058519610187e-05
"9228",-6337.3518855751,-6337.35188557508,-6337.35194120171,2.63753463514149e-11,5.56250560400651e-05
"9229",-6340.9762998258,-6340.97629982577,-6340.97635537127,2.18278728425503e-11,5.55439281653136e-05
"9230",-6344.60263867889,-6344.60263867887,-6344.6026941434,2.00088834390044e-11,5.5462973987952e-05
"9231",-6348.23090428711,-6348.23090428709,-6348.23095967046,1.90993887372315e-11,5.53818160884401e-05
"9232",-6351.86109880875,-6351.86109880873,-6351.86115411058,2.36468622460961e-11,5.53002998613383e-05
"9233",-6355.49322440767,-6355.49322440765,-6355.49327962788,1.81898940354586e-11,5.52186844980929e-05
"9234",-6359.12728325329,-6359.12728325327,-6359.12733839166,1.36424205265939e-11,5.51368517709427e-05
"9235",-6362.76327752066,-6362.76327752065,-6362.76333257717,1.18234311230481e-11,5.5054999029247e-05
"9236",-6366.40120939046,-6366.40120939044,-6366.40126436496,2.27373675443232e-11,5.49729862187043e-05
"9237",-6370.04108104903,-6370.041081049,-6370.04113594123,2.5465851649642e-11,5.48906987489772e-05
"9238",-6373.68289468835,-6373.68289468834,-6373.68294949814,1.45519152283669e-11,5.48082894069601e-05
"9239",-6377.32665250614,-6377.32665250613,-6377.32670723354,1.63709046319127e-11,5.47258964280761e-05
"9240",-6380.97235670582,-6380.97235670581,-6380.97241135054,1.81898940354586e-11,5.46432269712405e-05
"9241",-6384.62000949655,-6384.62000949654,-6384.62006405809,1.81898940354586e-11,5.45600500371224e-05
"9242",-6388.26961309326,-6388.26961309324,-6388.26966757191,1.81898940354586e-11,5.44771732130522e-05
"9243",-6391.92116971665,-6391.92116971664,-6391.92122411207,1.54614099301398e-11,5.43939362417367e-05
"9244",-6395.57468159326,-6395.57468159324,-6395.57473590529,1.90993887372315e-11,5.43105546617628e-05
"9245",-6399.23015095543,-6399.23015095541,-6399.23020518385,1.54614099301398e-11,5.42269520795724e-05
"9246",-6402.88758004137,-6402.88758004135,-6402.88763418616,2.00088834390044e-11,5.41433231164845e-05
"9247",-6406.54697109518,-6406.54697109516,-6406.54702515592,1.18234311230481e-11,5.40592830770015e-05
"9248",-6410.20832636683,-6410.20832636681,-6410.20838034338,1.54614099301398e-11,5.39750929718918e-05
"9249",-6413.87164811224,-6413.87164811223,-6413.87170200458,1.72803993336856e-11,5.38908819425199e-05
"9250",-6417.53693859328,-6417.53693859326,-6417.53699240131,1.36424205265939e-11,5.38065835992141e-05
"9251",-6421.20420007776,-6421.20420007775,-6421.2042538012,9.09494701772928e-12,5.37220005922823e-05
"9252",-6424.87343483952,-6424.87343483951,-6424.87348847816,1.63709046319127e-11,5.36372011300523e-05
"9253",-6428.54464515841,-6428.54464515839,-6428.54469871211,1.63709046319127e-11,5.35522707003633e-05
"9254",-6432.21783332031,-6432.21783332029,-6432.21788678894,1.54614099301398e-11,5.34672056654584e-05
"9255",-6435.89300161717,-6435.89300161716,-6435.89305500049,1.72803993336856e-11,5.33818968918576e-05
"9256",-6439.57015234705,-6439.57015234703,-6439.57020564492,1.63709046319127e-11,5.32964507844458e-05
"9257",-6443.24928781409,-6443.24928781407,-6443.24934102636,1.54614099301398e-11,5.32108509734286e-05
"9258",-6446.9304103286,-6446.93041032859,-6446.93046345497,1.45519152283669e-11,5.31249510377085e-05
"9259",-6450.61352220705,-6450.61352220704,-6450.61357524752,1.63709046319127e-11,5.30390638268097e-05
"9260",-6454.29862577209,-6454.29862577207,-6454.29867872614,1.54614099301398e-11,5.29526482202503e-05
"9261",-6457.98572335258,-6457.98572335257,-6457.98577622049,1.09139364212751e-11,5.28665118062488e-05
"9262",-6461.67481728363,-6461.67481728362,-6461.67487006479,1.45519152283669e-11,5.2779763327182e-05
"9263",-6465.36590990662,-6465.3659099066,-6465.36596260102,1.18234311230481e-11,5.26930148405658e-05
"9264",-6469.05900356918,-6469.05900356917,-6469.05905617678,1.18234311230481e-11,5.26062181457343e-05
"9265",-6472.7541006253,-6472.75410062529,-6472.75415314579,1.36424205265939e-11,5.25191104125966e-05
"9266",-6476.4512034353,-6476.45120343528,-6476.45125586848,1.54614099301398e-11,5.24318053218842e-05
"9267",-6480.15031436584,-6480.15031436583,-6480.15036671153,1.2732925824821e-11,5.23443210623808e-05
"9268",-6483.85143578999,-6483.85143578998,-6483.85148804796,1.36424205265939e-11,5.22566021579074e-05
"9269",-6487.55457008725,-6487.55457008724,-6487.5546222573,1.54614099301398e-11,5.21686858956372e-05
"9270",-6491.25971964353,-6491.25971964353,-6491.2597717256,8.18545231595635e-12,5.20807123305378e-05
"9271",-6494.96688685125,-6494.96688685124,-6494.96693884509,1.00044417195022e-11,5.19924913878755e-05
"9272",-6498.67607410928,-6498.67607410927,-6498.67612601468,1.18234311230481e-11,5.19040521701486e-05
"9273",-6502.38728382305,-6502.38728382304,-6502.38733563982,7.27595761418343e-12,5.18154283266625e-05
"9274",-6506.10051840451,-6506.10051840451,-6506.10057013261,3.63797880709171e-12,5.17267590030013e-05
"9275",-6509.81578027222,-6509.81578027222,-6509.81583191125,6.3664629124105e-12,5.16376958805687e-05
"9276",-6513.53307185131,-6513.5330718513,-6513.53312340103,1.09139364212751e-11,5.15483890182189e-05
"9277",-6517.25239557356,-6517.25239557354,-6517.25244703402,1.45519152283669e-11,5.14591367147821e-05
"9278",-6520.97375387738,-6520.97375387737,-6520.97380524826,1.09139364212751e-11,5.13695588209018e-05
"9279",-6524.6971492079,-6524.69714920789,-6524.6972004889,1.09139364212751e-11,5.12796798917137e-05
"9280",-6528.42258401694,-6528.42258401693,-6528.42263520796,5.45696821063757e-12,5.118970910023e-05
"9281",-6532.15006076306,-6532.15006076304,-6532.15011186377,1.36424205265939e-11,5.10994108993135e-05
"9282",-6535.87958191159,-6535.87958191158,-6535.87963292199,7.27595761418343e-12,5.10090972296595e-05
"9283",-6539.61114993466,-6539.61114993466,-6539.61120085457,7.27595761418343e-12,5.09186071186996e-05
"9284",-6543.34476731122,-6543.34476731122,-6543.34481814023,5.45696821063757e-12,5.08277113856481e-05
"9285",-6547.08043652707,-6547.08043652707,-6547.08048726522,2.72848410531878e-12,5.07368583884116e-05
"9286",-6550.81816007489,-6550.81816007487,-6550.81821072168,1.09139364212751e-11,5.06455160995678e-05
"9287",-6554.55794045426,-6554.55794045425,-6554.5579910097,7.27595761418343e-12,5.05541647077834e-05
"9288",-6558.29978017171,-6558.2997801717,-6558.29983063544,6.3664629124105e-12,5.04624586227242e-05
"9289",-6562.04368174074,-6562.04368174073,-6562.04373211278,5.45696821063757e-12,5.03707707182333e-05
"9290",-6565.78964768183,-6565.78964768181,-6565.7896979618,1.18234311230481e-11,5.02787135689964e-05
"9291",-6569.53768052249,-6569.53768052248,-6569.53773071003,6.3664629124105e-12,5.01862871750136e-05
"9292",-6573.28778279729,-6573.28778279728,-6573.28783289265,3.63797880709171e-12,5.00941081426065e-05
"9293",-6577.03995704788,-6577.03995704787,-6577.04000705054,6.3664629124105e-12,5.0001413444023e-05
"9294",-6580.79420582302,-6580.79420582301,-6580.79425573267,1.2732925824821e-11,4.99084040673781e-05
"9295",-6584.55053167862,-6584.55053167861,-6584.55058149513,8.18545231595635e-12,4.98152719063949e-05
"9296",-6588.30893717775,-6588.30893717774,-6588.30898690095,8.18545231595635e-12,4.97219614846722e-05
"9297",-6592.0694248907,-6592.06942489069,-6592.06947452051,9.09494701772928e-12,4.96285737510149e-05
"9298",-6595.83199739499,-6595.83199739498,-6595.83204693104,1.36424205265939e-11,4.95348249571759e-05
"9299",-6599.59665727539,-6599.59665727538,-6599.59670671752,8.18545231595635e-12,4.94409042685051e-05
"9300",-6603.36340712398,-6603.36340712397,-6603.36345647188,1.54614099301398e-11,4.93466770863371e-05
"9301",-6607.13224954017,-6607.13224954016,-6607.13229879368,4.54747350886464e-12,4.92523016550894e-05
"9302",-6610.9031871307,-6610.90318713069,-6610.9032362895,1.2732925824821e-11,4.91575933562194e-05
"9303",-6614.67622250974,-6614.67622250972,-6614.67627157377,1.45519152283669e-11,4.90628295718443e-05
"9304",-6618.45135829884,-6618.45135829883,-6618.45140726788,1.54614099301398e-11,4.89678356876411e-05
"9305",-6622.22859712703,-6622.22859712702,-6622.22864600065,1.72803993336856e-11,4.88724234473104e-05
"9306",-6626.00794163081,-6626.0079416308,-6626.00799040908,1.09139364212751e-11,4.87770739499016e-05
"9307",-6629.7893944542,-6629.78939445419,-6629.78944313671,1.54614099301398e-11,4.86813179191303e-05
"9308",-6633.57295824877,-6633.57295824875,-6633.57300683536,1.18234311230481e-11,4.8585417276481e-05
"9309",-6637.35863567365,-6637.35863567364,-6637.35868416397,1.00044417195022e-11,4.8489140112129e-05
"9310",-6641.14642939562,-6641.1464293956,-6641.14647778958,1.36424205265939e-11,4.8392789273044e-05
"9311",-6644.93634208907,-6644.93634208906,-6644.93639038639,1.00044417195022e-11,4.82961592231934e-05
"9312",-6648.72837643608,-6648.72837643608,-6648.72842463648,3.63797880709171e-12,4.81992335925607e-05
"9313",-6652.52253512646,-6652.52253512645,-6652.52258322977,1.09139364212751e-11,4.81021469795895e-05
"9314",-6656.31882085774,-6656.31882085773,-6656.31886886358,8.18545231595635e-12,4.80046874824502e-05
"9315",-6660.11723633523,-6660.11723633523,-6660.1172842435,8.18545231595635e-12,4.79071206603843e-05
"9316",-6663.91778427207,-6663.91778427207,-6663.91783208256,7.27595761418343e-12,4.78093455645867e-05
"9317",-6667.72046738923,-6667.72046738923,-6667.72051510166,9.09494701772928e-12,4.77112821631875e-05
"9318",-6671.52528841557,-6671.52528841556,-6671.52533602971,1.09139364212751e-11,4.7613009578229e-05
"9319",-6675.33225008785,-6675.33225008784,-6675.33229760344,6.3664629124105e-12,4.75144614199285e-05
"9320",-6679.14135515079,-6679.14135515078,-6679.14140256771,1.18234311230481e-11,4.74157968420874e-05
"9321",-6682.9526063571,-6682.95260635709,-6682.95265367504,9.09494701772928e-12,4.73168184936812e-05
"9322",-6686.7660064675,-6686.76600646749,-6686.76605368606,1.81898940354586e-12,4.72174490712129e-05
"9323",-6690.58155825075,-6690.58155825074,-6690.58160536968,6.3664629124105e-12,4.71178231734593e-05
"9324",-6694.39926448372,-6694.39926448371,-6694.39931150297,4.54747350886464e-12,4.70181463364527e-05
"9325",-6698.2191279514,-6698.21912795139,-6698.21917487067,9.09494701772928e-12,4.69181711891808e-05
"9326",-6702.04115144693,-6702.04115144693,-6702.04119826601,9.09494701772928e-13,4.68179841296434e-05
"9327",-6705.86533777166,-6705.86533777165,-6705.86538449021,6.3664629124105e-12,4.67174605628395e-05
"9328",-6709.69168973516,-6709.69168973515,-6709.69173635303,8.18545231595635e-12,4.66167887450686e-05
"9329",-6713.52021015527,-6713.52021015527,-6713.52025667212,2.72848410531878e-12,4.65157685969331e-05
"9330",-6717.35090185815,-6717.35090185814,-6717.35094827363,6.3664629124105e-12,4.64144055749571e-05
"9331",-6721.18376767828,-6721.18376767827,-6721.18381399228,1.00044417195022e-11,4.63129234045123e-05
"9332",-6725.01881045854,-6725.01881045853,-6725.01885667085,6.3664629124105e-12,4.62112420536176e-05
"9333",-6728.8560330502,-6728.85603305019,-6728.85607916049,1.18234311230481e-11,4.6109227832658e-05
"9334",-6732.69543831301,-6732.69543831301,-6732.69548432111,1.81898940354586e-12,4.60070408051516e-05
"9335",-6736.5370291152,-6736.53702911521,-6736.53707502083,2.72848410531878e-12,4.59045691085791e-05
"9336",-6740.38080833354,-6740.38080833354,-6740.38085413627,0,4.58016899664848e-05
"9337",-6744.22677885333,-6744.22677885333,-6744.22682455287,6.3664629124105e-12,4.56984897767576e-05
"9338",-6748.07494356853,-6748.07494356853,-6748.07498916481,9.09494701772928e-13,4.55952386471115e-05
"9339",-6751.9253053817,-6751.9253053817,-6751.92535087442,9.09494701772928e-13,4.54916792020921e-05
"9340",-6755.77786720411,-6755.77786720411,-6755.77791259301,1.81898940354586e-12,4.53878687372011e-05
"9341",-6759.63263195574,-6759.63263195574,-6759.63267724049,2.72848410531878e-12,4.52837299488307e-05
"9342",-6763.48960256533,-6763.48960256533,-6763.48964774567,9.09494701772928e-13,4.51793164946146e-05
"9343",-6767.34878197043,-6767.34878197043,-6767.34882704615,4.54747350886464e-12,4.50747029496767e-05
"9344",-6771.21017311743,-6771.21017311743,-6771.21021808808,2.72848410531878e-12,4.49696410330658e-05
"9345",-6775.07377896159,-6775.07377896159,-6775.07382382714,6.3664629124105e-12,4.48645390894731e-05
"9346",-6778.9396024671,-6778.9396024671,-6778.93964722716,3.63797880709171e-12,4.47590533452225e-05
"9347",-6782.80764660711,-6782.8076466071,-6782.80769126147,5.45696821063757e-12,4.46533647815439e-05
"9348",-6786.67791436377,-6786.67791436377,-6786.67795891215,1.81898940354586e-12,4.4547391547578e-05
"9349",-6790.55040872828,-6790.55040872827,-6790.55045317015,4.54747350886464e-12,4.44408808148999e-05
"9350",-6794.42513270091,-6794.42513270091,-6794.42517703639,4.54747350886464e-12,4.43344892093744e-05
"9351",-6798.30208929108,-6798.30208929108,-6798.30213351956,2.72848410531878e-12,4.4227502809302e-05
"9352",-6802.18128151735,-6802.18128151735,-6802.18132563871,2.72848410531878e-12,4.41203827079573e-05
"9353",-6806.06271240752,-6806.06271240751,-6806.06275642126,4.54747350886464e-12,4.40127751274444e-05
"9354",-6809.94638499861,-6809.9463849986,-6809.94642890478,9.09494701772928e-12,4.39052075513757e-05
"9355",-6813.83230233695,-6813.83230233694,-6813.83234613506,1.54614099301398e-11,4.37971534054116e-05
"9356",-6817.72046747822,-6817.72046747821,-6817.72051116815,6.3664629124105e-12,4.3688974652456e-05
"9357",-6821.61088348745,-6821.61088348744,-6821.61092706872,1.09139364212751e-11,4.3580312057645e-05
"9358",-6825.50355343914,-6825.50355343913,-6825.50359691135,9.09494701772928e-12,4.34712720270847e-05
"9359",-6829.3984804172,-6829.3984804172,-6829.39852378043,2.72848410531878e-12,4.33622874614903e-05
"9360",-6833.2956675151,-6833.2956675151,-6833.29571076872,2.72848410531878e-12,4.32526844543757e-05
"9361",-6837.19511783583,-6837.19511783583,-6837.1951609798,9.09494701772928e-13,4.31430414191691e-05
"9362",-6841.09683449201,-6841.096834492,-6841.09687752612,6.3664629124105e-12,4.3033181921448e-05
"9363",-6845.00082060589,-6845.00082060588,-6845.00086352931,4.54747350886464e-12,4.29225011733259e-05
"9364",-6848.9070793094,-6848.90707930939,-6848.90712212238,1.81898940354586e-12,4.28120732415271e-05
"9365",-6852.81561374421,-6852.8156137442,-6852.81565644613,6.3664629124105e-12,4.27010050407794e-05
"9366",-6856.72642706179,-6856.72642706178,-6856.7264696524,2.72848410531878e-12,4.25897040068346e-05
"9367",-6860.6395224234,-6860.63952242339,-6860.63956490242,1.00044417195022e-11,4.24781164818366e-05
"9368",-6864.55490300021,-6864.5549030002,-6864.55494536736,1.45519152283669e-11,4.23662570170347e-05
"9369",-6868.47257197328,-6868.47257197327,-6868.47261422825,1.00044417195022e-11,4.22540728638454e-05
"9370",-6872.39253253365,-6872.39253253365,-6872.39257467617,9.09494701772928e-12,4.21416313218792e-05
"9371",-6876.31478788237,-6876.31478788236,-6876.31482991184,1.00044417195022e-11,4.20285840692092e-05
"9372",-6880.23934123054,-6880.23934123053,-6880.23938314712,9.09494701772928e-12,4.1915705053297e-05
"9373",-6884.16619579937,-6884.16619579936,-6884.16623760246,1.2732925824821e-11,4.18022185075806e-05
"9374",-6888.09535482024,-6888.09535482023,-6888.09539650961,1.09139364212751e-11,4.1688504584747e-05
"9375",-6892.02682153471,-6892.02682153469,-6892.02686310993,1.2732925824821e-11,4.15743641137833e-05
"9376",-6895.9605991946,-6895.96059919459,-6895.9606406554,9.09494701772928e-12,4.14599416980188e-05
"9377",-6899.89669106205,-6899.89669106204,-6899.89673240806,1.36424205265939e-11,4.13451536674936e-05
"9378",-6903.83510040952,-6903.83510040951,-6903.8351416406,1.36424205265939e-11,4.12302273862242e-05
"9379",-6907.77583051989,-6907.77583051987,-6907.77587163549,1.63709046319127e-11,4.11147581457216e-05
"9380",-6911.71888468646,-6911.71888468644,-6911.71892568635,1.63709046319127e-11,4.09990542519223e-05
"9381",-6915.66426621306,-6915.66426621304,-6915.664307097,1.72803993336856e-11,4.08831093384743e-05
"9382",-6919.61197841405,-6919.61197841404,-6919.6120191816,1.00044417195022e-11,4.07667151395286e-05
"9383",-6923.56202461441,-6923.5620246144,-6923.56206526535,7.27595761418343e-12,4.06501153896732e-05
"9384",-6927.51440814974,-6927.51440814974,-6927.51444868363,1.81898940354586e-12,4.05330718107333e-05
"9385",-6931.46913236636,-6931.46913236636,-6931.46917278298,7.27595761418343e-12,4.04158044913228e-05
"9386",-6935.42620062135,-6935.42620062134,-6935.42624092025,1.2732925824821e-11,4.02980797008512e-05
"9387",-6939.38561628258,-6939.38561628257,-6939.38565646325,1.72803993336856e-11,4.01798565135003e-05
"9388",-6943.34738272879,-6943.34738272878,-6943.34742279107,1.36424205265939e-11,4.00614750664108e-05
"9389",-6947.31150334962,-6947.31150334961,-6947.3115432933,1.00044417195022e-11,3.99428880676345e-05
"9390",-6951.27798154567,-6951.27798154566,-6951.27802137028,7.27595761418343e-12,3.98238144946328e-05
"9391",-6955.24682072858,-6955.24682072857,-6955.24686043388,1.2732925824821e-11,3.97045099048698e-05
"9392",-6959.21802432104,-6959.21802432103,-6959.21806390653,1.18234311230481e-11,3.95846996418259e-05
"9393",-6963.19159575688,-6963.19159575687,-6963.19163522229,5.45696821063757e-12,3.94646356255413e-05
"9394",-6967.16753848108,-6967.16753848107,-6967.16757782586,9.09494701772928e-12,3.93440059112127e-05
"9395",-6971.14585594989,-6971.14585594988,-6971.14589517408,9.09494701772928e-12,3.92234225649046e-05
"9396",-6975.12655163083,-6975.12655163082,-6975.12659073362,9.09494701772928e-12,3.91020288759147e-05
"9397",-6979.10962900276,-6979.10962900275,-6979.10966798419,1.09139364212751e-11,3.89806688221306e-05
"9398",-6983.09509155596,-6983.09509155595,-6983.0951304155,1.2732925824821e-11,3.88587849050603e-05
"9399",-6987.08294279214,-6987.08294279213,-6987.08298152933,1.36424205265939e-11,3.87364380582955e-05
"9400",-6991.07318622455,-6991.07318622454,-6991.07322483925,1.36424205265939e-11,3.86139456829415e-05
"9401",-6995.065825378,-6995.06582537799,-6995.06586386971,1.09139364212751e-11,3.84909676411915e-05
"9402",-6999.06086378891,-6999.0608637889,-6999.06090215711,1.36424205265939e-11,3.83674657354893e-05
"9403",-7003.05830500541,-7003.0583050054,-7003.05834325013,1.45519152283669e-11,3.82439829130776e-05
"9404",-7007.05815258737,-7007.05815258736,-7007.05819070795,1.45519152283669e-11,3.8119856177854e-05
"9405",-7011.06041010645,-7011.06041010643,-7011.06044810255,1.54614099301398e-11,3.79953847416958e-05
"9406",-7015.06508114617,-7015.06508114616,-7015.06511901727,1.18234311230481e-11,3.78703848936679e-05
"9407",-7019.07216930199,-7019.07216930198,-7019.07220704809,1.00044417195022e-11,3.77453923057214e-05
"9408",-7023.08167818133,-7023.08167818132,-7023.08171580187,1.00044417195022e-11,3.76198358367219e-05
"9409",-7027.09361140366,-7027.09361140365,-7027.09364889813,1.45519152283669e-11,3.74937618687898e-05
"9410",-7031.10797260055,-7031.10797260054,-7031.10800996874,1.45519152283669e-11,3.73674905319588e-05
"9411",-7035.12476541573,-7035.12476541572,-7035.12480265711,2.72848410531878e-12,3.72406889636023e-05
"9412",-7039.14399350514,-7039.14399350513,-7039.14403061951,7.27595761418343e-12,3.71136863882571e-05
"9413",-7043.16566053703,-7043.16566053701,-7043.16569752383,1.2732925824821e-11,3.69861226592327e-05
"9414",-7047.18977019197,-7047.18977019196,-7047.18980705082,7.27595761418343e-12,3.68581696645887e-05
"9415",-7051.21632616296,-7051.21632616295,-7051.21636289353,7.27595761418343e-12,3.67298956137629e-05
"9416",-7055.24533215547,-7055.24533215546,-7055.24536875726,9.09494701772928e-12,3.66011249806064e-05
"9417",-7059.27679188748,-7059.27679188748,-7059.27682836021,5.45696821063757e-12,3.64720660315232e-05
"9418",-7063.31070908961,-7063.3107090896,-7063.310745433,9.09494701772928e-12,3.63427305893893e-05
"9419",-7067.34708750511,-7067.3470875051,-7067.34712371854,7.27595761418343e-12,3.62127794250044e-05
"9420",-7071.38593088998,-7071.38593088997,-7071.38596697308,5.45696821063757e-12,3.60824508169877e-05
"9421",-7075.42724301299,-7075.42724301299,-7075.42727896541,6.3664629124105e-12,3.59517665923237e-05
"9422",-7079.4710276558,-7079.47102765579,-7079.47106347688,1.2732925824821e-11,3.58204420892738e-05
"9423",-7083.51728861297,-7083.51728861295,-7083.51732430255,1.18234311230481e-11,3.56889447711284e-05
"9424",-7087.56602969206,-7087.56602969204,-7087.56606524979,1.45519152283669e-11,3.5557102749495e-05
"9425",-7091.61725471369,-7091.61725471368,-7091.61729013899,1.09139364212751e-11,3.54246777449774e-05
"9426",-7095.67096751161,-7095.6709675116,-7095.67100280412,6.3664629124105e-12,3.52918843906647e-05
"9427",-7099.72717193276,-7099.72717193275,-7099.72720709205,6.3664629124105e-12,3.51586717562968e-05
"9428",-7103.78587183734,-7103.78587183732,-7103.78590686308,1.18234311230481e-11,3.50251271502566e-05
"9429",-7107.84707109888,-7107.84707109887,-7107.84710599056,5.45696821063757e-12,3.48910732271834e-05
"9430",-7111.91077360432,-7111.91077360431,-7111.91080836143,7.27595761418343e-12,3.47565027110086e-05
"9431",-7115.97698325407,-7115.97698325406,-7115.97701787622,1.00044417195022e-11,3.46215556590312e-05
"9432",-7120.04570396206,-7120.04570396206,-7120.04573844888,9.09494701772928e-12,3.44862257047884e-05
"9433",-7124.11693965587,-7124.11693965586,-7124.11697400682,8.18545231595635e-12,3.43503627866504e-05
"9434",-7128.19069427672,-7128.19069427671,-7128.19072849143,7.27595761418343e-12,3.42141287887898e-05
"9435",-7132.26697177962,-7132.26697177961,-7132.26700585759,5.45696821063757e-12,3.40773954768947e-05
"9436",-7136.34577613338,-7136.34577613337,-7136.34581007428,6.3664629124105e-12,3.39403247352488e-05
"9437",-7140.42711132073,-7140.42711132072,-7140.4271451241,1.2732925824821e-11,3.38028010616886e-05
"9438",-7144.51098133836,-7144.51098133835,-7144.51101500369,9.09494701772928e-12,3.36647617030783e-05
"9439",-7148.59739019702,-7148.59739019701,-7148.59742372394,5.45696821063757e-12,3.35263594491986e-05
"9440",-7152.68634192156,-7152.68634192156,-7152.68637530958,6.3664629124105e-12,3.33874642465259e-05
"9441",-7156.77784055106,-7156.77784055105,-7156.77787379974,8.18545231595635e-12,3.32481270248763e-05
"9442",-7160.87189013883,-7160.87189013882,-7160.87192324763,1.00044417195022e-11,3.31082468333355e-05
"9443",-7164.96849475257,-7164.96849475256,-7164.96852772102,2.72848410531878e-12,3.29679046142672e-05
"9444",-7169.06765847436,-7169.06765847436,-7169.06769130207,5.45696821063757e-12,3.28271667582314e-05
"9445",-7173.16938540083,-7173.16938540082,-7173.1694180873,6.3664629124105e-12,3.26859414091496e-05
"9446",-7177.27367964314,-7177.27367964313,-7177.27371218798,1.09139364212751e-11,3.25443095092748e-05
"9447",-7181.38054532715,-7181.38054532714,-7181.3805777297,6.3664629124105e-12,3.24020300500605e-05
"9448",-7185.48998659342,-7185.4899865934,-7185.49001885328,1.36424205265939e-11,3.22593431301144e-05
"9449",-7189.60200759734,-7189.60200759734,-7189.60203971405,6.3664629124105e-12,3.21161941813086e-05
"9450",-7193.71661250921,-7193.7166125092,-7193.71664448242,5.45696821063757e-12,3.19727014340687e-05
"9451",-7197.83380551427,-7197.83380551427,-7197.83383734343,9.09494701772928e-12,3.18286493447006e-05
"9452",-7201.95359081286,-7201.95359081285,-7201.9536224974,8.18545231595635e-12,3.16840370037097e-05
"9453",-7206.07597262041,-7206.07597262041,-7206.07600415987,9.09494701772928e-12,3.15389608140926e-05
"9454",-7210.20095516762,-7210.20095516761,-7210.20098656159,7.27595761418343e-12,3.13934808005012e-05
"9455",-7214.32854270044,-7214.32854270043,-7214.3285739484,1.00044417195022e-11,3.1247469637341e-05
"9456",-7218.45873948026,-7218.45873948025,-7218.45877058156,4.54747350886464e-12,3.11008181885786e-05
"9457",-7222.59154978389,-7222.59154978388,-7222.59158073822,3.63797880709171e-12,3.09538574996271e-05
"9458",-7226.72697790373,-7226.72697790373,-7226.72700871043,9.09494701772928e-13,3.08062237838191e-05
"9459",-7230.8650281478,-7230.8650281478,-7230.86505880637,1.81898940354586e-12,3.06580943867374e-05
"9460",-7235.00570483987,-7235.00570483986,-7235.00573535017,8.18545231595635e-12,3.0509834004433e-05
"9461",-7239.14901231949,-7239.14901231948,-7239.14904268056,1.00044417195022e-11,3.03606095650721e-05
"9462",-7243.29495494213,-7243.29495494212,-7243.29498515346,9.09494701772928e-12,3.02108748924113e-05
"9463",-7247.44353707924,-7247.44353707923,-7247.44356714046,7.27595761418343e-12,3.00607664061037e-05
"9464",-7251.59476311836,-7251.59476311835,-7251.59479302902,8.18545231595635e-12,2.99102149866615e-05
"9465",-7255.74863746316,-7255.74863746315,-7255.74866722261,6.3664629124105e-12,2.9759009637309e-05
"9466",-7259.90516453361,-7259.9051645336,-7259.90519414146,1.09139364212751e-11,2.96074095560428e-05
"9467",-7264.06434876599,-7264.06434876598,-7264.06437822159,1.18234311230481e-11,2.94551691865097e-05
"9468",-7268.22619461303,-7268.22619461303,-7268.22622391575,8.18545231595635e-12,2.93022876186599e-05
"9469",-7272.39070654399,-7272.39070654398,-7272.39073569364,9.09494701772928e-12,2.91492177676433e-05
"9470",-7276.55788904474,-7276.55788904473,-7276.55791804036,1.36424205265939e-11,2.8995201136639e-05
"9471",-7280.72774661787,-7280.72774661785,-7280.72777545918,1.90993887372315e-11,2.88408961803821e-05
"9472",-7284.90028378277,-7284.90028378276,-7284.90031246913,1.63709046319127e-11,2.86859418396901e-05
"9473",-7289.07550507575,-7289.07550507574,-7289.07553360661,1.81898940354586e-11,2.85304508884643e-05
"9474",-7293.2534150501,-7293.25341505009,-7293.25344342492,9.09494701772928e-12,2.83744215074933e-05
"9475",-7297.43401827619,-7297.43401827618,-7297.43404649453,1.63709046319127e-11,2.82179364582413e-05
"9476",-7301.61731934162,-7301.61731934161,-7301.61734740274,1.45519152283669e-11,2.80607228996255e-05
"9477",-7305.80332285124,-7305.80332285122,-7305.80335075454,1.36424205265939e-11,2.7902914523259e-05
"9478",-7309.9920334273,-7309.99203342728,-7309.99206117244,1.63709046319127e-11,2.77447550669496e-05
"9479",-7314.18345570953,-7314.18345570951,-7314.18348329566,1.63709046319127e-11,2.75857561450321e-05
"9480",-7318.37759435524,-7318.37759435522,-7318.377621782,2.00088834390044e-11,2.74263752205739e-05
"9481",-7322.57445403945,-7322.57445403943,-7322.57448130634,1.45519152283669e-11,2.72665222558199e-05
"9482",-7326.77403945492,-7326.77403945491,-7326.77406656118,1.45519152283669e-11,2.71058962160176e-05
"9483",-7330.97635531234,-7330.97635531232,-7330.97638225727,1.63709046319127e-11,2.69445716772898e-05
"9484",-7335.18140634035,-7335.18140634033,-7335.18143312359,1.90993887372315e-11,2.67828751391308e-05
"9485",-7339.38919728573,-7339.38919728571,-7339.38922390658,1.36424205265939e-11,2.66204982909413e-05
"9486",-7343.59973291341,-7343.5997329134,-7343.59975937135,1.63709046319127e-11,2.64575875571493e-05
"9487",-7347.81301800667,-7347.81301800665,-7347.81304430108,1.81898940354586e-11,2.6294064722876e-05
"9488",-7352.02905736715,-7352.02905736714,-7352.02908349741,1.2732925824821e-11,2.61299234217693e-05
"9489",-7356.24785581504,-7356.24785581502,-7356.24788178044,1.63709046319127e-11,2.59650599735428e-05
"9490",-7360.46941818914,-7360.46941818912,-7360.46944398931,2.00088834390044e-11,2.5799832709672e-05
"9491",-7364.69374934699,-7364.69374934697,-7364.69377498113,2.00088834390044e-11,2.56338078121754e-05
"9492",-7368.92085416497,-7368.92085416495,-7368.92087963259,1.63709046319127e-11,2.54672972291869e-05
"9493",-7373.15073753839,-7373.15073753838,-7373.15076283868,1.00044417195022e-11,2.52999671845888e-05
"9494",-7377.38340438165,-7377.38340438164,-7377.38342951411,9.09494701772928e-12,2.51321423592188e-05
"9495",-7381.61885962831,-7381.6188596283,-7381.61888459227,1.36424205265939e-11,2.49636463154346e-05
"9496",-7385.85710823122,-7385.8571082312,-7385.85713302618,2.09183781407773e-11,2.47946473050931e-05
"9497",-7390.09815516263,-7390.09815516261,-7390.09817978766,1.81898940354586e-11,2.46247215138773e-05
"9498",-7394.3420054143,-7394.34200541429,-7394.34202986879,1.2732925824821e-11,2.44541881663229e-05
"9499",-7398.58866399763,-7398.58866399762,-7398.58868828124,1.2732925824821e-11,2.42833146467669e-05
"9500",-7402.83813594376,-7402.83813594375,-7402.83816005569,9.09494701772928e-12,2.41116398526087e-05
"9501",-7407.09042630369,-7407.09042630368,-7407.09045024332,1.00044417195022e-11,2.39393365831786e-05
"9502",-7411.34554014842,-7411.34554014842,-7411.34556391493,4.54747350886464e-12,2.37662247624115e-05
"9503",-7415.60348256903,-7415.60348256902,-7415.60350616185,9.09494701772928e-12,2.35925463099029e-05
"9504",-7419.86425867682,-7419.86425867681,-7419.86428209531,1.2732925824821e-11,2.34182093684643e-05
"9505",-7424.12787360346,-7424.12787360346,-7424.12789684699,4.54747350886464e-12,2.32432512261571e-05
"9506",-7428.39433250106,-7428.39433250105,-7428.39435556874,1.2732925824821e-11,2.30674135922593e-05
"9507",-7432.66364054233,-7432.66364054231,-7432.66366343382,1.45519152283669e-11,2.28912330556552e-05
"9508",-7436.93580292067,-7436.93580292067,-7436.93582563515,3.63797880709171e-12,2.27142230477817e-05
"9509",-7441.21082485035,-7441.21082485033,-7441.21084738704,1.45519152283669e-11,2.25364372270498e-05
"9510",-7445.48871156657,-7445.48871156656,-7445.48873392485,1.2732925824821e-11,2.23580365700249e-05
"9511",-7449.76946832564,-7449.76946832563,-7449.76949050467,1.54614099301398e-11,2.21787873414536e-05
"9512",-7454.05310040509,-7454.05310040508,-7454.05312240442,1.00044417195022e-11,2.19990888001842e-05
"9513",-7458.33961310378,-7458.33961310376,-7458.33963492248,1.36424205265939e-11,2.18184689286804e-05
"9514",-7462.62901174205,-7462.62901174204,-7462.62903337965,1.09139364212751e-11,2.16373660932856e-05
"9515",-7466.92130166187,-7466.92130166186,-7466.92132311746,1.00044417195022e-11,2.14553601162182e-05
"9516",-7471.21648822693,-7471.21648822692,-7471.21650949992,1.00044417195022e-11,2.12727638565502e-05
"9517",-7475.51457682278,-7475.51457682277,-7475.51459791227,8.18545231595635e-12,2.10892608164537e-05
"9518",-7479.81557285702,-7479.81557285701,-7479.81559376228,1.2732925824821e-11,2.09050447136372e-05
"9519",-7484.11948175936,-7484.11948175935,-7484.11950247989,1.09139364212751e-11,2.07203183610893e-05
"9520",-7488.42630898179,-7488.42630898178,-7488.42632951653,1.54614099301398e-11,2.05345242494381e-05
"9521",-7492.73605999875,-7492.73605999873,-7492.73608034738,1.36424205265939e-11,2.03484272477406e-05
"9522",-7497.04874030719,-7497.04874030718,-7497.0487604685,8.18545231595635e-12,2.01611096941612e-05
"9523",-7501.3643554268,-7501.36435542679,-7501.36437540027,1.00044417195022e-11,1.99732646090078e-05
"9524",-7505.6829109001,-7505.68291090009,-7505.68293068492,1.00044417195022e-11,1.97846255154399e-05
"9525",-7510.00441229257,-7510.00441229256,-7510.004431888,1.54614099301398e-11,1.95952333394978e-05
"9526",-7514.32886519283,-7514.32886519282,-7514.32888459805,1.81898940354586e-11,1.94050271457025e-05
"9527",-7518.65627521277,-7518.65627521277,-7518.65629442712,7.27595761418343e-12,1.92141615447117e-05
"9528",-7522.9866479877,-7522.98664798769,-7522.98666701037,1.18234311230481e-11,1.90224919291992e-05
"9529",-7527.31998917647,-7527.31998917646,-7527.32000800671,1.45519152283669e-11,1.88300601348113e-05
"9530",-7531.65630446167,-7531.65630446166,-7531.65632309868,1.54614099301398e-11,1.86368361483336e-05
"9531",-7535.99559954974,-7535.99559954972,-7535.99561799258,1.2732925824821e-11,1.84426699052498e-05
"9532",-7540.33788017113,-7540.33788017111,-7540.33789841918,1.72803993336856e-11,1.8247889726819e-05
"9533",-7544.68315208045,-7544.68315208043,-7544.68317013279,1.63709046319127e-11,1.80521809332035e-05
"9534",-7549.03142105665,-7549.03142105664,-7549.03143891257,8.18545231595635e-12,1.78557627079634e-05
"9535",-7553.38269290312,-7553.38269290312,-7553.38271056171,7.27595761418343e-12,1.76584313276162e-05
"9536",-7557.73697344792,-7557.73697344791,-7557.73699090814,6.3664629124105e-12,1.74600703782835e-05
"9537",-7562.09426854386,-7562.09426854386,-7562.09428580525,3.63797880709171e-12,1.72612346416301e-05
"9538",-7566.45458406872,-7566.45458406872,-7566.45460113037,1.81898940354586e-12,1.70614975715244e-05
"9539",-7570.81792592538,-7570.81792592537,-7570.81794278622,8.18545231595635e-12,1.68606936422622e-05
"9540",-7575.18430004197,-7575.18430004197,-7575.18431670141,4.54747350886464e-12,1.66592939635501e-05
"9541",-7579.55371237209,-7579.55371237208,-7579.55372882927,7.27595761418343e-12,1.64570520659879e-05
"9542",-7583.92616889489,-7583.92616889489,-7583.92618514882,7.27595761418343e-12,1.62537915100458e-05
"9543",-7588.30167561533,-7588.30167561532,-7588.30169166522,1.09139364212751e-11,1.60497587642361e-05
"9544",-7592.68023856426,-7592.68023856426,-7592.68025440934,9.09494701772928e-13,1.58449565563767e-05
"9545",-7597.06186379864,-7597.06186379864,-7597.06187943773,9.09494701772928e-12,1.56389592492756e-05
"9546",-7601.44655740172,-7601.44655740171,-7601.44657283444,9.09494701772928e-12,1.54326081117651e-05
"9547",-7605.83432548314,-7605.83432548313,-7605.83434070811,7.27595761418343e-12,1.52248536027244e-05
"9548",-7610.2251741792,-7610.2251741792,-7610.22518919586,1.81898940354586e-12,1.50165488145282e-05
"9549",-7614.61910965298,-7614.61910965297,-7614.61912446022,1.00044417195022e-11,1.48071335063227e-05
"9550",-7619.0161380945,-7619.01613809449,-7619.01615269157,3.63797880709171e-12,1.45969705604987e-05
"9551",-7623.41626572094,-7623.41626572093,-7623.41628010672,1.81898940354586e-12,1.43856807227616e-05
"9552",-7627.8194987768,-7627.81949877679,-7627.81951295061,1.18234311230481e-11,1.41737041816636e-05
"9553",-7632.22584353409,-7632.22584353409,-7632.22585749484,1.81898940354586e-12,1.39606507688628e-05
"9554",-7636.6353062925,-7636.63530629248,-7636.63532003934,1.09139364212751e-11,1.37467496733601e-05
"9555",-7641.04789337957,-7641.04789337956,-7641.04790691161,1.09139364212751e-11,1.35319526919364e-05
"9556",-7645.46361115093,-7645.46361115092,-7645.46362446703,1.18234311230481e-11,1.33160142636868e-05
"9557",-7649.88246599043,-7649.88246599043,-7649.88247908968,0,1.30991617585119e-05
"9558",-7654.30446431036,-7654.30446431035,-7654.30447719195,2.72848410531878e-12,1.28815134088356e-05
"9559",-7658.72961255163,-7658.72961255162,-7658.7296252145,8.18545231595635e-12,1.2662790002671e-05
"9560",-7663.15791718396,-7663.15791718396,-7663.15792962718,6.3664629124105e-12,1.24431452418472e-05
"9561",-7667.58938470611,-7667.5893847061,-7667.58939692883,6.3664629124105e-12,1.22226436993778e-05
"9562",-7672.02402164601,-7672.02402164599,-7672.0240336469,1.18234311230481e-11,1.20008251757175e-05
"9563",-7676.461834561,-7676.461834561,-7676.4618463394,9.09494701772928e-13,1.1778323580458e-05
"9564",-7680.90283003805,-7680.90283003805,-7680.90284159287,9.09494701772928e-12,1.15547532916205e-05
"9565",-7685.34701469392,-7685.34701469392,-7685.34702602416,1.81898940354586e-12,1.13301716062608e-05
"9566",-7689.79439517537,-7689.79439517537,-7689.79440627989,5.45696821063757e-12,1.110445392416e-05
"9567",-7694.24497815939,-7694.24497815938,-7694.24498903735,7.27595761418343e-12,1.08779003745729e-05
"9568",-7698.69877035338,-7698.69877035338,-7698.69878100353,3.63797880709171e-12,1.06500880463489e-05
"9569",-7703.15577849538,-7703.15577849538,-7703.15578891691,3.63797880709171e-12,1.04214716813988e-05
"9570",-7707.61600935427,-7707.61600935426,-7707.61601954588,4.54747350886464e-12,1.01915574284295e-05
"9571",-7712.07946972997,-7712.07946972997,-7712.079479691,1.81898940354586e-12,9.96098738337281e-06
"9572",-7716.54616645369,-7716.54616645368,-7716.54617618266,7.27595761418343e-12,9.72891845252288e-06
"9573",-7721.01610638812,-7721.01610638811,-7721.01611588428,5.45696821063757e-12,9.49611824108132e-06
"9574",-7725.48929642764,-7725.48929642764,-7725.48930568975,9.09494701772928e-13,9.26206561269183e-06
"9575",-7729.96574349858,-7729.96574349857,-7729.96575252556,5.45696821063757e-12,9.02694064508491e-06
"9576",-7734.4454545594,-7734.44545455939,-7734.44546335028,1.00044417195022e-11,8.7908451997798e-06
"9577",-7738.92843660095,-7738.92843660094,-7738.92844515453,8.18545231595635e-12,8.55354371920303e-06
"9578",-7743.41469664666,-7743.41469664665,-7743.41470496201,2.72848410531878e-12,8.31531814327047e-06
"9579",-7747.90424175281,-7747.9042417528,-7747.90424982835,5.45696821063757e-12,8.07551182158139e-06
"9580",-7752.39707900873,-7752.39707900872,-7752.39708684383,1.36424205265939e-11,7.83506971058223e-06
"9581",-7756.89321553705,-7756.89321553705,-7756.8932231305,5.45696821063757e-12,7.59341337552843e-06
"9582",-7761.39265849394,-7761.39265849394,-7761.39266584438,9.09494701772928e-13,7.35040730193148e-06
"9583",-7765.89541506933,-7765.89541506931,-7765.89542217565,1.45519152283669e-11,7.10630068845308e-06
"9584",-7770.40149248714,-7770.40149248714,-7770.40149934828,3.63797880709171e-12,6.8611190000567e-06
"9585",-7774.91089800559,-7774.91089800559,-7774.91090462027,1.81898940354586e-12,6.61465578200016e-06
"9586",-7779.42363891735,-7779.42363891734,-7779.4236452846,9.09494701772928e-12,6.36723572089437e-06
"9587",-7783.93972254986,-7783.93972254986,-7783.93972866843,0,6.11854777066156e-06
"9588",-7788.45915626555,-7788.45915626555,-7788.45916213421,1.81898940354586e-12,5.86864013329969e-06
"9589",-7792.98194746209,-7792.98194746209,-7792.98195307972,1.81898940354586e-12,5.61761648987247e-06
"9590",-7797.50810357266,-7797.50810357266,-7797.50810893783,5.45696821063757e-12,5.36514942295341e-06
"9591",-7802.0376320662,-7802.03763206621,-7802.03763717788,4.54747350886464e-12,5.11166912042782e-06
"9592",-7806.57054044765,-7806.57054044765,-7806.57054530455,0,4.85687999718376e-06
"9593",-7811.10683625825,-7811.10683625824,-7811.10684085915,1.00044417195022e-11,4.60088573406292e-06
"9594",-7815.64652707576,-7815.64652707576,-7815.64653141944,9.09494701772928e-13,4.34367086876719e-06
"9595",-7820.18962051477,-7820.18962051477,-7820.18962460002,1.81898940354586e-12,4.08523540051942e-06
"9596",-7824.73612422695,-7824.73612422694,-7824.73612805228,7.27595761418343e-12,3.82532921805456e-06
"9597",-7829.28604590131,-7829.28604590131,-7829.28604946566,1.81898940354586e-12,3.56435067760952e-06
"9598",-7833.83939326449,-7833.83939326449,-7833.83939656637,4.54747350886464e-12,3.30187322683528e-06
"9599",-7838.39617408105,-7838.39617408105,-7838.3961771194,0,3.03833614900828e-06
"9600",-7842.95639615374,-7842.95639615374,-7842.95639892715,9.09494701772928e-13,2.77341111665219e-06
"9601",-7847.52006732374,-7847.52006732374,-7847.52006983075,1.81898940354586e-12,2.50700536041926e-06
"9602",-7852.08719547102,-7852.08719547102,-7852.08719771053,3.63797880709171e-12,2.23950541367035e-06
"9603",-7856.65778851459,-7856.65778851459,-7856.65779048496,0,1.9703601226162e-06
"9604",-7861.2318544128,-7861.2318544128,-7861.23185611301,0,1.70021067857906e-06
"9605",-7865.8094011636,-7865.8094011636,-7865.80940259208,9.09494701772928e-13,1.42847864315065e-06
"9606",-7870.39043680491,-7870.39043680491,-7870.39043796034,2.72848410531878e-12,1.15542594913975e-06
"9607",-7874.97496941485,-7874.97496941486,-7874.97497029612,5.45696821063757e-12,8.81264507368584e-07
"9608",-7879.5630071121,-7879.5630071121,-7879.5630077176,4.54747350886464e-12,6.05505009354523e-07
"9609",-7884.15455805614,-7884.15455805614,-7884.1545583844,2.72848410531878e-12,3.28257502402174e-07
"9610",-7888.74963044764,-7888.74963044764,-7888.74963049728,2.72848410531878e-12,4.96484050538371e-08
"9611",-7893.3482325287,-7893.3482325287,-7893.34823229827,0,2.30426875802436e-07
"9612",-7897.95037258323,-7897.95037258323,-7897.95037207122,7.27595761418343e-12,5.12003811348194e-07
"9613",-7902.55605893721,-7902.55605893721,-7902.55605814259,1.81898940354586e-12,7.94624017697032e-07
"9614",-7907.16529995906,-7907.16529995907,-7907.16529887981,5.45696821063757e-12,1.07924701331363e-06
"9615",-7911.77810405994,-7911.77810405993,-7911.77810269485,7.27595761418343e-12,1.36508335746299e-06
"9616",-7916.39447969408,-7916.39447969407,-7916.39447804172,7.27595761418343e-12,1.65236497284837e-06
"9617",-7921.01443535913,-7921.01443535913,-7921.01443341797,4.54747350886464e-12,1.94116371088349e-06
"9618",-7925.63797959649,-7925.63797959648,-7925.6379773649,4.54747350886464e-12,2.23159416945506e-06
"9619",-7930.26512099162,-7930.26512099162,-7930.26511846824,9.09494701772928e-13,2.5233789533452e-06
"9620",-7934.89586817444,-7934.89586817443,-7934.89586535764,3.63797880709171e-12,2.81680091762659e-06
"9621",-7939.53022981961,-7939.5302298196,-7939.53022670789,1.36424205265939e-11,3.11172272926541e-06
"9622",-7944.16821464695,-7944.16821464694,-7944.16821123861,7.27595761418343e-12,3.40834356982178e-06
"9623",-7948.80983142174,-7948.80983142173,-7948.80982771526,1.36424205265939e-11,3.7064851790003e-06
"9624",-7953.4550889551,-7953.4550889551,-7953.45508494904,5.45696821063757e-12,4.00607661754648e-06
"9625",-7958.10399610436,-7958.10399610436,-7958.10399179695,5.45696821063757e-12,4.30742438783938e-06
"9626",-7962.7565617734,-7962.7565617734,-7962.75655716327,7.27595761418343e-12,4.6101474109328e-06
"9627",-7967.41279491304,-7967.41279491302,-7967.4127899982,1.54614099301398e-11,4.91485232467781e-06
"9628",-7972.0727045214,-7972.0727045214,-7972.07269930062,8.18545231595635e-12,5.22079879794468e-06
"9629",-7976.7362996443,-7976.73629964429,-7976.73629411561,1.18234311230481e-11,5.52870897463364e-06
"9630",-7981.40358937562,-7981.4035893756,-7981.40358353734,1.45519152283669e-11,5.83829181666218e-06
"9631",-7986.07458285767,-7986.07458285765,-7986.07457670826,1.81898940354586e-11,6.14942818111253e-06
"9632",-7990.74928928162,-7990.74928928161,-7990.74928281961,1.45519152283669e-11,6.46203712362237e-06
"9633",-7995.42771788789,-7995.42771788787,-7995.42771111129,1.63709046319127e-11,6.77662432835291e-06
"9634",-8000.10987796649,-8000.10987796647,-8000.10987087347,2.00088834390044e-11,7.09304700530211e-06
"9635",-8004.79577885749,-8004.79577885748,-8004.79577144655,1.36424205265939e-11,7.41096955048093e-06
"9636",-8009.48542995141,-8009.48542995139,-8009.48542222083,1.54614099301398e-11,7.73060296932471e-06
"9637",-8014.17884068959,-8014.17884068957,-8014.17883263714,2.18278728425503e-11,8.05247750323979e-06
"9638",-8018.87602056466,-8018.87602056465,-8018.87601218915,1.36424205265939e-11,8.37554176991162e-06
"9639",-8023.57697912093,-8023.57697912092,-8023.57697042011,1.72803993336856e-11,8.70085988835534e-06
"9640",-8028.28172595482,-8028.28172595481,-8028.281716927,1.09139364212751e-11,9.02786160272839e-06
"9641",-8032.9902707153,-8032.99027071528,-8032.99026135879,1.81898940354586e-11,9.35655237133126e-06
"9642",-8037.70262310429,-8037.70262310427,-8037.70261341716,1.81898940354586e-11,9.68717867144697e-06
"9643",-8042.41879287715,-8042.41879287714,-8042.41878285753,1.36424205265939e-11,1.00196668351149e-05
"9644",-8047.13878984308,-8047.13878984307,-8047.13877948922,1.54614099301398e-11,1.03539149998166e-05
"9645",-8051.8626238656,-8051.86262386559,-8051.86261317528,7.27595761418343e-12,1.06903779195644e-05
"9646",-8056.59030486296,-8056.59030486296,-8056.59029383453,7.27595761418343e-12,1.10284980701092e-05
"9647",-8061.32184280867,-8061.32184280866,-8061.32183144009,1.45519152283669e-11,1.13686456217899e-05
"9648",-8066.05724773189,-8066.05724773188,-8066.05723602118,1.00044417195022e-11,1.17107814678885e-05
"9649",-8070.79652971793,-8070.79652971792,-8070.79651766326,1.54614099301398e-11,1.20547482658218e-05
"9650",-8075.53969890875,-8075.53969890874,-8075.53968650797,1.09139364212751e-11,1.24008543402887e-05
"9651",-8080.28676550338,-8080.28676550337,-8080.28675275464,7.27595761418343e-12,1.27488232033457e-05
"9652",-8085.03773975846,-8085.03773975846,-8085.03772665967,5.45696821063757e-12,1.30988804145638e-05
"9653",-8089.79263198873,-8089.79263198872,-8089.79261853793,7.27595761418343e-12,1.3450888640687e-05
"9654",-8094.55145256745,-8094.55145256744,-8094.55143876232,1.18234311230481e-11,1.38052280580503e-05
"9655",-8099.31421192701,-8099.31421192701,-8099.31419776576,2.72848410531878e-12,1.41613547832709e-05
"9656",-8104.08092055937,-8104.08092055936,-8104.0809060397,7.27595761418343e-12,1.45197754142234e-05
"9657",-8108.85158901657,-8108.85158901657,-8108.85157413663,6.3664629124105e-12,1.48800533894544e-05
"9658",-8113.6262279113,-8113.62622791129,-8113.6262126687,2.72848410531878e-12,1.52427162258828e-05
"9659",-8118.40484791736,-8118.40484791735,-8118.40483230995,1.09139364212751e-11,1.56075374584397e-05
"9660",-8123.18745977026,-8123.18745977025,-8123.18744379613,5.45696821063757e-12,1.59742560603693e-05
"9661",-8127.9740742677,-8127.97407426769,-8127.97405792433,1.45519152283669e-11,1.63435059619133e-05
"9662",-8132.76470227015,-8132.76470227014,-8132.76468555564,9.09494701772928e-12,1.67146486900194e-05
"9663",-8137.55935470137,-8137.55935470136,-8137.5593376134,5.45696821063757e-12,1.7088118992481e-05
"9664",-8142.35804254901,-8142.35804254899,-8142.35802508529,1.09139364212751e-11,1.74638650298764e-05
"9665",-8147.16077686512,-8147.16077686511,-8147.16075902336,1.00044417195022e-11,1.78419131806606e-05
"9666",-8151.96756876677,-8151.96756876676,-8151.96755054443,4.54747350886464e-12,1.82224990106228e-05
"9667",-8156.77842943659,-8156.77842943658,-8156.77841083145,1.36424205265939e-11,1.86053169271005e-05
"9668",-8161.59337012339,-8161.59337012338,-8161.59335113337,1.00044417195022e-11,1.89901968539186e-05
"9669",-8166.41240214269,-8166.41240214267,-8166.41238276542,1.63709046319127e-11,1.93774489367637e-05
"9670",-8171.23553687738,-8171.23553687737,-8171.23551711029,1.09139364212751e-11,1.97672869142185e-05
"9671",-8176.06278577832,-8176.06278577831,-8176.06276561895,1.45519152283669e-11,2.0159569814826e-05
"9672",-8180.8941603649,-8180.89416036489,-8180.89413981096,1.2732925824821e-11,2.05541512094953e-05
"9673",-8185.7296722257,-8185.72967222569,-8185.72965127445,7.27595761418343e-12,2.09514722153692e-05
"9674",-8190.56933301912,-8190.56933301911,-8190.56931166842,8.18545231595635e-12,2.1350921642016e-05
"9675",-8195.413154474,-8195.41315447399,-8195.41313272125,1.09139364212751e-11,2.17529833539398e-05
"9676",-8200.26114839027,-8200.26114839025,-8200.26112623291,1.81898940354586e-11,2.21576064212137e-05
"9677",-8205.11332663958,-8205.11332663956,-8205.11330407538,1.81898940354586e-11,2.25644597837693e-05
"9678",-8209.96970116599,-8209.96970116598,-8209.96967819186,1.2732925824821e-11,2.29743965693974e-05
"9679",-8214.83028398664,-8214.83028398661,-8214.83026060004,2.5465851649642e-11,2.33868692538497e-05
"9680",-8219.69508719235,-8219.69508719233,-8219.69506339099,2.18278728425503e-11,2.38016431846066e-05
"9681",-8224.5641229484,-8224.56412294838,-8224.56409872938,2.72848410531878e-11,2.42193168269456e-05
"9682",-8229.43740349518,-8229.43740349516,-8229.43737885593,2.00088834390044e-11,2.46395482057515e-05
"9683",-8234.31494114886,-8234.31494114885,-8234.31491608637,1.45519152283669e-11,2.50628048161783e-05
"9684",-8239.19674830216,-8239.19674830214,-8239.19672281397,2.36468622460961e-11,2.54885191233178e-05
"9685",-8244.08283742502,-8244.082837425,-8244.0828115086,2.00088834390044e-11,2.59167529770288e-05
"9686",-8248.97322106534,-8248.97322106532,-8248.97319471737,2.00088834390044e-11,2.63483176716761e-05
"9687",-8253.86791184971,-8253.86791184969,-8253.86788506765,1.81898940354586e-11,2.67824164725816e-05
"9688",-8258.76692248417,-8258.76692248415,-8258.76689526511,2.72848410531878e-11,2.72194295622974e-05
"9689",-8263.67026575497,-8263.67026575494,-8263.67023809586,2.36468622460961e-11,2.765948791561e-05
"9690",-8268.57795452928,-8268.57795452926,-8268.57792642766,2.36468622460961e-11,2.81020221764017e-05
"9691",-8273.49000175606,-8273.49000175603,-8273.48997320871,2.36468622460961e-11,2.85477581458693e-05
"9692",-8278.40642046672,-8278.4064204667,-8278.40639147073,1.81898940354586e-11,2.89964102386797e-05
"9693",-8283.32722377604,-8283.32722377602,-8283.32719432821,2.00088834390044e-11,2.94482604104029e-05
"9694",-8288.25242488288,-8288.25242488285,-8288.25239498063,2.36468622460961e-11,2.99026956471771e-05
"9695",-8293.18203707103,-8293.18203707101,-8293.18200671106,2.36468622460961e-11,3.03604326568063e-05
"9696",-8298.11607371005,-8298.11607371003,-8298.11604288891,2.18278728425503e-11,3.08216169668807e-05
"9697",-8303.05454825607,-8303.05454825605,-8303.05451697112,2.36468622460961e-11,3.12854409258989e-05
"9698",-8307.99747425267,-8307.99747425265,-8307.99744250084,2.36468622460961e-11,3.17523356516691e-05
"9699",-8312.94486533172,-8312.9448653317,-8312.94483310937,1.63709046319127e-11,3.22228723295126e-05
"9700",-8317.89673521423,-8317.89673521422,-8317.89670251854,1.2732925824821e-11,3.26962287544585e-05
"9701",-8322.85309771129,-8322.85309771127,-8322.85306453851,1.45519152283669e-11,3.31733253697841e-05
"9702",-8327.81396672488,-8327.81396672485,-8327.81393307203,2.5465851649642e-11,3.36534200082728e-05
"9703",-8332.77935624884,-8332.77935624883,-8332.77932211246,1.2732925824821e-11,3.41369601606356e-05
"9704",-8337.74928036977,-8337.74928036975,-8337.74924574684,1.2732925824821e-11,3.46235292689734e-05
"9705",-8342.72375326792,-8342.7237532679,-8342.72371815463,1.63709046319127e-11,3.51139058927252e-05
"9706",-8347.7027892182,-8347.70278921818,-8347.70275361149,1.63709046319127e-11,3.56073478628982e-05
"9707",-8352.68640259106,-8352.68640259105,-8352.68636648723,1.2732925824821e-11,3.6104486396793e-05
"9708",-8357.67460785351,-8357.67460785349,-8357.67457124895,1.81898940354586e-11,3.66052305467157e-05
"9709",-8362.66741957006,-8362.66741957005,-8362.66738246126,1.2732925824821e-11,3.71094911841841e-05
"9710",-8367.66485240375,-8367.66485240374,-8367.66481478712,9.09494701772928e-12,3.76173356200216e-05
"9711",-8372.66692111711,-8372.6669211171,-8372.666882989,9.09494701772928e-12,3.81288402597768e-05
"9712",-8377.67364057325,-8377.67364057324,-8377.67360193022,7.27595761418343e-12,3.86437759078984e-05
"9713",-8382.68502573679,-8382.68502573679,-8382.684986575,7.27595761418343e-12,3.91625554962971e-05
"9714",-8387.70109167502,-8387.70109167501,-8387.70105199068,1.2732925824821e-11,3.96851299162559e-05
"9715",-8392.72185355887,-8392.72185355886,-8392.72181334824,1.81898940354586e-12,4.02114318684976e-05
"9716",-8397.74732666404,-8397.74732666404,-8397.74728592318,5.45696821063757e-12,4.07416960179763e-05
"9717",-8402.7775263721,-8402.7775263721,-8402.77748509706,3.63797880709171e-12,4.12758914469791e-05
"9718",-8407.81246817154,-8407.81246817155,-8407.8124263587,7.27595761418343e-12,4.18137161968257e-05
"9719",-8412.85216765895,-8412.85216765895,-8412.85212530411,0,4.23557378224082e-05
"9720",-8417.89664054012,-8417.89664054011,-8417.8965976393,5.45696821063757e-12,4.29017380421115e-05
"9721",-8422.94590263121,-8422.94590263121,-8422.94585918026,5.45696821063757e-12,4.34518969505415e-05
"9722",-8427.99996985995,-8427.99996985994,-8427.99992585494,1.81898940354586e-12,4.40059762560896e-05
"9723",-8433.05885826676,-8433.05885826676,-8433.05881370338,0,4.45643797990503e-05
"9724",-8438.12258400603,-8438.12258400603,-8438.12253888026,5.45696821063757e-12,4.5126791068606e-05
"9725",-8443.19116334728,-8443.19116334728,-8443.19111765455,0,4.56937703452454e-05
"9726",-8448.26461267642,-8448.26461267643,-8448.26456641265,3.63797880709171e-12,4.62648464971682e-05
"9727",-8453.34294849704,-8453.34294849704,-8453.3429016577,1.81898940354586e-12,4.68404415563395e-05
"9728",-8458.42618743164,-8458.42618743164,-8458.42614001265,3.63797880709171e-12,4.74201153146669e-05
"9729",-8463.51434622294,-8463.51434622293,-8463.51429821967,1.81898940354586e-12,4.80044207780139e-05
"9730",-8468.60744173518,-8468.60744173518,-8468.60739314329,3.63797880709171e-12,4.85930759979158e-05
"9731",-8473.7054909555,-8473.70549095551,-8473.70544176986,9.09494701772928e-12,4.91868486331981e-05
"9732",-8478.80851099523,-8478.80851099524,-8478.80846121162,1.45519152283669e-11,4.97848491629593e-05
"9733",-8483.9165190913,-8483.91651909131,-8483.91646870503,9.09494701772928e-12,5.03875360029493e-05
"9734",-8489.02953260762,-8489.02953260763,-8489.02948161411,5.45696821063757e-12,5.09948145694938e-05
"9735",-8494.1475690365,-8494.14756903651,-8494.14751743077,1.09139364212751e-11,5.16070614213771e-05
"9736",-8499.27064600005,-8499.27064600005,-8499.27059377733,7.27595761418343e-12,5.22240801064111e-05
"9737",-8504.39878125168,-8504.39878125169,-8504.39872840688,3.63797880709171e-12,5.2846194430467e-05
"9738",-8509.53199267756,-8509.53199267756,-8509.53193920577,1.81898940354586e-12,5.3473220675837e-05
"9739",-8514.67029829812,-8514.67029829813,-8514.6702441945,1.2732925824821e-11,5.41050751732275e-05
"9740",-8519.81371626956,-8519.81371626956,-8519.8136615285,1.81898940354586e-12,5.47425619694675e-05
"9741",-8524.96226488542,-8524.96226488541,-8524.96220950245,1.81898940354586e-12,5.53845041235679e-05
"9742",-8530.1159625781,-8530.11596257809,-8530.1159065478,1.45519152283669e-11,5.60318675819627e-05
"9743",-8535.27482792051,-8535.27482792051,-8535.27477123751,3.63797880709171e-12,5.66846068779103e-05
"9744",-8540.43887962767,-8540.43887962766,-8540.43882228643,5.45696821063757e-12,5.73428839210077e-05
"9745",-8545.60813655832,-8545.60813655832,-8545.60807855344,3.63797880709171e-12,5.80065677475705e-05
"9746",-8550.78261771664,-8550.78261771663,-8550.78255904283,9.09494701772928e-12,5.86755364888614e-05
"9747",-8555.96234225388,-8555.96234225388,-8555.96228290574,9.09494701772928e-12,5.93499011203313e-05
"9748",-8561.14732947014,-8561.14732947014,-8561.14726944184,0,6.00301073321319e-05
"9749",-8566.3375988161,-8566.3375988161,-8566.3375381019,1.81898940354586e-12,6.07160478092172e-05
"9750",-8571.53316989474,-8571.53316989474,-8571.53310848899,5.45696821063757e-12,6.14076388849583e-05
"9751",-8576.73406246325,-8576.73406246325,-8576.73400036039,0,6.21047877966685e-05
"9752",-8581.94029643474,-8581.94029643475,-8581.94023362812,9.09494701772928e-12,6.28085914753385e-05
"9753",-8587.15189188021,-8587.15189188021,-8587.15182836394,1.81898940354586e-12,6.35182859112238e-05
"9754",-8592.36886903035,-8592.36886903036,-8592.36880479851,1.2732925824821e-11,6.42338984033763e-05
"9755",-8597.59124827751,-8597.59124827752,-8597.5911833243,1.2732925824821e-11,6.49553143605708e-05
"9756",-8602.81905017766,-8602.81905017768,-8602.81898449617,1.2732925824821e-11,6.56836525476656e-05
"9757",-8608.05229545233,-8608.05229545235,-8608.05222903686,1.45519152283669e-11,6.64176741651534e-05
"9758",-8613.29100499066,-8613.29100499067,-8613.29093783455,1.63709046319127e-11,6.715836154636e-05
"9759",-8618.53519985141,-8618.53519985142,-8618.53513194821,9.09494701772928e-12,6.7905505507948e-05
"9760",-8623.7849012651,-8623.78490126511,-8623.78483260808,5.45696821063757e-12,6.8659384388825e-05
"9761",-8629.04013063608,-8629.04013063608,-8629.0400612186,3.63797880709171e-12,6.94198872379648e-05
"9762",-8634.30090954468,-8634.30090954468,-8634.30083935993,5.45696821063757e-12,7.01872105353107e-05
"9763",-8639.56725974943,-8639.56725974943,-8639.56718879052,1.81898940354586e-12,7.0961421604121e-05
"9764",-8644.83920318925,-8644.83920318925,-8644.83913144948,1.81898940354586e-12,7.17423349099189e-05
"9765",-8650.11676198572,-8650.11676198572,-8650.11668945764,3.63797880709171e-12,7.25307035847056e-05
"9766",-8655.39995844539,-8655.39995844539,-8655.39988512207,1.81898940354586e-12,7.33260019196713e-05
"9767",-8660.6888150621,-8660.6888150621,-8660.68874093621,5.45696821063757e-12,7.41286355958604e-05
"9768",-8665.98335451936,-8665.98335451937,-8665.98327958362,9.09494701772928e-12,7.49385536957803e-05
"9769",-8671.28359969279,-8671.2835996928,-8671.28352393966,7.27595761418343e-12,7.57559945425701e-05
"9770",-8676.58957365253,-8676.58957365254,-8676.58949707458,9.09494701772928e-12,7.65808835700987e-05
"9771",-8681.90129966579,-8681.9012996658,-8681.9012222552,5.45696821063757e-12,7.74135937191556e-05
"9772",-8687.21880119936,-8687.21880119936,-8687.21872294843,0,7.82539867547616e-05
"9773",-8692.5421019222,-8692.5421019222,-8692.54202282299,5.45696821063757e-12,7.9102337385395e-05
"9774",-8697.87122570811,-8697.87122570812,-8697.87114575267,1.2732925824821e-11,7.99586347168812e-05
"9775",-8703.20619663836,-8703.20619663837,-8703.20611581864,9.09494701772928e-12,8.08229879174505e-05
"9776",-8708.54703900446,-8708.54703900446,-8708.54695731198,1.81898940354586e-12,8.16958190481554e-05
"9777",-8713.89377731086,-8713.89377731087,-8713.89369473735,9.09494701772928e-12,8.25769171111101e-05
"9778",-8719.24643627788,-8719.24643627788,-8719.24635281483,3.63797880709171e-12,8.3466533169485e-05
"9779",-8724.6050408445,-8724.6050408445,-8724.60495648355,1.81898940354586e-12,8.43645089805278e-05
"9780",-8729.96961617129,-8729.96961617129,-8729.96953090339,5.45696821063757e-12,8.52715449375374e-05
"9781",-8735.34018764346,-8735.34018764345,-8735.34010145963,7.27595761418343e-12,8.6187537373883e-05
"9782",-8740.71678087378,-8740.71678087377,-8740.71669376546,1.09139364212751e-11,8.7112117026944e-05
"9783",-8746.09942170577,-8746.09942170577,-8746.09933366363,0,8.80460152188345e-05
"9784",-8751.48813621677,-8751.48813621676,-8751.48804723131,5.45696821063757e-12,8.89894120714718e-05
"9785",-8756.88295072117,-8756.88295072117,-8756.88286078322,1.81898940354586e-12,8.99419983557692e-05
"9786",-8762.28389177367,-8762.28389177366,-8762.28380087361,5.45696821063757e-12,9.09041943231159e-05
"9787",-8767.69098617257,-8767.69098617257,-8767.69089430099,0,9.1875794435925e-05
"9788",-8773.1042609632,-8773.1042609632,-8773.10416810975,3.63797880709171e-12,9.28577646950313e-05
"9789",-8778.52374344132,-8778.52374344131,-8778.52364959629,9.09494701772928e-12,9.38494356801378e-05
"9790",-8783.94946115662,-8783.94946115662,-8783.94936630944,1.81898940354586e-12,9.48516751599904e-05
"9791",-8789.38144191634,-8789.38144191633,-8789.38134605712,5.45696821063757e-12,9.5863813714514e-05
"9792",-8794.81971378887,-8794.81971378886,-8794.81961690685,7.27595761418343e-12,9.68867100197279e-05
"9793",-8800.26430510747,-8800.26430510746,-8800.26420719216,1.63709046319127e-11,9.79201039674749e-05
"9794",-8805.71524447407,-8805.71524447407,-8805.71514551443,1.81898940354586e-12,9.8964535883983e-05
"9795",-8811.1725607631,-8811.17256076309,-8811.17246074839,7.27595761418343e-12,0.000100019711097854
"9796",-8816.63628312541,-8816.6362831254,-8816.63618204441,1.09139364212751e-11,0.000101086102628267
"9797",-8822.1064409923,-8822.10644099228,-8822.10633883359,2.36468622460961e-11,0.000102163928812127
"9798",-8827.58306407959,-8827.58306407957,-8827.58296083127,2.00088834390044e-11,0.000103253651757118
"9799",-8833.06618239176,-8833.06618239174,-8833.06607804253,2.36468622460961e-11,0.000104354671173423
"9800",-8838.55582622624,-8838.55582622621,-8838.55572076397,2.5465851649642e-11,0.000105467829379036
"9801",-8844.05202617769,-8844.05202617767,-8844.05191959065,2.00088834390044e-11,0.000106592717098231
"9802",-8849.55481314244,-8849.55481314242,-8849.55470541803,2.18278728425503e-11,0.00010773021667565
"9803",-8855.06421832298,-8855.06421832296,-8855.06410944863,2.00088834390044e-11,0.000108880277216672
"9804",-8860.58027323255,-8860.58027323253,-8860.5801631953,1.63709046319127e-11,0.000110043302625318
"9805",-8866.10300969982,-8866.10300969981,-8866.10289848716,1.63709046319127e-11,0.00011121884906351
"9806",-8871.6324598737,-8871.63245987369,-8871.63234747203,5.45696821063757e-12,0.000112407984442342
"9807",-8877.16865622816,-8877.16865622814,-8877.16854262457,1.2732925824821e-11,0.00011361003752719
"9808",-8882.71163156723,-8882.71163156722,-8882.71151674762,1.45519152283669e-11,0.000114826203577501
"9809",-8888.26141903012,-8888.26141903012,-8888.26130298107,3.63797880709171e-12,0.000116055785891245
"9810",-8893.81805209633,-8893.81805209634,-8893.81793480342,1.81898940354586e-12,0.00011729979781383
"9811",-8899.38156459101,-8899.38156459102,-8899.38144603977,5.45696821063757e-12,0.000118558266687163
"9812",-8904.95199069029,-8904.95199069029,-8904.95187086644,1.81898940354586e-12,0.000119831028836836
"9813",-8910.52936492686,-8910.52936492685,-8910.52924381546,1.09139364212751e-11,0.000121118728318104
"9814",-8916.11372219555,-8916.11372219554,-8916.11359978142,1.2732925824821e-11,0.0001224216235165
"9815",-8921.70509775912,-8921.70509775912,-8921.70497402689,5.45696821063757e-12,0.00012373988367842
"9816",-8927.30352725411,-8927.30352725411,-8927.30340218837,5.45696821063757e-12,0.000125073561622058
"9817",-8932.90904669686,-8932.90904669684,-8932.90892028109,1.2732925824821e-11,0.000126423754398086
"9818",-8938.5216924896,-8938.52169248959,-8938.52156470814,7.27595761418343e-12,0.000127789628870056
"9819",-8944.14150142677,-8944.14150142676,-8944.14137226277,1.2732925824821e-11,0.000129172342128614
"9820",-8949.76851070137,-8949.76851070137,-8949.76838013801,1.81898940354586e-12,0.000130571883328434
"9821",-8955.40275791153,-8955.40275791152,-8955.40262593179,3.63797880709171e-12,0.000131988450836173
"9822",-8961.04428106716,-8961.04428106716,-8961.0441476536,0,0.000133422466785937
"9823",-8966.69311859685,-8966.69311859685,-8966.69298373164,1.81898940354586e-12,0.000134874296919163
"9824",-8972.34930935474,-8972.34930935474,-8972.34917301992,7.27595761418343e-12,0.000136344119598286
"9825",-8978.01289262779,-8978.01289262779,-8978.01275480469,7.27595761418343e-12,0.000137832597106424
"9826",-8983.683908143,-8983.683908143,-8983.68376881297,3.63797880709171e-12,0.00013933973680369
"9827",-8989.36239607491,-8989.3623960749,-8989.36225521848,5.45696821063757e-12,0.000140866350157864
"9828",-8995.04839705322,-8995.04839705322,-8995.04825465135,1.81898940354586e-12,0.00014241200973486
"9829",-9000.74195217065,-9000.74195217065,-9000.74180820315,1.81898940354586e-12,0.000143977859932143
"9830",-9006.44310299087,-9006.44310299087,-9006.44295743773,1.81898940354586e-12,0.000145563733472853
"9831",-9012.15189155673,-9012.15189155673,-9012.15174439675,5.45696821063757e-12,0.000147170811150454
"9832",-9017.86836039862,-9017.86836039862,-9017.86821161113,3.63797880709171e-12,0.0001487985600237
"9833",-9023.59255254306,-9023.59255254306,-9023.59240210635,7.27595761418343e-12,0.000150448022631311
"9834",-9029.32451152141,-9029.32451152141,-9029.32435941393,0,0.000152119051720412
"9835",-9035.06428137893,-9035.06428137892,-9035.06412757809,7.27595761418343e-12,0.000153812666189301
"9836",-9040.81190668393,-9040.81190668392,-9040.81175116702,1.81898940354586e-12,0.000155528995321452
"9837",-9046.5674325372,-9046.56743253719,-9046.56727528072,3.63797880709171e-12,0.000157268845172753
"9838",-9052.33090458166,-9052.33090458165,-9052.33074556238,3.63797880709171e-12,0.00015903192296185
"9839",-9058.10236901224,-9058.10236901225,-9058.10220820542,3.63797880709171e-12,0.000160819755189445
"9840",-9063.88187258603,-9063.88187258603,-9063.88170996745,3.63797880709171e-12,0.000162631807118174
"9841",-9069.66946263261,-9069.66946263261,-9069.66929817659,0,0.000164469537949463
"9842",-9075.46518706469,-9075.46518706469,-9075.46502074575,7.27595761418343e-12,0.00016633277317224
"9843",-9081.26909438908,-9081.26909438908,-9081.26892618109,0,0.000168222138767105
"9844",-9087.08123371776,-9087.08123371776,-9087.08106359373,3.63797880709171e-12,0.000170138500868111
"9845",-9092.90165477943,-9092.90165477944,-9092.90148271187,7.27595761418343e-12,0.000172082363577575
"9846",-9098.73040793119,-9098.7304079312,-9098.73023389244,5.45696821063757e-12,0.000174053898070126
"9847",-9104.56754417066,-9104.56754417065,-9104.56736813195,9.09494701772928e-12,0.000176054212469356
"9848",-9110.41311514826,-9110.41311514824,-9110.41293708047,1.63709046319127e-11,0.000178083639881921
"9849",-9116.26717317996,-9116.26717317995,-9116.2669930532,1.45519152283669e-11,0.000180142984623322
"9850",-9122.1297712603,-9122.12977126028,-9122.12958904433,1.09139364212751e-11,0.000182232568898488
"9851",-9128.0009630757,-9128.00096307568,-9128.00077873917,1.2732925824821e-11,0.000184353517239
"9852",-9133.88080301822,-9133.88080301821,-9133.88061652955,7.27595761418343e-12,0.000186506060899427
"9853",-9139.76934619964,-9139.76934619963,-9139.76915752621,1.45519152283669e-11,0.000188691238922623
"9854",-9145.66664846589,-9145.66664846589,-9145.66645757497,9.09494701772928e-12,0.000190909140670215
"9855",-9151.57276641193,-9151.57276641193,-9151.57257326891,3.63797880709171e-12,0.000193161682125353
"9856",-9157.48775739701,-9157.48775739699,-9157.48756196751,1.63709046319127e-11,0.000195448599717096
"9857",-9163.41167956029,-9163.41167956028,-9163.41148180859,9.09494701772928e-12,0.000197771254554446
"9858",-9169.34459183707,-9169.34459183707,-9169.34439172704,3.63797880709171e-12,0.000200130054421432
"9859",-9175.28655397524,-9175.28655397523,-9175.28635146966,1.2732925824821e-11,0.000202526082091703
"9860",-9181.23762655234,-9181.23762655234,-9181.23742161332,0,0.000204960020093736
"9861",-9187.19787099308,-9187.19787099308,-9187.19766358143,1.81898940354586e-12,0.000207433154996384
"9862",-9193.16734958734,-9193.16734958735,-9193.16713966362,3.63797880709171e-12,0.000209945761815655
"9863",-9199.14612550869,-9199.1461255087,-9199.14591303185,5.45696821063757e-12,0.000212499412789446
"9864",-9205.13426283342,-9205.13426283342,-9205.13404776213,0,0.000215094421165629
"9865",-9211.13182656018,-9211.13182656019,-9211.13160885107,5.45696821063757e-12,0.000217732806784277
"9866",-9217.13888263017,-9217.13888263018,-9217.13866223993,9.09494701772928e-12,0.000220414522684065
"9867",-9223.15549794789,-9223.15549794791,-9223.15527483203,1.45519152283669e-11,0.000223140755459372
"9868",-9229.1817404026,-9229.1817404026,-9229.18151451509,3.63797880709171e-12,0.00022591302831243
"9869",-9235.21767889026,-9235.21767889025,-9235.21745018391,1.2732925824821e-11,0.00022873250058697
"9870",-9241.26338333633,-9241.26338333632,-9241.26315176299,7.27595761418343e-12,0.000231600151525235
"9871",-9247.31892471911,-9247.31892471912,-9247.31869022962,7.27595761418343e-12,0.000234516985859079
"9872",-9253.38437509396,-9253.38437509396,-9253.38413763786,3.63797880709171e-12,0.000237484292169077
"9873",-9259.45980761801,-9259.459807618,-9259.4595671432,5.45696821063757e-12,0.000240503724763697
"9874",-9265.5452965759,-9265.54529657589,-9265.54505302956,3.63797880709171e-12,0.00024357599915148
"9875",-9271.64091740619,-9271.64091740619,-9271.6406707334,7.27595761418343e-12,0.000246703219090039
"9876",-9277.74674672867,-9277.74674672867,-9277.74649687378,3.63797880709171e-12,0.000249886105594399
"9877",-9283.86286237248,-9283.86286237248,-9283.86260927796,0,0.000253126553243277
"9878",-9289.98934340521,-9289.9893434052,-9289.98908701215,7.27595761418343e-12,0.000256425927187776
"9879",-9296.12627016281,-9296.1262701628,-9296.12601041119,7.27595761418343e-12,0.000259785356077291
"9880",-9302.27372428069,-9302.27372428069,-9302.2734611085,5.45696821063757e-12,0.000263206831015328
"9881",-9308.43178872566,-9308.43178872566,-9308.43152206911,1.81898940354586e-12,0.000266692106611677
"9882",-9314.60054782902,-9314.600547829,-9314.60027762254,1.2732925824821e-11,0.000270242988458458
"9883",-9320.7800873207,-9320.78008732069,-9320.77981349788,7.27595761418343e-12,0.000273860305120888
"9884",-9326.97049436467,-9326.97049436466,-9326.97021685605,7.27595761418343e-12,0.000277547130445477
"9885",-9333.17185759544,-9333.17185759544,-9333.17157633028,0,0.000281304726115206
"9886",-9339.38426715586,-9339.38426715587,-9339.3839820617,3.63797880709171e-12,0.000285134801445652
"9887",-9345.60781473626,-9345.60781473627,-9345.60752573793,1.09139364212751e-11,0.000289040093819581
"9888",-9351.8425936149,-9351.84259361491,-9351.84230063569,5.45696821063757e-12,0.000293022137975552
"9889",-9358.08869869995,-9358.08869869995,-9358.08840166127,3.63797880709171e-12,0.000297082792570125
"9890",-9364.34622657282,-9364.34622657282,-9364.34592539279,7.27595761418343e-12,0.000301225388313675
"9891",-9370.6152755332,-9370.6152755332,-9370.61497012869,3.63797880709171e-12,0.000305451150777847
"9892",-9376.89594564567,-9376.89594564568,-9376.89563593021,1.09139364212751e-11,0.000309763428993914
"9893",-9383.18833878802,-9383.18833878802,-9383.18802467352,5.45696821063757e-12,0.000314163838031067
"9894",-9389.49255870129,-9389.4925587013,-9389.49224009613,7.27595761418343e-12,0.000318655919933297
"9895",-9395.80871104187,-9395.80871104188,-9395.80838785308,1.81898940354586e-12,0.000323241026062071
"9896",-9402.13690343537,-9402.13690343538,-9402.13657556572,1.45519152283669e-11,0.000327923400970764
"9897",-9408.47724553263,-9408.47724553264,-9408.47691288286,5.45696821063757e-12,0.00033270510398653
"9898",-9414.82984906786,-9414.82984906787,-9414.82951153522,5.45696821063757e-12,0.000337589608336852
"9899",-9421.19482791909,-9421.1948279191,-9421.194485398,1.2732925824821e-11,0.000342579757762085
"9900",-9427.57229817091,-9427.57229817091,-9427.57195055261,1.81898940354586e-12,0.000347678729083478
"9901",-9433.96237817977,-9433.96237817975,-9433.96202535215,1.2732925824821e-11,0.000352889864807748
"9902",-9440.36518864179,-9440.36518864178,-9440.3648304889,9.09494701772928e-12,0.000358217037063735
"9903",-9446.78085266349,-9446.78085266349,-9446.78048906562,1.81898940354586e-12,0.000363663987087648
"9904",-9453.2094958352,-9453.20949583519,-9453.20912666918,1.81898940354586e-12,0.000369234168732913
"9905",-9459.65124630764,-9459.65124630765,-9459.65087144615,1.81898940354586e-12,0.000374931758383656
"9906",-9466.10623487164,-9466.10623487163,-9466.10585418378,5.45696821063757e-12,0.000380760321153861
"9907",-9472.57459504119,-9472.57459504118,-9472.57420839074,3.63797880709171e-12,0.000386725203770588
"9908",-9479.05646314014,-9479.05646314014,-9479.05607038691,7.27595761418343e-12,0.000392830368347363
"9909",-9485.5519783925,-9485.55197839251,-9485.55157939162,9.09494701772928e-12,0.000399080499579707
"9910",-9492.06128301676,-9492.06128301678,-9492.06087761868,2.00088834390044e-11,0.000405480262324787
"9911",-9498.58452232427,-9498.58452232428,-9498.58411037408,1.2732925824821e-11,0.000412035056799542
"9912",-9505.12184482211,-9505.12184482212,-9505.12142615963,7.27595761418343e-12,0.000418750132392676
"9913",-9511.6734023205,-9511.67340232051,-9511.67297677988,3.63797880709171e-12,0.000425631180912767
"9914",-9518.23935004516,-9518.23935004515,-9518.23891745481,3.63797880709171e-12,0.000432683930800204
"9915",-9524.81984675474,-9524.81984675474,-9524.8194069368,3.63797880709171e-12,0.000439914671239494
"9916",-9531.41505486392,-9531.4150548639,-9531.41460763458,2.18278728425503e-11,0.000447329356844772
"9917",-9538.02514057204,-9538.02514057203,-9538.02468574059,1.09139364212751e-11,0.000454934899730475
"9918",-9544.65027399812,-9544.6502739981,-9544.6498113665,1.81898940354586e-11,0.000462738647266869
"9919",-9551.29062932223,-9551.2906293222,-9551.29015868554,2.18278728425503e-11,0.000470747452170794
"9920",-9557.94638493382,-9557.94638493381,-9557.94590607921,1.45519152283669e-11,0.000478969279436026
"9921",-9564.6177235874,-9564.61772358739,-9564.61723629388,1.09139364212751e-11,0.000487412274618571
"9922",-9571.30483256605,-9571.30483256606,-9571.30433660454,1.81898940354586e-12,0.000496084525455798
"9923",-9578.00790385312,-9578.00790385313,-9578.00739898563,1.63709046319127e-11,0.000504994955457416
"9924",-9584.72713431283,-9584.72713431284,-9584.72662029127,1.09139364212751e-11,0.00051415369340635
"9925",-9591.46272588028,-9591.46272588029,-9591.4622024477,3.63797880709171e-12,0.000523569600136886
"9926",-9598.21488576144,-9598.21488576143,-9598.2143526498,9.09494701772928e-12,0.000533253762821095
"9927",-9604.98382664381,-9604.98382664381,-9604.98328357451,5.45696821063757e-12,0.000543216781515365
"9928",-9611.76976691859,-9611.76976691859,-9611.76921360142,5.45696821063757e-12,0.000553470277943724
"9929",-9618.57293091493,-9618.57293091492,-9618.57236704765,1.63709046319127e-11,0.000564026282235952
"9930",-9625.39354914733,-9625.39354914731,-9625.39297441462,2.18278728425503e-11,0.000574897910037064
"9931",-9632.23185857689,-9632.23185857688,-9632.2312726502,1.09139364212751e-11,0.000586098372495236
"9932",-9639.08810288765,-9639.08810288762,-9639.08750542392,2.72848410531878e-11,0.000597642241263241
"9933",-9645.96253277887,-9645.96253277884,-9645.96192341958,2.72848410531878e-11,0.000609544988137145
"9934",-9652.85540627465,-9652.85540627464,-9652.85478464602,1.09139364212751e-11,0.000621821883990847
"9935",-9659.76698905202,-9659.76698905201,-9659.76635476238,1.45519152283669e-11,0.000634490852805092
"9936",-9666.69755478897,-9666.69755478893,-9666.69690742898,3.45607986673713e-11,0.000647569572371554
"9937",-9673.6473855339,-9673.64738553386,-9673.64672467489,3.09228198602796e-11,0.000661077423774525
"9938",-9680.61677209834,-9680.61677209834,-9680.61609729178,1.81898940354586e-12,0.000675034292059173
"9939",-9687.60601447463,-9687.60601447461,-9687.60532524956,2.36468622460961e-11,0.000689462635970584
"9940",-9694.61542228042,-9694.6154222804,-9694.61471814288,2.00088834390044e-11,0.000704385507781957
"9941",-9701.64531523277,-9701.64531523276,-9701.64459566422,9.09494701772928e-12,0.000719827498182557
"9942",-9708.69602365356,-9708.69602365356,-9708.69528810927,7.27595761418343e-12,0.000735814869402995
"9943",-9715.76788900953,-9715.76788900952,-9715.76713691634,3.63797880709171e-12,0.000752376081564865
"9944",-9722.86126448945,-9722.86126448945,-9722.86049524377,1.81898940354586e-12,0.000769541623721226
"9945",-9729.97651562212,-9729.97651562211,-9729.97572858845,7.27595761418343e-12,0.000787343455333378
"9946",-9737.11402093842,-9737.11402093841,-9737.11321544706,9.09494701772928e-12,0.000805815860389192
"9947",-9744.27417268175,-9744.27417268175,-9744.27334802459,1.81898940354586e-12,0.000824997286527962
"9948",-9751.45737757128,-9751.45737757128,-9751.45653300078,0,0.000844927250795102
"9949",-9758.6640576228,-9758.6640576228,-9758.66319234814,1.81898940354586e-12,0.000865649120034728
"9950",-9765.89465103308,-9765.89465103307,-9765.89376421762,5.45696821063757e-12,0.000887208795308458
"9951",-9773.14961313357,-9773.14961313357,-9773.14870388888,1.81898940354586e-12,0.000909658179039319
"9952",-9780.42941742079,-9780.42941742079,-9780.4284848048,7.27595761418343e-12,0.000933051012196318
"9953",-9787.73455667097,-9787.73455667095,-9787.73359968254,1.2732925824821e-11,0.00095744648367968
"9954",-9795.06554414777,-9795.06554414775,-9795.06456172101,2.18278728425503e-11,0.000982909501009432
"9955",-9802.42291491325,-9802.42291491325,-9802.4219059133,0,0.00100950916766274
"9956",-9809.80722725294,-9809.80722725292,-9809.80619046848,2.36468622460961e-11,0.00103732211110885
"9957",-9817.21906422802,-9817.21906422801,-9817.21799836471,1.81898940354586e-12,0.00106643153782526
"9958",-9824.65903536898,-9824.65903536896,-9824.6579390412,2.36468622460961e-11,0.00109692896883384
"9959",-9832.1277785273,-9832.12777852727,-9832.12665025024,2.91038304567337e-11,0.00112891380690683
"9960",-9839.62596190385,-9839.62596190382,-9839.6248000826,2.91038304567337e-11,0.00116249642232624
"9961",-9847.15428627579,-9847.15428627576,-9847.15308919386,2.18278728425503e-11,0.00119779871361381
"9962",-9854.71348744674,-9854.71348744674,-9854.7122532556,3.63797880709171e-12,0.00123495306063437
"9963",-9862.30433894898,-9862.30433894898,-9862.30306565077,5.45696821063757e-12,0.00127410920059634
"9964",-9869.92765503067,-9869.92765503068,-9869.92634046395,7.27595761418343e-12,0.00131543114145316
"9965",-9877.58429396716,-9877.58429396714,-9877.58293578719,2.00088834390044e-11,0.0013591027108153
"9966",-9885.27516174082,-9885.27516174078,-9885.27375739714,3.45607986673713e-11,0.00140533022729294
"9967",-9893.00121614304,-9893.00121614302,-9892.999762856,2.00088834390044e-11,0.00145434357429619
"9968",-9900.76347135975,-9900.76347135973,-9900.76196609064,1.09139364212751e-11,0.00150640258948975
"9969",-9908.56300311434,-9908.56300311432,-9908.56144253221,2.36468622460961e-11,0.00156180047741827
"9970",-9916.40095445527,-9916.40095445526,-9916.39933489677,1.09139364212751e-11,0.00162087069442607
"9971",-9924.27854229252,-9924.27854229249,-9924.27685971454,3.27418092638254e-11,0.00168399431436428
"9972",-9932.19706480799,-9932.19706480797,-9932.19531473328,1.81898940354586e-11,0.00175160698892429
"9973",-9940.15790989091,-9940.15790989088,-9940.15608734173,2.72848410531878e-11,0.00182421102892238
"9974",-9948.16256478199,-9948.16256478194,-9948.16066420045,5.27506927028298e-11,0.00190238879280225
"9975",-9956.2126271504,-9956.21262715036,-9956.2106423004,4.00177668780088e-11,0.00198682112195914
"9976",-9964.30981788071,-9964.30981788069,-9964.30774173185,2.00088834390044e-11,0.00207830555063104
"9977",-9972.45599591218,-9972.45599591214,-9972.45382049194,4.18367562815547e-11,0.00217778818049186
"9978",-9980.6531755601,-9980.65317556005,-9980.65089177282,4.91127138957381e-11,0.00228639711427481
"9979",-9988.90354686112,-9988.90354686106,-9988.90114425826,6.3664629124105e-11,0.00240549142360269
"9980",-9997.20949963296,-9997.20949963294,-9997.20696612216,2.00088834390044e-11,0.0025367228489559
"9981",-10005.573652138,-10005.5736521379,-10005.5709736038,4.72937244921923e-11,0.00268212463735895
"9982",-10013.9988855084,-10013.9988855083,-10013.9960453219,5.45696821063757e-11,0.00284422363462244
"9983",-10022.4883854617,-10022.4883854616,-10022.4853638248,2.5465851649642e-11,0.00302620655832153
"9984",-10031.0456933471,-10031.0456933471,-10031.0424664133,1.45519152283669e-11,0.0032321459638569
"9985",-10039.6747692974,-10039.6747692974,-10039.6713079612,1.2732925824821e-11,0.00346733357502704
"9986",-10048.3800713127,-10048.3800713127,-10048.3763395283,1.09139364212751e-11,0.00373875623720732
"9987",-10057.166655665,-10057.166655665,-10057.1626080448,2.36468622460961e-11,0.00405582286092043
"9988",-10066.0403063685,-10066.0403063685,-10066.0358846879,2.36468622460961e-11,0.0044314706721027
"9989",-10075.0077051299,-10075.0077051299,-10075.0028331168,1.81898940354586e-11,0.00488390065696098
"9990",-10084.0766590704,-10084.0766590703,-10084.0712344104,5.0931703299284e-11,0.00543940013612976
"9991",-10093.2564132937,-10093.2564132937,-10093.2502949661,3.63797880709171e-11,0.00613708281639846
"9992",-10102.5580923287,-10102.5580923286,-10102.5510797876,5.0931703299284e-11,0.00703718655114316
"9993",-10111.9953453918,-10111.9953453917,-10111.987142702,2.91038304567337e-11,0.00823642402474833
"9994",-10121.5853302657,-10121.5853302657,-10121.5754806103,2.00088834390044e-11,0.00989832291435766
"9995",-10131.3502953392,-10131.3502953392,-10131.3380516675,1.63709046319127e-11,0.0123189323242492
"9996",-10141.320304821,-10141.320304821,-10141.3043447172,1.2732925824821e-11,0.0160881465409493
"9997",-10151.538390341,-10151.538390341,-10151.5160755956,4.72937244921923e-11,0.0225655816813426
"9998",-10162.0716729994,-10162.0716729994,-10162.0365409733,1.81898940354586e-11,0.0357564467020965
"9999",-10173.0409421556,-10173.0409421557,-10172.9685123707,1.45519152283669e-11,0.0751173139731964
"10000",-10184.7373259043,-10184.7373259042,-10181.797413742,3.63797880709171e-11,17.9141848605002

